Simulation Algorithms for Symbolic Automata (Technical Report)

We investigate means of efficient computation of the simulation relation over symbolic finite automata (SFAs), i.e., finite automata with transitions labeled by predicates over alphabet symbols. In one approach, we build on the algorithm by Ilie, Navaro, and Yu proposed originally for classical finite automata, modifying it using the so-called mintermisation of the transition predicates. This solution, however, generates all Boolean combinations of the predicates, which easily causes an exponential blowup in the number of transitions. Therefore, we propose two more advanced solutions. The first one still applies mintermisation but in a local way, mitigating the size of the exponential blowup. The other one focuses on a novel symbolic way of dealing with transitions, for which we need to sacrifice the counting technique of the original algorithm (counting is used to decrease the dependency of the running time on the number of transitions from quadratic to linear). We perform a thorough experimental evaluation of all the algorithms, together with several further alternatives, showing that all of them have their merits in practice, but with the clear indication that in most of the cases, efficient treatment of symbolic transitions is more beneficial than counting.

==> data/onlythisisused/comparison/INYglobalSFAcompleteWS1SNormal.csv <==
id,states,transitions,simRelSize,time,goodruns,minterms,mintermizedAutomatonTransitions
ex10.mona-walk.dot_5__242states.dfa,234,650,1627,310.251,1,50,11750
ex11.mona-walk.dot_0__143states.dfa,139,574,2699,96.6147,1,33,4620
ex11.mona-walk.dot_2__143states.dfa,139,574,2699,64.3776,1,33,4620
ex11.mona-walk.dot_4__281states.dfa,279,1541,11663,241.5795,1,34,9520
ex11.mona-walk.dot_5__281states.dfa,277,2007,12989,197.9648,1,34,9452
ex11.mona-walk.dot_6__301states.dfa,293,1214,16613,313.9715,1,51,14994
ex11.mona-walk.dot_7__325states.dfa,309,1508,19113,408.1669,1,55,17050
ex12.mona-walk.dot_13__317states.dfa,313,1911,6823,252.8931,1,19,5966
ex12.mona-walk.dot_14__317states.dfa,313,3046,6823,199.1817,1,19,5966
ex12.mona-walk.dot_15__290states.dfa,282,4059,11654,370.0734,1,35,9905
ex12.mona-walk.dot_16__280states.dfa,276,5188,12168,565.5331,1,35,9695
ex12.mona-walk.dot_17__280states.dfa,273,3617,11384,482.0628,1,32,8768
ex14.mona-walk.dot_10__103states.dfa,95,378,464,93.5523,1,46,4416
ex14.mona-walk.dot_11__202states.dfa,194,989,1119,346.2516,1,46,8970
ex14.mona-walk.dot_12__316states.dfa,308,1762,1885,650.3496,1,46,14214
ex14.mona-walk.dot_13__316states.dfa,308,1762,1885,688.8204,1,46,14214
ex14.mona-walk.dot_14__852states.dfa,844,5573,14669,6536.733,1,75,63375
ex14.mona-walk.dot_15__852states.dfa,844,9038,16705,7117.5777,1,75,63375
ex14.mona-walk.dot_16__852states.dfa,846,12733,13199,6267.905,1,75,63525
ex14.mona-walk.dot_17__167states.dfa,153,1365,1502,421.0302,1,90,13860
ex14.mona-walk.dot_21__35states.dfa,22,68,114,7.0843,1,36,828
ex14.mona-walk.dot_22__53states.dfa,38,140,250,38.9094,1,72,2808
ex14.mona-walk.dot_24__42states.dfa,28,104,183,10.678,1,36,1044
ex14.mona-walk.dot_3__30states.dfa,22,40,78,3.8131,1,29,667
ex14.mona-walk.dot_4__30states.dfa,22,40,78,3.3406,1,29,667
ex14.mona-walk.dot_5__45states.dfa,37,81,141,11.5267,1,43,1634
ex14.mona-walk.dot_6__65states.dfa,57,150,260,27.6368,1,44,2552
ex14.mona-walk.dot_7__65states.dfa,57,150,260,27.6056,1,44,2552
ex14.mona-walk.dot_8__77states.dfa,69,219,312,52.4864,1,45,3150
ex14.mona-walk.dot_9__103states.dfa,95,378,464,73.0121,1,46,4416
ex16.mona-walk.dot_56__16states.dfa,8,23,38,52.9491,1,9,81
ex16.mona-walk.dot_58__25states.dfa,11,34,63,147.2234,1,11,132
ex18.mona-walk.dot_106__298states.dfa,290,3207,1912,16306.1312,1,1539,447849
ex18.mona-walk.dot_107__298states.dfa,290,3207,1912,15429.0494,1,1284,373644
ex18.mona-walk.dot_109__269states.dfa,265,1308,1581,13667.1516,1,1284,341544
ex18.mona-walk.dot_94__108states.dfa,104,196,312,68.3111,1,48,5040
ex18.mona-walk.dot_95__172states.dfa,168,324,504,224.764,1,72,12168
ex18.mona-walk.dot_96__300states.dfa,296,580,888,1092.8986,1,120,35640
ex18.mona-walk.dot_97__556states.dfa,552,1092,1656,7235.4065,1,216,119448
ex19.mona-walk.dot_10__119states.dfa,115,171,1081,70.1336,1,51,5916
ex19.mona-walk.dot_47__135states.dfa,131,250,1334,77.2891,1,37,4884
ex19.mona-walk.dot_49__247states.dfa,243,578,7902,394.7888,1,65,15860
ex19.mona-walk.dot_51__141states.dfa,137,472,1762,186.5651,1,66,9108
ex20.mona-walk.dot_20__20states.dfa,6,12,25,0.2127,1,7,49
ex3.mona-walk.dot_33__579states.dfa,572,1782,6342,12652.223,1,266,152418
ex3.mona-walk.dot_34__449states.dfa,446,1276,3010,8384.6602,1,260,116220
ex4.mona-walk.dot_20__276states.dfa,269,2586,7909,352.8663,1,29,7830
ex4.mona-walk.dot_21__531states.dfa,524,3606,15235,2531.329,1,38,19950
ex4.mona-walk.dot_22__139states.dfa,131,499,1136,189.5256,1,76,10032
ex4.mona-walk.dot_23__139states.dfa,131,499,1136,269.3162,1,114,15048
ex4.mona-walk.dot_24__147states.dfa,139,530,1170,553.1486,1,190,26600
ex4.mona-walk.dot_25__151states.dfa,135,414,1231,723.7821,1,240,32640
ex4.mona-walk.dot_26__602states.dfa,586,2686,4370,19502.3986,1,425,249475
ex4.mona-walk.dot_38__134states.dfa,120,442,1093,300.0676,1,80,9680
ex5.mona-walk.dot_3__66states.dfa,64,70,369,8.8887,1,17,1105
ex8.mona-walk.dot_18__242states.dfa,234,650,1627,261.98,1,50,11750
parametric_uabe1_11.mona-walk.dot_0__167states.dfa,163,1123,3095,77.3278,1,32,5248
parametric_uabe1_12.mona-walk.dot_0__181states.dfa,177,1137,3337,99.7241,1,33,5874
parametric_uabe1_13.mona-walk.dot_0__195states.dfa,191,1151,3670,117.573,1,33,6336
parametric_uabe1_14.mona-walk.dot_0__209states.dfa,205,1165,4094,129.577,1,33,6798
parametric_uabe2_03.mona-walk.dot_0__142states.dfa,140,517,558,46.9581,1,17,2397
parametric_uabe2_04.mona-walk.dot_0__702states.dfa,700,3197,2798,956.086,1,17,11917
parametric_uabe2_05.mona-walk.dot_0__86states.dfa,78,314,1798,18.2353,1,36,2844
parametric_uabe2_06.mona-walk.dot_0__91states.dfa,87,314,2093,18.3147,1,34,2992
parametric_uabe2_07.mona-walk.dot_0__108states.dfa,104,380,2879,26.6709,1,34,3570
parametric_uabe2_08.mona-walk.dot_0__125states.dfa,121,446,3788,34.088,1,34,4148
parametric_uabe3_06.mona-walk.dot_0__97states.dfa,93,528,2050,25.6146,1,32,3008
parametric_uabe3_07.mona-walk.dot_0__111states.dfa,107,542,2437,36.9148,1,33,3564
parametric_uabe3_08.mona-walk.dot_0__125states.dfa,121,556,2915,46.1931,1,33,4026
parametric_uabe3_09.mona-walk.dot_0__139states.dfa,135,570,3484,55.8618,1,33,4488
parametric_uabe3_10.mona-walk.dot_0__153states.dfa,149,584,4144,66.853,1,33,4950
parametric_uabe3_11.mona-walk.dot_0__167states.dfa,163,598,4895,77.4691,1,33,5412
parametric_uabe3_12.mona-walk.dot_0__181states.dfa,177,612,5737,90.4063,1,33,5874
parametric_uabe3_13.mona-walk.dot_0__195states.dfa,191,626,6670,111.4522,1,33,6336
parametric_uabe3_14.mona-walk.dot_0__209states.dfa,205,640,7694,122.7752,1,33,6798
array_axiom.mona-walk.dot_26__901states.dfa,899,5254,8727,76941.9374,1,526,473400
array_axiom.mona-walk.dot_27__897states.dfa,894,2684,6658,75905.8432,1,516,461820
array_axiom.mona-walk.dot_36__105states.dfa,102,252,450,49.7347,1,36,3708
ex18.mona-walk.dot_98__1068states.dfa,1064,2116,-1,-1,0,408,0
ex18.mona-walk.dot_99__2056states.dfa,2052,4092,-1,-1,0,769,0
strand-old-bubblesort-loop-else.mona-walk.dot_0__1044states.dfa,18,37,51,2.8101,1,25,475
strand-old-bubblesort-loop-if-else.mona-walk.dot_0__1027states.dfa,1,0,4,0.0276,1,1,2
strand-old-bubblesort-loop-if-if.mona-walk.dot_0__2051states.dfa,1,0,4,0.0481,1,1,2
strand-old-sorted-list-insert-after-loop.mona-walk.dot_0__151states.dfa,21,39,58,5.402,1,27,594
strand-old-sorted-list-insert-before-head.mona-walk.dot_0__114states.dfa,48,254,382,40.735,1,57,2793
strand-old-sorted-list-insert-before-loop.mona-walk.dot_0__131states.dfa,1,0,4,0.0252,1,1,2
strand-old-sorted-list-insert-error-before-loop.mona-walk.dot_0__156states.dfa,26,65,72,7.2999,1,37,999
strand-old-sorted-list-insert-in-loop.mona-walk.dot_0__515states.dfa,1,0,4,0.0378,1,1,2
strand-old-sorted-list-reverse-after-loop.mona-walk.dot_0__131states.dfa,1,0,4,0.0276,1,1,2
strand-old-sorted-list-reverse-before-loop.mona-walk.dot_0__212states.dfa,111,1043,1333,1933.2606,1,184,20608
strand-old-sorted-list-reverse-in-loop.mona-walk.dot_0__515states.dfa,1,0,4,0.0343,1,1,2
strand-old-sorted-list-search-after-loop.mona-walk.dot_0__317states.dfa,316,8535,8597,664698.8914,1,520,164840
strand-old-sorted-list-search-before-loop.mona-walk.dot_0__112states.dfa,46,265,390,126.0903,1,69,3243
ex11.mona.aut,2217,6513,-1,-1,0,212,0
ex12.mona.aut,377,1089,2064,8604.8563,1,528,210912
ex13.mona.aut,933,4591,-1,-1,0,0,0
ex15.mona.aut,10,27,32,0.5218,1,7,91
ex16.mona.aut,543,1426,-1,-1,0,203552,0
ex17.mona.aut,1,0,4,0.026,1,1,2
ex19.mona.aut,814,2885,-1,-1,0,4096,0
ex7.mona.aut,148,373,1547,152.1687,1,68,11596
horn_trans05.mona.aut,11,25,28,0.9078,1,32,672
horn_trans10.mona.aut,21,50,53,81.6051,1,1024,41984
parametric_uabe1_11.mona.aut,2507,7493,-1,-1,0,212,0
parametric_uabe3_10.mona.aut,2257,6733,-1,-1,0,212,0
set_closed05.mona.aut,24,53,86,13.3638,1,88,2471
set_closed10.mona.aut,44,98,211,624.9248,1,1690,83453
set_obvious05.mona.aut,1,0,4,0.0228,1,1,2
set_obvious10.mona.aut,1,0,4,0.0225,1,1,2
set_singletons05.mona.aut,21,55,68,9.3553,1,91,2210
set_singletons10.mona.aut,41,110,183,786.3715,1,2512,120258
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,-1,-1,0,1017,0
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,1570,704.31,1,136,34200
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,2181,13331.5192,1,828,336536
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,2181,13347.2251,1,828,336536
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,11152,28486.0509,1,264,263418
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,11152,29013.669,1,264,263418
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,4197,2639.7887,1,132,60760
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,1670,5047.9063,1,508,159932
toss05.mona.aut,65,288,174,34.439,1,54,3863
toss10.mona.aut,1413,16619,-1,-1,0,1790,0
veanes05.mona.aut,6,11,13,0.3236,1,7,49
veanes05_1alts.mona.aut,19,45,109,0.6453,1,8,226
veanes05_2alts.mona.aut,31,172,73,3.9497,1,21,730
veanes05_3alts.mona.aut,19,50,87,0.8175,1,10,263
veanes05_4alts.mona.aut,25,91,70,3.146,1,21,647
veanes10.mona.aut,11,21,23,1.6831,1,12,144
veanes10_1alts.mona.aut,39,95,414,3.3912,1,13,761
veanes10_2alts.mona.aut,780,33596,1576,48882.3069,1,522,415023
veanes10_3alts.mona.aut,39,100,357,3.8254,1,15,853
veanes10_4alts.mona.aut,588,15179,1206,23951.9113,1,522,316508


==> data/onlythisisused/comparison/globalSFARegex.csv <==
id,mintermizationTime,RTtime,mintandRTtime,mintermizationTimeComplete,RttimeComplete,mintandRTtimeComplete
0,0.2729,0.2410655,0.5139655,0.3548,0.768203,1.123003
1,1.25085,1.212995,2.463845,2.2093,1.99778,4.20708
2,1.2272,0.270094,1.497294,2.184,0.393757,2.577757
3,0.0179,0.0432465,0.0611465,0.0493,0.051403,0.100703
4,0.50545,0.315751,0.821201,2.0514,0.841853,2.893253
5,0.1079,0.0652595,0.1731595,0.1732,0.073604,0.246804
6,0.6055,0.353678,0.959178,0.9331,0.458151,1.391251
7,0.72095,0.474088,1.195038,1.5576,0.648726,2.206326
8,0.0357,0.0663925,0.1020925,0.0414,0.052409,0.093809
9,0.4831,0.129275,0.612375,0.6228,0.160966,0.783766
10,0.7756,0.2384825,1.0140825,1.0081,0.458693,1.466793
11,0.3197,0.202566,0.522266,0.474,0.180414,0.654414
12,0.385,0.340522,0.725522,0.789,0.343269,1.132269
13,1.11605,0.854051,1.970101,1.5477,0.742189,2.289889
14,0.83915,1.0159785,1.8551285,1.1707,0.982746,2.153446
15,0.64515,0.330243,0.975393,1.1636,0.341062,1.504662
16,0.07,0.0535225,0.1235225,0.1164,0.066252,0.182652
17,1.9334,1.100945,3.034345,3.3477,2.25508,5.60278
18,0.1107,0.464532,0.575232,0.2838,0.622477,0.906277
19,0.35935,0.842498,1.201848,0.4622,0.659931,1.122131
20,0.87805,0.1155795,0.9936295,1.5785,0.191411,1.769911
21,0.086,0.0715025,0.1575025,0.294,0.08665,0.38065
22,0.056,0.061231,0.117231,0.0836,0.090526,0.174126
23,0.1365,0.1354505,0.2719505,0.2589,0.250106,0.509006
24,1.0127,0.5421235,1.5548235,1.3946,0.720584,2.115184
25,0.0955,0.1642615,0.2597615,0.1346,0.16592,0.30052
26,0.12075,0.10301,0.22376,0.1764,0.173451,0.349851
27,1.2098,0.1276665,1.3374665,0.8435,0.199398,1.042898
28,0.91515,0.3109245,1.2260745,1.659,0.42622,2.08522
29,0.1946,0.1991915,0.3937915,0.2514,0.373143,0.624543
30,0.0298,0.0364955,0.0662955,0.0603,0.045203,0.105503
31,4.7783,0.810862,5.589162,7.1771,1.27091,8.44801
32,0.06765,0.116743,0.184393,0.1914,0.150548,0.341948
33,0.44975,0.5002905,0.9500405,0.4689,0.669789,1.138689
34,0.0264,0.05213,0.07853,0.0584,0.0933,0.1517
35,0.0783,0.1987195,0.2770195,0.1338,0.216245,0.350045
36,3.7421,13.15715,16.89925,13.0583,19.8106,32.8689
37,0.0848,0.0980815,0.1828815,0.0757,0.079643,0.155343
38,0.0503,0.0530545,0.1033545,0.0548,0.06927,0.12407
39,1.54535,0.552995,2.098345,3.7105,0.947618,4.658118
40,0.2954,0.3102605,0.6056605,0.759,0.244312,1.003312
41,0.2996,0.149906,0.449506,0.643,0.192965,0.835965
42,0.2204,0.13762,0.35802,0.478,0.187011,0.665011
43,0.7312,0.175687,0.906887,0.7653,0.272192,1.037492
44,0.0586,0.055606,0.114206,0.0832,0.070528,0.153728
45,0.3382,0.252434,0.590634,0.6075,0.367413,0.974913
46,0.4719,0.1221165,0.5940165,0.7267,0.163297,0.889997
47,0.0805,0.1462155,0.2267155,0.1551,0.16081,0.31591
48,0.12215,0.1776335,0.2997835,0.1326,0.333516,0.466116
49,0.0351,0.0412785,0.0763785,0.0536,0.057007,0.110607
50,10.8336,3.397725,14.231325,37.0624,6.10952,43.17192
51,1.585,3.66203,5.24703,9.6825,7.55121,17.23371
52,0.071,0.119802,0.190802,0.1298,0.119155,0.248955
53,0.50265,0.4276635,0.9303135,1.3567,0.45397,1.81067
54,0.86425,0.30411,1.16836,1.363,0.394679,1.757679
55,0.51825,0.814417,1.332667,1.0654,0.968447,2.033847
56,0.1085,0.059028,0.167528,0.2506,0.149845,0.400445
57,1.3778,1.256005,2.633805,4.7431,3.42724,8.17034
58,1.37205,4.180485,5.552535,4.3535,7.3067,11.6602
59,1.2584,0.36219,1.62059,3.2151,0.532431,3.747531
60,0.2958,0.507287,0.803087,0.3931,0.54227,0.93537
61,0.3357,0.2035355,0.5392355,0.9157,0.219606,1.135306
62,0.0623,0.126399,0.188699,0.2909,0.212882,0.503782
63,0.0284,0.102262,0.130662,0.054,0.121123,0.175123
64,2.12385,1.99215,4.116,2.8065,2.44962,5.25612
65,1.67835,2.43341,4.11176,3.2325,3.73007,6.96257
66,0.0955,0.1698305,0.2653305,0.1693,0.350263,0.519563
67,0.2297,0.362867,0.592567,0.4926,0.476597,0.969197
68,0.0278,0.041834,0.069634,0.2163,0.061048,0.277348
69,0.0572,0.060887,0.118087,0.114,0.076566,0.190566
70,0.129,0.4137845,0.5427845,0.1831,0.493543,0.676643
71,0.56265,0.456879,1.019529,2.458,1.04055,3.49855
72,1.06535,5.31488,6.38023,1.4976,3.9997,5.4973
73,6.73775,10.3774,17.11515,15.1907,9.93462,25.12532
74,3.41405,7.657185,11.071235,6.392,8.76495,15.15695
75,1.5594,0.540182,2.099582,3.6927,0.480319,4.173019
76,0.05285,0.181118,0.233968,0.0872,0.240181,0.327381
77,0.08285,0.0857755,0.1686255,0.193,0.094949,0.287949
78,0.0307,0.0818085,0.1125085,0.0564,0.096335,0.152735
79,0.1259,0.1032715,0.2291715,0.1728,0.146754,0.319554
80,1.0547,0.6850305,1.7397305,1.6859,0.60367,2.28957
81,0.03765,0.1877135,0.2253635,0.1077,0.313755,0.421455
82,0.15075,0.0846105,0.2353605,0.3185,0.09794,0.41644
83,0.0568,0.0472455,0.1040455,0.0548,0.068073,0.122873
84,0.1608,0.214008,0.374808,0.2518,0.229702,0.481502
85,0.89285,0.3183515,1.2112015,1.5367,0.607414,2.144114
86,0.1671,0.270914,0.438014,0.3075,0.201702,0.509202
87,0.023,0.0479195,0.0709195,0.0303,0.052085,0.082385
88,0.2891,0.168331,0.457431,0.6047,0.235738,0.840438
89,0.0998,0.121315,0.221115,0.1302,0.20616,0.33636
90,2.42875,0.492927,2.921677,6.163,0.710319,6.873319
91,20.692,1.11755,21.80955,28.9288,3.97489,32.90369
92,4.0936,0.593171,4.686771,17.0361,0.833656,17.869756
93,0.21055,0.1992185,0.4097685,0.2419,0.221251,0.463151
94,0.07555,0.070888,0.146438,0.0635,0.090681,0.154181
95,0.1746,0.074542,0.249142,0.1993,0.082669,0.281969
96,0.03765,0.0780025,0.1156525,0.0635,0.119388,0.182888
97,0.0487,0.0856605,0.1343605,0.2139,0.086553,0.300453
98,1.1287,0.477292,1.605992,1.5931,0.91426,2.50736
99,0.224,0.0945155,0.3185155,0.2502,0.099061,0.349261
100,1.7719,0.664587,2.436487,1.5919,1.15565,2.74755
101,0.34255,0.148259,0.490809,0.4357,0.132092,0.567792
102,0.2212,0.214312,0.435512,0.1985,0.339478,0.537978
103,1.32765,0.7242875,2.0519375,1.6582,0.978738,2.636938
104,0.28495,0.698043,0.982993,0.4038,0.68614,1.08994
105,0.3627,0.3873215,0.7500215,1.003,0.480805,1.483805
106,4.78915,1.38668,6.17583,5.7079,1.48933,7.19723
107,0.56065,0.385393,0.946043,0.8632,0.55267,1.41587
108,0.459,1.5119,1.9709,6.1658,1.34341,7.50921
109,0.47835,0.263848,0.742198,0.8526,0.379067,1.231667
110,0.91635,0.5395855,1.4559355,1.226,0.454348,1.680348
111,0.0736,0.1894435,0.2630435,0.0947,0.205017,0.299717
112,2.8638,0.6701065,3.5339065,3.538,1.63255,5.17055
113,6.2457,0.9065125,7.1522125,18.3802,1.49123,19.87143
114,0.42035,0.446058,0.866408,0.7993,0.572435,1.371735
115,0.5909,0.171868,0.762768,1.0922,0.35808,1.45028
116,0.05345,0.0861635,0.1396135,0.1282,0.13222,0.26042
117,0.1859,0.175275,0.361175,0.3663,0.208752,0.575052
118,0.9791,0.293949,1.273049,1.3875,0.550889,1.938389
119,0.1069,0.1219465,0.2288465,0.116,0.180515,0.296515
120,5.0358,1.415405,6.451205,6.7228,2.89573,9.61853
121,0.0629,0.086224,0.149124,0.1381,0.112506,0.250606
122,0.4089,0.1142395,0.5231395,0.6157,0.134653,0.750353
123,0.2196,0.25412,0.47372,0.3521,0.351809,0.703909
124,0.1462,0.097656,0.243856,0.2285,0.136288,0.364788
125,0.03745,0.1325575,0.1700075,0.1184,0.124336,0.242736
126,0.23185,0.1219835,0.3538335,0.3919,0.144973,0.536873
127,12.00775,0.430906,12.438656,13.9098,0.878352,14.788152
128,0.1468,0.074253,0.221053,0.2644,0.089644,0.354044
129,1.70245,3.765335,5.467785,3.643,5.85036,9.49336
130,0.0205,0.041299,0.061799,0.0209,0.033196,0.054096
131,0.1756,0.1832465,0.3588465,0.193,0.163282,0.356282
132,5.65755,2.4946,8.15215,7.3863,4.93321,12.31951
133,2.05555,2.424695,4.480245,3.084,4.34402,7.42802
134,0.0742,0.089234,0.163434,0.2853,0.128668,0.413968
135,1.9689,0.5697195,2.5386195,3.6706,1.32772,4.99832
136,0.057,0.065367,0.122367,0.0596,0.086752,0.146352
137,0.0765,0.16779,0.24429,0.1046,0.197803,0.302403
138,0.5165,0.2120785,0.7285785,0.8917,0.388421,1.280121
139,0.2149,0.0830565,0.2979565,0.5609,0.116617,0.677517
140,0.0386,0.053538,0.092138,0.043,0.065865,0.108865
141,3.4835,1.137255,4.620755,5.7509,2.87503,8.62593
142,1.1285,0.1955965,1.3240965,1.648,0.39777,2.04577
143,0.7148,0.249241,0.964041,0.7369,0.306399,1.043299
144,0.13,0.8623735,0.9923735,0.191,0.553183,0.744183
145,0.33015,0.1293515,0.4595015,0.6075,0.130376,0.737876
146,0.1476,0.20628,0.35388,0.2064,0.197349,0.403749
147,0.2684,0.5156435,0.7840435,0.2344,0.784767,1.019167
148,0.1237,0.2675615,0.3912615,0.1709,0.462771,0.633671
149,0.0643,0.1549655,0.2192655,0.0915,0.170779,0.262279
150,0.1097,0.1071715,0.2168715,0.2625,0.108307,0.370807
151,0.5423,0.496358,1.038658,0.7989,0.613459,1.412359
152,0.2822,0.294246,0.576446,0.3635,0.391009,0.754509
153,0.86325,0.6979995,1.5612495,1.9156,1.80253,3.71813
154,0.29205,0.5616335,0.8536835,0.6809,0.917251,1.598151
155,0.0335,0.0616015,0.0951015,0.0371,0.052851,0.089951
156,0.45785,0.596968,1.054818,0.6572,0.825714,1.482914
157,0.78605,0.354294,1.140344,1.014,0.315233,1.329233
158,0.6673,0.497729,1.165029,0.8384,0.719295,1.557695
159,0.2788,0.247131,0.525931,0.238,0.437413,0.675413
160,0.54035,0.1591865,0.6995365,0.8502,0.198661,1.048861
161,0.15765,0.260163,0.417813,0.309,0.267215,0.576215
162,11.705,1.833515,13.538515,19.9603,6.58615,26.54645
163,0.0497,0.156408,0.206108,0.1038,0.249307,0.353107
164,0.0463,0.138695,0.184995,0.1322,0.152766,0.284966
165,0.1022,0.1366415,0.2388415,0.0702,0.180739,0.250939
166,21.17495,30.7123,51.88725,106.3288,78.2025,184.5313
167,3.91735,3.626815,7.544165,5.366,2.85387,8.21987
168,0.0556,0.151992,0.207592,0.1807,0.176571,0.357271
169,0.0213,0.049988,0.071288,0.041,0.0532,0.0942
170,0.0274,0.103199,0.130599,0.0667,0.154828,0.221528
171,0.0282,0.090212,0.118412,0.0588,0.191401,0.250201
172,0.0343,0.099814,0.134114,0.0789,0.140934,0.219834
173,0.0305,0.080298,0.110798,0.075,0.136809,0.211809
174,2.3948,2.515825,4.910625,5.6593,2.64256,8.30186
175,0.12055,0.1027015,0.2232515,0.296,0.241335,0.537335
176,0.1478,0.142735,0.290535,0.2625,0.13074,0.39324
177,0.0371,0.1206105,0.1577105,0.1105,0.152406,0.262906
178,0.62405,1.0418515,1.6659015,0.8727,1.03677,1.90947
179,0.2228,0.180597,0.403397,0.2755,0.144733,0.420233
180,2.19965,14.9496,17.14925,3.2297,16.2047,19.4344
181,0.0509,0.084524,0.135424,0.2056,0.09929,0.30489
182,0.14245,0.2009045,0.3433545,0.2202,0.368934,0.589134
183,1.39655,0.3032485,1.6997985,13.6291,0.528329,14.157429
184,0.27825,0.894136,1.172386,0.3382,0.842139,1.180339
185,0.1857,0.1403915,0.3260915,0.6505,0.240431,0.890931
186,0.02915,0.0662215,0.0953715,0.0588,0.076367,0.135167
187,0.0384,0.106568,0.144968,0.0903,0.14636,0.23666
188,0.0388,0.1484405,0.1872405,0.0927,0.268158,0.360858
189,0.0375,0.1196175,0.1571175,0.0927,0.145023,0.237723
190,0.0375,0.1342995,0.1717995,0.0963,0.148217,0.244517
191,1.3902,0.5390365,1.9292365,9.9857,1.35931,11.34501
192,0.1869,0.2431715,0.4300715,0.7713,0.315643,1.086943
193,0.51605,0.3679825,0.8840325,1.0073,0.700776,1.708076
194,0.294,0.129499,0.423499,0.5123,0.229812,0.742112
195,0.0978,0.0799055,0.1777055,0.358,0.135283,0.493283
196,0.209,0.123836,0.332836,0.3588,0.214402,0.573202
197,0.22,0.6617205,0.8817205,0.5455,0.977601,1.523101
198,0.0355,0.056154,0.091654,0.0742,0.091239,0.165439
199,0.0732,0.0962985,0.1694985,0.2739,0.138646,0.412546
200,0.0483,0.10324,0.15154,0.0817,0.094031,0.175731
201,0.28415,0.1820805,0.4662305,0.5186,0.221686,0.740286
202,0.80105,0.5604625,1.3615125,1.1688,0.9917,2.1605
203,0.2003,0.293699,0.493999,0.3185,0.340614,0.659114
204,0.0907,0.2222535,0.3129535,0.2589,0.184134,0.443034
205,0.1594,0.093281,0.252681,0.2806,0.123686,0.404286
206,37.64745,9.786015,47.433465,44.1136,15.6361,59.7497
207,0.0637,0.067914,0.131614,0.0706,0.051841,0.122441
208,0.0817,0.1255695,0.2072695,0.103,0.163629,0.266629
209,1.77805,1.642905,3.420955,2.6802,1.67617,4.35637
210,3.11445,3.146655,6.261105,3.8119,4.08436,7.89626
211,0.4411,0.4883335,0.9294335,0.5261,0.6695,1.1956
212,1.2495,0.8178745,2.0673745,1.7171,1.17758,2.89468
213,0.3128,0.3255265,0.6383265,0.4598,0.308447,0.768247
214,0.2512,0.190405,0.441605,0.3706,0.266882,0.637482
215,0.43735,0.6811895,1.1185395,1.3097,0.673672,1.983372
216,0.0728,0.066022,0.138822,0.1653,0.078333,0.243633
217,1.2738,0.3764595,1.6502595,1.4139,0.79869,2.21259
218,0.0799,0.050463,0.130363,0.2305,0.063639,0.294139
219,1.0257,0.3275145,1.3532145,2.4027,0.458506,2.861206
220,0.114,0.0879195,0.2019195,0.281,0.102656,0.383656
221,1.7066,1.20463,2.91123,3.5865,1.76808,5.35458
222,0.0404,0.12993,0.17033,0.1673,0.139445,0.306745
223,0.23445,0.195138,0.429588,0.5332,0.337242,0.870442
224,0.4863,1.180295,1.666595,0.7859,1.57325,2.35915
225,0.7006,1.14876,1.84936,1.3275,3.1112,4.4387
226,0.073,0.2900685,0.3630685,0.1669,0.39029,0.55719
227,0.3708,0.463484,0.834284,0.7073,0.648957,1.356257
228,0.0939,0.1274665,0.2213665,0.1259,0.140184,0.266084
229,0.9201,0.595336,1.515436,2.6783,1.01304,3.69134
230,0.1042,0.0819255,0.1861255,0.3943,0.170407,0.564707
231,0.0704,0.097662,0.168062,0.3469,0.133686,0.480586
232,0.0327,0.070735,0.103435,0.0907,0.107134,0.197834
233,0.3063,0.543392,0.849692,0.9505,0.658919,1.609419
234,0.3055,0.2028075,0.5083075,1.0436,0.216718,1.260318
235,1.2483,0.343829,1.592129,2.0822,0.747291,2.829491
236,0.08265,0.203488,0.286138,0.1484,0.220762,0.369162
237,15.5951,1.21543,16.81053,19.1673,5.80007,24.96737
238,0.8682,0.211372,1.079572,1.2892,0.562144,1.851344
239,0.35955,0.2781315,0.6376815,0.613,0.243979,0.856979
240,1.6618,1.4647,3.1265,3.1977,2.23133,5.42903
241,0.2946,0.6099965,0.9045965,0.4819,0.53629,1.01819
242,0.4069,0.107688,0.514588,0.6063,0.155534,0.761834
243,8.8167,1.629555,10.446255,15.7291,1.92328,17.65238
244,29.64155,3.871375,33.512925,70.239,7.28917,77.52817
245,30.3718,0.7255965,31.0973965,20.468,0.902366,21.370366
246,0.24865,0.1087275,0.3573775,0.5052,0.137891,0.643091
247,0.6416,0.8900215,1.5316215,1.8568,1.37291,3.22971
248,0.0813,0.069626,0.150926,0.1851,0.071669,0.256769
249,0.22,0.2270405,0.4470405,0.4081,0.251745,0.659845
250,0.0846,0.2425345,0.3271345,0.1468,0.24456,0.39136
251,0.0649,0.0437775,0.1086775,0.1523,0.063508,0.215808
252,12.79165,0.5027685,13.2944185,17.3464,0.863534,18.209934
253,10.0094,0.838096,10.847496,27.2101,4.21989,31.42999
254,0.0414,0.075832,0.117232,0.1405,0.127048,0.267548
255,0.02205,0.062628,0.084678,0.0525,0.07066,0.12316
256,0.95645,0.6268285,1.5832785,1.8256,1.15708,2.98268
257,0.03885,0.099065,0.137915,0.0596,0.160785,0.220385
258,0.0355,0.0961865,0.1316865,0.1046,0.142517,0.247117
259,0.20145,0.1520895,0.3535395,0.5739,0.327165,0.901065
260,0.7101,0.133026,0.843126,1.0871,0.336039,1.423139
261,0.0534,0.076792,0.130192,0.0667,0.075625,0.142325
262,0.06705,0.0863175,0.1533675,0.0702,0.109241,0.179441
263,2.3143,1.516665,3.830965,4.5118,3.10764,7.61944
264,0.116,0.177503,0.293503,0.4271,0.296992,0.724092
265,0.0813,0.0865675,0.1678675,0.21,0.142248,0.352248
266,0.30525,0.2018135,0.5070635,0.8163,0.322302,1.138602
267,0.7768,0.180611,0.957411,1.0314,0.373843,1.405243
268,0.0367,0.085313,0.122013,0.0998,0.160625,0.260425
269,0.4036,0.1387785,0.5423785,0.5826,0.158725,0.741325
270,0.10535,0.124647,0.229997,0.2056,0.145947,0.351547
271,0.2994,1.18693,1.48633,0.5771,1.45213,2.02923
272,0.1981,0.283205,0.481305,0.8471,0.396053,1.243153
273,0.33745,0.156416,0.493866,0.6078,0.233591,0.841391
274,5.70985,19.46975,25.1796,7.35,11.5864,18.9364
275,0.09785,0.2810355,0.3788855,0.1764,0.275225,0.451625
276,0.1156,0.1433135,0.2589135,0.1973,0.15635,0.35365
277,0.8334,0.69376,1.52716,0.8222,0.673007,1.495207
278,0.0319,0.079812,0.111712,0.0548,0.068647,0.123447
279,4.1615,0.511885,4.673385,8.8389,1.49469,10.33359
280,0.2506,0.1207635,0.3713635,1.1684,0.181015,1.349415
281,0.1087,0.163577,0.272277,0.3213,0.171578,0.492878
282,0.11165,0.087886,0.199536,0.3173,0.107969,0.425269
283,0.1442,0.289039,0.433239,1.1206,0.39238,1.51298
284,0.28025,0.3437425,0.6239925,1.1029,0.426422,1.529322
285,0.3199,0.360465,0.680365,0.8167,0.705815,1.522515
286,0.1235,0.2111,0.3346,0.2435,0.373628,0.617128
287,0.0201,0.050742,0.070842,0.0943,0.058979,0.153279
288,0.088,0.16562,0.25362,0.4184,0.228388,0.646788
289,0.0402,0.0840315,0.1242315,0.0596,0.132216,0.191816
290,2.88175,0.4745855,3.3563355,5.0218,1.21626,6.23806
291,0.2544,0.1974245,0.4518245,0.3244,0.152614,0.477014
292,1.44945,0.4849685,1.9344185,5.5137,0.919257,6.432957
293,0.1125,0.129387,0.241887,0.3232,0.153759,0.476959
294,0.07595,0.0654505,0.1414005,0.4156,0.073994,0.489594
295,0.7687,0.544103,1.312803,15.2262,0.858049,16.084249
296,1.1129,0.4354915,1.5483915,3.3248,0.570357,3.895157
297,0.0246,0.059966,0.084566,0.0319,0.049525,0.081425
298,0.06785,0.184046,0.251896,0.1788,0.204677,0.383477
299,0.18905,0.1124415,0.3014915,0.7077,0.180266,0.887966
300,0.1002,0.1742545,0.2744545,0.2846,0.234317,0.518917
301,7.4128,1.71844,9.13124,3.9051,3.13141,7.03651
302,0.84195,0.2091875,1.0511375,2.5196,0.582879,3.102479
303,0.24765,0.2453365,0.4929865,1.3472,0.364582,1.711782
304,7.2675,3.154175,10.421675,16.3406,3.15497,19.49557
305,0.77185,0.463676,1.235526,3.8218,1.27592,5.09772
306,0.5634,0.572113,1.135513,1.5426,0.457975,2.000575
307,3.2228,0.703016,3.925816,6.4527,0.833137,7.285837
308,0.9144,1.08039,1.99479,2.2555,1.83444,4.08994
309,0.43375,0.256675,0.690425,2.3143,0.333539,2.647839
310,0.0708,0.0596295,0.1304295,0.1117,0.07673,0.18843
311,1.93655,0.572256,2.508806,19.5273,1.41097,20.93827
312,0.0617,0.071369,0.133069,0.1551,0.112157,0.267257
313,0.1144,0.2559245,0.3703245,0.4496,0.390415,0.840015
314,4.65395,0.643652,5.297602,10.44,1.30369,11.74369
315,0.328,0.364259,0.692259,2.1319,0.378048,2.509948
316,0.06825,0.209662,0.277912,0.1192,0.206169,0.325369
317,0.6428,0.330091,0.972891,0.9343,0.468176,1.402476
318,0.476,0.3278755,0.8038755,0.6994,0.466821,1.166221
319,1.29705,0.2652395,1.5622895,1.8288,0.323887,2.152687
320,0.08045,0.0507145,0.1311645,0.0461,0.08281,0.12891
321,0.39805,0.4171915,0.8152415,1.061,0.503093,1.564093
322,15.90955,15.7744,31.68395,47.056,32.5227,79.5787
323,0.0728,0.1040735,0.1768735,0.2707,0.111724,0.382424
324,0.14895,0.0793855,0.2283355,0.255,0.139845,0.394845
325,0.08345,0.114037,0.197487,0.1314,0.183674,0.315074
326,1.00915,0.1908945,1.2000445,3.5558,0.306004,3.861804
327,1.60655,0.503452,2.110002,3.5546,0.996191,4.550791
328,0.9955,1.023525,2.019025,1.6073,2.81569,4.42299
329,3.42095,0.8606365,4.2815865,7.4538,1.93513,9.38893
330,0.0801,0.1353395,0.2154395,1.0168,0.138134,1.154934
331,3.1279,0.7756465,3.9035465,35.8434,0.836797,36.680197
332,2.55055,1.27948,3.83003,25.8096,1.39927,27.20887
333,0.49315,0.312003,0.805153,2.7548,0.351014,3.105814
334,0.0351,0.062833,0.097933,0.0477,0.047764,0.095464
335,0.024,0.0471125,0.0711125,0.0367,0.057439,0.094139
336,0.05955,0.1520165,0.2115665,0.6959,0.245959,0.941859
337,0.189,0.1770455,0.3660455,15.932,0.364969,16.296969
338,0.2654,0.442737,0.708137,0.8538,0.828567,1.682367
339,0.0418,0.1541555,0.1959555,0.1065,0.248718,0.355218
340,0.0817,0.2268825,0.3085825,0.2802,0.227269,0.507469
341,0.2449,0.161427,0.406327,1.1202,0.162172,1.282372
342,35.0045,1.07161,36.07611,26.6255,4.05535,30.68085
343,1.4447,1.435885,2.880585,3.1662,1.18674,4.35294
344,0.1091,0.1794335,0.2885335,0.4961,0.219064,0.715164
345,0.1517,0.406412,0.558112,0.5068,0.612979,1.119779
346,0.2441,0.156809,0.400909,0.3844,0.263129,0.647529
347,0.4766,0.1330955,0.6096955,0.624,0.360089,0.984089
348,0.0708,0.156751,0.227551,0.0971,0.189169,0.286269
349,0.12765,0.2972525,0.4249025,0.1665,0.270167,0.436667
350,1.35035,0.8352625,2.1856125,2.1367,1.18132,3.31802
351,0.2419,0.3505085,0.5924085,0.7144,0.592923,1.307323
352,0.35185,0.1857545,0.5376045,0.4002,0.18499,0.58519
353,0.0375,0.0719875,0.1094875,0.0836,0.068136,0.151736
354,0.0327,0.0974605,0.1301605,0.0789,0.097304,0.176204
355,4.32255,3.578315,7.900865,6.6853,4.35082,11.03612
356,0.03945,0.0764835,0.1159335,0.0623,0.096145,0.158445
357,0.1989,0.327088,0.525988,0.1997,0.4878,0.6875
358,0.085,0.102114,0.187114,0.2036,0.136003,0.339603
359,0.0907,0.0946805,0.1853805,0.2352,0.155161,0.390361
360,0.34005,0.3414415,0.6814915,1.0827,0.556131,1.638831
361,0.41715,0.9518285,1.3689785,0.8293,1.14801,1.97731
362,0.0797,0.140358,0.220058,0.1073,0.222311,0.329611
363,0.48075,0.237591,0.718341,0.6205,0.456127,1.076627
364,0.8652,0.282044,1.147244,0.6453,0.614529,1.259829
365,6.2394,1.070485,7.309885,4.8975,2.22755,7.12505
366,2.2926,1.877445,4.170045,2.0727,2.77469,4.84739
367,0.524,0.420885,0.944885,0.8392,0.61439,1.45359
368,0.0781,0.1327165,0.2108165,0.2206,0.194928,0.415528
369,0.9919,0.163669,1.155569,0.851,0.268175,1.119175
370,0.4608,0.209033,0.669833,0.8253,0.238807,1.064107
371,0.2759,0.315053,0.590953,0.6442,0.332076,0.976276
372,0.93335,1.493125,2.426475,1.9618,1.87729,3.83909
373,0.0414,0.0633515,0.1047515,0.0738,0.070214,0.144014
374,0.0479,0.136558,0.184458,0.0947,0.12672,0.22142
375,0.06015,0.1813635,0.2415135,0.1282,0.294249,0.422449
376,0.14465,0.2200715,0.3647215,0.2802,0.204096,0.484296
377,0.17285,0.1062865,0.2791365,0.2628,0.124175,0.386975
378,4.0285,0.41661,4.44511,3.8597,0.857275,4.716975
379,0.18585,0.321931,0.507781,0.8893,0.266532,1.155832
380,0.1904,0.6686545,0.8590545,0.2913,0.680596,0.971896
381,0.2597,0.3781285,0.6378285,0.3864,0.462568,0.848968
382,0.2954,0.237895,0.533295,0.4642,0.632511,1.096711
383,0.90155,0.904693,1.806243,1.6259,1.31665,2.94255
384,1.54755,0.266791,1.814341,2.5223,0.448814,2.971114
385,0.1134,0.270508,0.383908,0.2719,0.370967,0.642867
386,0.2338,0.086317,0.320117,0.3675,0.102073,0.469573
387,0.84745,0.1858125,1.0332625,1.2931,0.264383,1.557483
388,0.6878,0.476902,1.164702,1.9034,0.472042,2.375442
389,0.0359,0.1081315,0.1440315,17.3353,0.120739,17.456039
390,0.3347,0.167771,0.502471,0.5182,0.273431,0.791631
391,0.39845,0.1738325,0.5722825,0.6505,0.29317,0.94367
392,0.0315,0.06264,0.09414,0.0398,0.063447,0.103247
393,0.075,0.06593,0.14093,0.0706,0.084913,0.155513
394,0.6248,0.245153,0.869953,0.9118,0.344412,1.256212
395,1.2361,0.9258795,2.1619795,3.795,1.14771,4.94271
396,0.2504,0.0881045,0.3385045,0.2593,0.189547,0.448847
397,0.44485,0.135927,0.580777,0.8853,0.346031,1.231331
398,0.1707,0.1317825,0.3024825,0.4381,0.152698,0.590798
399,0.9767,0.5115815,1.4882815,1.918,0.958223,2.876223
400,0.12825,0.1416535,0.2699035,0.2656,0.214883,0.480483
401,0.0335,0.094722,0.128222,0.1168,0.134704,0.251504
402,2.4436,0.448939,2.892539,2.9644,1.23268,4.19708
403,0.2153,0.095607,0.310907,0.3544,0.112141,0.466541
404,0.0611,0.155862,0.216962,0.0564,0.11298,0.16938
405,0.54705,0.318906,0.865956,1.063,0.256883,1.319883
406,0.1409,0.318473,0.459373,0.313,0.460429,0.773429
407,0.2005,0.1637445,0.3642445,0.3489,0.18396,0.53286
408,0.35385,0.2775205,0.6313705,1.2363,0.35522,1.59152
409,0.0236,0.0719505,0.0955505,0.0584,0.106311,0.164711
410,1.44905,0.2439775,1.6930275,2.1276,0.35747,2.48507
411,0.2826,0.096816,0.379416,0.4286,0.185471,0.614071
412,2.1935,1.51683,3.71033,6.2226,5.85997,12.08257
413,0.0315,0.065127,0.096627,0.1614,0.095536,0.256936
414,0.13,0.103954,0.233954,0.3039,0.135944,0.439844
415,7.8705,11.824,19.6945,24.2223,14.5477,38.77
416,0.11995,0.1273185,0.2472685,0.2321,0.208043,0.440143
417,0.4377,0.28624,0.72394,1.5323,0.605575,2.137875
418,0.1928,0.140281,0.333081,0.463,0.267142,0.730142
419,0.27825,0.1199935,0.3982435,0.2601,0.163205,0.423305
420,0.0355,0.1095295,0.1450295,0.0525,0.104784,0.157284
421,0.1527,0.185985,0.338685,0.4567,0.195996,0.652696
422,0.3578,0.1682225,0.5260225,2.4375,0.288939,2.726439
423,0.32065,0.220106,0.540756,9.8921,0.472509,10.364609
424,0.25,0.227969,0.477969,1.5757,0.307198,1.882898
425,0.31,0.178383,0.488383,0.9856,0.161758,1.147358
426,0.0874,0.182807,0.270207,0.1843,0.232259,0.416559
427,0.1938,0.1368525,0.3306525,1.8252,0.138659,1.963859
428,0.66625,0.566774,1.233024,5.3767,0.950338,6.327038
429,0.05955,0.182517,0.242067,0.1736,0.258782,0.432382
430,0.2846,0.188457,0.473057,0.609,0.232818,0.841818
431,21.99325,0.963106,22.956356,13.4819,3.25221,16.73411
432,0.10395,0.333056,0.437006,0.2873,0.619749,0.907049
433,1.0713,1.074595,2.145895,2.0936,1.14309,3.23669
434,0.72055,0.979987,1.700537,1.9851,1.53672,3.52182
435,0.20285,0.126435,0.329285,0.3,0.204329,0.504329
436,0.0775,0.178499,0.255999,0.0971,0.177447,0.274547
437,5.22705,8.15087,13.37792,8.7107,10.8552,19.5659
438,0.33095,0.1196725,0.4506225,0.3153,0.136148,0.451448
439,0.1008,0.097993,0.198793,0.2865,0.089316,0.375816
440,0.18945,0.442613,0.632063,0.4105,0.417837,0.828337
441,0.07435,0.2964155,0.3707655,0.1346,0.361525,0.496125
442,0.32265,0.1055545,0.4282045,0.3228,0.127398,0.450198
443,0.043,0.1340595,0.1770595,0.0734,0.147188,0.220588
444,0.0345,0.0712435,0.1057435,0.071,0.12234,0.19334
445,0.0546,0.19721,0.25181,0.0868,0.257461,0.344261
446,1.29235,0.288786,1.581136,2.9862,0.423314,3.409514
447,0.2068,0.165649,0.372449,5.1323,0.206431,5.338731
448,3.16595,2.068535,5.234485,4.7767,4.41092,9.18762
449,0.1661,0.270389,0.436489,0.1997,0.384894,0.584594
450,0.0763,0.055194,0.131494,0.1342,0.075514,0.209714
451,0.6294,0.1857125,0.8151125,1.5114,0.427817,1.939217
452,0.2088,0.2043405,0.4131405,0.7942,0.438642,1.232842
453,0.4786,0.0931025,0.5717025,0.3027,0.191661,0.494361
454,0.0307,0.054781,0.085481,0.0505,0.076721,0.127221
455,1.1321,3.224245,4.356345,2.1576,6.65613,8.81373
456,0.0698,0.072889,0.142689,0.0686,0.070846,0.139446
457,0.0629,0.0663015,0.1292015,0.1389,0.11757,0.25647
458,0.2741,0.1531,0.4272,0.8617,0.234795,1.096495
459,0.9493,0.1694905,1.1187905,2.9435,0.38512,3.32862
460,0.0619,0.178703,0.240603,0.105,0.28378,0.38878
461,1.6202,0.4850455,2.1052455,2.5658,0.861503,3.427303
462,0.0844,0.236226,0.320626,0.1622,0.489954,0.652154
463,1.48535,2.803985,4.289335,7.875,5.06027,12.93527
464,0.13,0.1407995,0.2707995,0.2715,0.213048,0.484548
465,0.0848,0.084811,0.169611,0.1156,0.091468,0.207068
466,0.0852,0.234719,0.319919,0.2656,0.169846,0.435446
467,0.36785,0.2540245,0.6218745,0.4653,0.396326,0.861626
468,0.62185,0.2865345,0.9083845,1.1707,0.37124,1.54194
469,0.3252,0.1743195,0.4995195,0.4606,0.238379,0.698979
470,1.87675,0.6769935,2.5537435,2.7955,1.7514,4.5469
471,0.1434,0.2401765,0.3835765,0.3761,0.343047,0.719147
472,0.68915,0.4534145,1.1425645,1.3401,0.436994,1.777094
473,3.40835,0.2523575,3.6607075,4.2762,0.913304,5.189504
474,0.0264,0.0565025,0.0829025,0.0311,0.060873,0.091973
475,0.2141,0.106903,0.321003,0.3485,0.105553,0.454053
476,2.9836,0.7947475,3.7783475,6.9083,1.17514,8.08344
477,0.05305,0.188581,0.241631,0.1342,0.18699,0.32119
478,3.074,0.4129005,3.4869005,5.3637,1.31348,6.67718
479,0.0353,0.068695,0.103995,0.0615,0.139287,0.200787
480,0.0319,0.0835105,0.1154105,0.09,0.141094,0.231094
481,0.0864,0.104034,0.190434,0.148,0.090943,0.238943
482,0.1484,0.1114885,0.2598885,0.459,0.200965,0.659965
483,0.0319,0.0633735,0.0952735,0.1346,0.056218,0.190818
484,0.3331,0.44643,0.77953,0.4914,0.495464,0.986864
485,0.4215,0.296967,0.718467,1.6184,0.267705,1.886105
486,0.4188,0.2866815,0.7054815,0.9754,0.229384,1.204784
487,0.21035,0.1713005,0.3816505,0.4859,0.23575,0.72165
488,0.2001,0.310819,0.510919,11.177,0.358427,11.535427
489,0.6165,1.05114,1.66764,2.3877,1.31216,3.69986
490,1.2175,2.67788,3.89538,2.6254,6.18039,8.80579
491,0.3544,0.8464015,1.2008015,0.8317,1.00198,1.83368
492,0.6262,0.1765245,0.8027245,0.9536,0.261472,1.215072
493,0.3396,0.1438755,0.4834755,0.4867,0.225464,0.712164
494,0.2743,0.160805,0.435105,0.2321,0.317586,0.549686
495,0.345,0.440221,0.785221,0.9631,0.801398,1.764498
496,0.2919,0.42094,0.71284,0.521,0.560348,1.081348
497,0.5165,0.1301485,0.6466485,0.6307,0.232681,0.863381
498,0.0321,0.0944465,0.1265465,0.0959,0.082507,0.178407
499,0.1059,0.248023,0.353923,0.1859,0.246164,0.432064
500,0.225,0.1058445,0.3308445,0.3821,0.115694,0.497794
501,2.24285,1.63409,3.87694,4.0117,2.82999,6.84169
502,0.1172,0.3067175,0.4239175,0.2009,0.586935,0.787835
503,5.8632,0.6045745,6.4677745,26.3401,2.3498,28.6899
504,3.41835,0.899905,4.318255,5.1477,2.5857,7.7334
505,0.05975,0.156824,0.216574,0.0872,0.181641,0.268841
506,23.7982,9.315965,33.114165,48.7254,37.5535,86.2789
507,1.3091,0.2102585,1.5193585,1.8608,0.370425,2.231225
508,0.4192,0.1259735,0.5451735,0.6386,0.157592,0.796192
509,0.52255,2.340765,2.863315,1.3215,3.83133,5.15283
510,2.5105,0.3628505,2.8733505,4.0997,0.687722,4.787422
511,2.0972,0.338136,2.435336,3.8573,0.702066,4.559366
512,0.149,0.308884,0.457884,0.2151,0.419424,0.634524
513,0.12725,0.167825,0.295075,0.1519,0.15211,0.30401
514,3.29245,0.3235915,3.6160415,3.5179,0.771418,4.289318
515,0.6582,0.340771,0.998971,0.9213,0.491969,1.413269
516,1.3198,2.73315,4.05295,2.096,2.74978,4.84578
517,0.1042,0.1025215,0.2067215,0.4488,0.122211,0.571011
518,0.1152,0.0873445,0.2025445,0.2455,0.09168,0.33718
519,0.0325,0.074698,0.107198,0.0694,0.090744,0.160144
520,0.1024,0.0520895,0.1544895,0.1436,0.063238,0.206838
521,0.0864,0.0688335,0.1552335,0.1314,0.107823,0.239223
522,0.26045,0.452304,0.712754,0.3047,0.453861,0.758561
523,0.41285,0.2706625,0.6835125,1.5473,0.405099,1.952399
524,0.0923,0.0958005,0.1881005,0.2218,0.088559,0.310359
525,0.5605,0.2368625,0.7973625,0.9548,0.290223,1.245023
526,0.2656,0.5720185,0.8376185,0.823,0.560693,1.383693
527,0.0598,0.075982,0.135782,0.1653,0.083936,0.249236
528,0.49355,0.893103,1.386653,1.0026,1.08979,2.09239
529,12.6152,1.589745,14.204945,25.7547,5.87655,31.63125
530,0.1091,0.1663885,0.2754885,0.3686,0.254289,0.622889
531,0.1614,0.1270815,0.2884815,0.3323,0.192829,0.525129
532,3.83425,0.949648,4.783898,21.199,1.49402,22.69302
533,0.4055,0.133486,0.538986,0.8834,0.163586,1.046986
534,0.1136,0.1888105,0.3024105,0.1488,0.311671,0.460471
535,8.0872,1.53443,9.62163,16.6698,4.44066,21.11046
536,0.1105,0.222807,0.333307,0.2818,0.48215,0.76395
537,0.2832,0.2850345,0.5682345,0.9457,0.382022,1.327722
538,2.2685,1.490345,3.758845,7.438,3.14422,10.58222
539,0.1034,0.152512,0.255912,0.5486,0.169383,0.717983
540,0.0388,0.0667775,0.1055775,0.0552,0.069725,0.124925
541,0.0333,0.0662865,0.0995865,0.0828,0.07725,0.16005
542,0.81075,0.370219,1.180969,2.5302,0.682629,3.212829
543,0.2062,0.189219,0.395419,0.5526,0.284931,0.837531
544,0.3394,0.682997,1.022397,0.5494,0.707298,1.256698
545,0.47755,0.4452205,0.9227705,1.0259,0.474638,1.500538
546,0.46905,0.1466855,0.6157355,0.9434,0.210327,1.153727
547,0.9177,0.3545455,1.2722455,1.3875,0.394631,1.782131
548,0.06985,0.081923,0.151773,0.1894,0.126224,0.315624
549,1.60655,0.4740625,2.0806125,2.1947,0.646878,2.841578
550,8.9631,1.059805,10.022905,11.5824,2.85171,14.43411
551,3.34875,1.22539,4.57414,5.1623,2.02341,7.18571
552,0.0386,0.089358,0.127958,0.1077,0.187356,0.295056
553,15.9851,6.236885,22.221985,39.524,33.2258,72.7498
554,1.8278,2.275525,4.103325,6.2996,3.65312,9.95272
555,0.0797,0.1567495,0.2364495,0.5072,0.163163,0.670363
556,0.055,0.102033,0.157033,0.0828,0.159521,0.242321
557,0.30745,0.258399,0.565849,0.3872,0.547122,0.934322
558,0.65005,0.26946,0.91951,0.5388,0.438724,0.977524
559,0.12135,0.217799,0.339149,0.1756,0.52088,0.69648
560,2.65005,0.704335,3.354385,3.6912,1.32453,5.01573
561,0.3594,0.2011925,0.5605925,0.9007,0.242947,1.143647
562,1.11845,0.867619,1.986069,2.2361,1.27737,3.51347
563,0.45905,0.3920975,0.8511475,0.7413,0.777369,1.518669
564,0.04435,0.1261625,0.1705125,0.1306,0.180254,0.310854
565,0.26205,0.290225,0.552275,1.0223,0.44083,1.46313
566,0.33905,0.2269395,0.5659895,0.5735,0.204691,0.778191
567,0.52475,0.161374,0.686124,0.7697,0.162972,0.932672
568,0.1002,0.1532115,0.2534115,0.1563,0.152338,0.308638
569,1.40445,2.55613,3.96058,3.264,3.03787,6.30187
570,0.0761,0.117071,0.193171,0.1314,0.10599,0.23739
571,0.0615,0.127207,0.188707,0.1922,0.128097,0.320297
572,0.0343,0.088296,0.122596,0.0718,0.11866,0.19046
573,0.0515,0.059678,0.111178,0.1077,0.096173,0.203873
574,0.1807,0.113403,0.294103,0.3884,0.140753,0.529153
575,0.131,0.1308045,0.2618045,0.1235,0.120493,0.243993
576,0.5597,1.17619,1.73589,1.2848,1.02434,2.30914
577,0.087,0.0741845,0.1611845,0.1018,0.071976,0.173776
578,0.38185,0.7908195,1.1726695,0.7259,1.02085,1.74675
579,0.0353,0.0547375,0.0900375,0.0805,0.096115,0.176615
580,0.1468,0.240007,0.386807,0.3248,0.296601,0.621401
581,0.8336,1.20587,2.03947,1.8067,1.62634,3.43304
582,0.44185,0.4748745,0.9167245,1.4929,0.482042,1.974942
583,3.9584,3.910125,7.868525,5.3092,2.95521,8.26441
584,2.1708,2.602,4.7728,5.865,2.33401,8.19901
585,1.5852,0.412585,1.997785,2.2579,0.495749,2.753649
586,3.1912,2.19404,5.38524,6.7535,2.82225,9.57575
587,0.1685,0.0910165,0.2595165,0.1069,0.109059,0.215959
588,1.9527,0.5838575,2.5365575,3.399,0.88556,4.28456
589,0.10535,0.1767055,0.2820555,0.2518,0.281289,0.533089
590,0.0455,0.0636765,0.1091765,0.2103,0.119292,0.329592
591,0.0686,0.1295375,0.1981375,0.0971,0.151915,0.249015
592,0.0414,0.1304595,0.1718595,0.0844,0.181647,0.266047
593,1.62055,0.8082225,2.4287725,2.6929,1.29031,3.98321
594,2.07785,6.294865,8.372715,2.8405,8.42872,11.26922
595,0.1614,0.398573,0.559973,0.3627,0.396455,0.759155
596,0.1841,0.075747,0.259847,0.3694,0.106754,0.476154
597,0.22755,0.3980705,0.6256205,0.9548,0.760732,1.715532
598,29.3731,0.187614,29.560714,0.5751,0.373704,0.948804
599,0.0773,0.1264125,0.2037125,0.1535,0.212898,0.366398
600,0.56915,0.2361295,0.8052795,0.6078,0.348519,0.956319
601,0.1845,0.081953,0.266453,0.4168,0.122927,0.539727
602,0.0303,0.066517,0.096817,0.0694,0.087258,0.156658
603,0.1346,0.2049615,0.3395615,0.2084,0.380658,0.589058
604,0.0211,0.0385135,0.0596135,0.0426,0.076276,0.118876
605,0.1391,0.109073,0.248173,0.2277,0.214357,0.442057
606,0.7172,0.6158595,1.3330595,1.3357,0.908637,2.244337
607,0.07395,0.1641465,0.2380965,0.2703,0.159136,0.429436
608,0.3856,0.5212455,0.9068455,12.9146,0.925237,13.839837
609,0.67595,0.6302315,1.3061815,1.6093,0.528135,2.137435
610,0.51885,0.2890735,0.8079235,1.1336,0.368957,1.502557
611,22.7492,3.72912,26.47832,44.6659,8.08014,52.74604
612,46.98245,3.824435,50.806885,37.6782,9.35375,47.03195
613,1.1285,0.3301825,1.4586825,2.4193,0.314207,2.733507
614,0.12725,0.132441,0.259691,0.2186,0.133116,0.351716
615,0.3412,0.101185,0.442385,0.2482,0.116053,0.364253
616,0.3578,0.128926,0.486726,0.5656,0.153008,0.718608
617,0.75845,0.1195745,0.8780245,0.7006,0.153317,0.853917
618,2.2521,0.322417,2.574517,16.9244,0.514214,17.438614
619,0.2749,0.1815865,0.4564865,0.4306,0.253015,0.683615
620,0.2372,0.137089,0.374289,0.2668,0.223921,0.490721
621,0.49595,0.13259,0.62854,0.8427,0.21159,1.05429
622,0.19635,0.1392695,0.3356195,0.6375,0.207559,0.845059
623,0.145,0.233411,0.378411,0.2368,0.345617,0.582417
624,0.1472,0.6740005,0.8212005,0.3055,0.554092,0.859592
625,0.11975,0.0921405,0.2118905,0.2131,0.142441,0.355541
626,0.06135,0.1785325,0.2398825,0.2538,0.185808,0.439608
627,1.44035,0.4300385,1.8703885,2.2022,0.478197,2.680397
628,0.1205,0.141809,0.262309,0.2577,0.225893,0.483593
629,0.0771,0.152584,0.229684,0.1436,0.167722,0.311322
630,0.283,0.140035,0.423035,0.4578,0.293912,0.751712
631,0.14145,0.1245615,0.2660115,0.4626,0.238968,0.701568
632,2.1643,1.122405,3.286705,1.8339,1.86935,3.70325
633,0.10335,0.136644,0.239994,0.2163,0.123497,0.339797
634,0.46535,0.1280595,0.5934095,1.1506,0.23598,1.38658
635,1.0837,0.6089995,1.6926995,2.1576,1.01673,3.17433
636,0.54785,0.427167,0.975017,0.7693,0.558042,1.327342
637,0.6669,0.3353955,1.0022955,1.6113,0.643831,2.255131
638,0.03725,0.051379,0.088629,0.1326,0.072675,0.205275
639,0.20405,0.2068195,0.4108695,0.4472,0.418018,0.865218
640,0.0858,0.185082,0.270882,0.1867,0.350839,0.537539
641,3.44425,3.94156,7.38581,26.6346,6.15676,32.79136
642,0.58515,1.514165,2.099315,1.5607,2.71499,4.27569
643,22.6049,4.93158,27.53648,44.4578,16.5924,61.0502
644,0.40595,0.4027735,0.8087235,0.699,0.423495,1.122495
645,0.0365,0.0755055,0.1120055,0.1235,0.087965,0.211465
646,0.05915,0.187646,0.246796,0.146,0.240083,0.386083
647,2.4659,0.2837895,2.7496895,3.2289,0.471617,3.700517
648,1.22485,0.1415075,1.3663575,1.7625,0.242462,2.004962
649,0.09445,0.109905,0.204355,0.2005,0.131232,0.331732
650,0.3746,0.1761255,0.5507255,0.658,0.389335,1.047335
651,0.1462,0.1015115,0.2477115,0.3059,0.146905,0.452805
652,0.0773,0.1618555,0.2391555,0.1022,0.287059,0.389259
653,0.8113,0.144405,0.955705,0.969,0.231126,1.200126
654,0.2569,0.258283,0.515183,0.3264,0.389234,0.715634
655,0.0917,0.0974435,0.1891435,0.2565,0.155574,0.412074
656,0.7762,0.152919,0.929119,1.2604,0.209463,1.469863
657,0.05935,0.156096,0.215446,0.1164,0.143903,0.260303
658,0.87605,0.1362555,1.0123055,1.6365,0.281062,1.917562
659,2.3258,0.229558,2.555358,3.8179,0.64756,4.46546
660,1.0908,0.1774655,1.2682655,2.2484,0.268765,2.517165
661,0.038,0.101993,0.139993,0.099,0.191123,0.290123
662,0.0629,0.254865,0.317765,0.0939,0.309945,0.403845
663,0.5003,0.1481945,0.6484945,1.2086,0.2587,1.4673
664,0.5226,0.286872,0.809472,1.3472,0.431779,1.778979
665,0.056,0.116598,0.172598,0.2159,0.187892,0.403792
666,0.0234,0.064067,0.087467,0.0339,0.067806,0.101706
667,0.1754,0.2154235,0.3908235,0.3071,0.251436,0.558536
668,0.7261,2.12528,2.85138,2.9846,2.70403,5.68863
669,0.27135,0.2429095,0.5142595,0.7184,0.343208,1.061608
670,0.0651,0.093241,0.158341,0.144,0.176409,0.320409
671,0.3568,0.5234175,0.8802175,0.6059,0.594315,1.200215
672,0.0325,0.0675165,0.1000165,0.0414,0.062313,0.103713
673,0.0996,0.106224,0.205824,0.129,0.147643,0.276643
674,0.4087,0.222652,0.631352,0.7744,0.402404,1.176804
675,0.2666,0.155199,0.421799,0.3619,0.212433,0.574333
676,0.3787,0.24355,0.62225,2.2397,0.351489,2.591189
677,0.0791,0.151619,0.230719,0.1286,0.270996,0.399596
678,0.32085,0.2717075,0.5925575,0.6303,0.334336,0.964636
679,0.3349,0.1332925,0.4681925,0.6619,0.154164,0.816064
680,0.7531,0.396467,1.149567,1.4143,0.34645,1.76075
681,0.0953,0.265636,0.360936,0.2826,0.332325,0.614925
682,0.0347,0.0529855,0.0876855,0.0525,0.048631,0.101131
683,0.1369,0.3159925,0.4528925,0.495,0.371031,0.866031
684,1.07995,1.561205,2.641155,1.1601,1.53845,2.69855
685,3.60985,0.532771,4.142621,2.9964,1.79869,4.79509
686,8.0041,1.853735,9.857835,27.7371,6.11832,33.85542
687,0.02305,0.036033,0.059083,0.0339,0.034703,0.068603
688,0.53445,0.132449,0.666899,0.9035,0.167779,1.071279
689,3.76835,0.9730195,4.7413695,8.6874,2.09679,10.78419
690,0.72425,0.3411445,1.0653945,1.5157,0.482356,1.998056
691,0.10495,0.157156,0.262106,0.4401,0.301078,0.741178
692,1.2124,0.164402,1.376802,2.6447,0.448125,3.092825
693,0.1101,0.0797625,0.1898625,0.4385,0.095528,0.534028
694,0.10515,0.085926,0.191076,0.1957,0.093135,0.288835
695,0.2879,0.121783,0.409683,0.5877,0.191507,0.779207
696,0.22535,0.1352475,0.3605975,0.6209,0.233536,0.854436
697,0.1618,0.123472,0.285272,1.3456,0.214438,1.560038
698,0.03015,0.038841,0.068991,0.0493,0.061259,0.110559
699,12.87315,3.281905,16.155055,26.3867,19.7877,46.1744
700,8.132,5.30168,13.43368,25.3217,18.8844,44.2061
701,0.1807,0.22616,0.40686,0.3477,0.272272,0.619972
702,2.1578,0.359226,2.517026,15.3857,0.542002,15.927702
703,0.1545,0.314105,0.468605,0.2182,0.46863,0.68683
704,0.0548,0.1394755,0.1942755,0.1006,0.202881,0.303481
705,0.0307,0.0740125,0.1047125,0.0919,0.069426,0.161326
706,0.043,0.113579,0.156579,0.06,0.103453,0.163453
707,2.64765,3.769545,6.417195,2.7154,3.16193,5.87733
708,0.205,0.5086925,0.7136925,0.2028,0.580281,0.783081
709,0.3215,0.2437625,0.5652625,1.0251,0.866994,1.892094
710,0.04595,0.0502095,0.0961595,0.0367,0.070028,0.106728
711,0.16295,0.1694835,0.3324335,0.1602,0.239729,0.399929
712,0.3669,0.368416,0.735316,0.7906,0.515151,1.305751
713,0.1843,0.532051,0.716351,0.2913,0.695091,0.986391
714,0.1432,0.100645,0.243845,0.2573,0.16337,0.42067
715,1.44805,0.566118,2.014168,2.7394,1.65053,4.38993
716,0.248,0.189966,0.437966,0.4705,0.178247,0.648747
717,0.6025,0.587865,1.190365,3.2494,0.713805,3.963205
718,0.5042,1.97893,2.48313,1.3914,3.04541,4.43681
719,1.09435,2.035455,3.129805,2.364,2.17008,4.53408
720,0.0363,0.077324,0.113624,0.1061,0.189141,0.295241
721,1.82445,0.459516,2.283966,4.3287,1.07178,5.40048
722,0.1357,0.2925445,0.4282445,0.2032,0.462107,0.665307
723,1.44235,0.8270625,2.2694125,2.291,1.17475,3.46575
724,0.0311,0.0814455,0.1125455,0.0453,0.132166,0.177466
725,0.25515,0.9847735,1.2399235,0.7875,0.694245,1.481745
726,0.28195,0.2745575,0.5565075,0.8814,0.263919,1.145319
727,2.0696,0.8425195,2.9121195,2.3254,1.62628,3.95168
728,0.79615,0.7365,1.53265,1.4479,1.3422,2.7901
729,0.1624,0.5495865,0.7119865,0.2743,0.679589,0.953889
730,0.059,0.115097,0.174097,0.1196,0.124016,0.243616
731,0.0244,0.062739,0.087139,0.0303,0.053385,0.083685
732,0.0268,0.0561465,0.0829465,0.0398,0.052741,0.092541
733,0.0307,0.057324,0.088024,0.0694,0.07747,0.14687
734,1.8803,0.8296225,2.7099225,2.6889,1.18724,3.87614
735,7.14395,5.17951,12.32346,11.6357,20.4729,32.1086
736,0.1484,0.4002475,0.5486475,0.6832,0.795569,1.478769
737,0.1075,0.2049685,0.3124685,0.7034,0.299855,1.003255
738,0.0775,0.143293,0.220793,0.1034,0.256766,0.360166
739,0.0359,0.0742225,0.1101225,0.099,0.145356,0.244356
740,0.6846,0.5758855,1.2604855,1.9144,0.751626,2.666026
741,2.97885,9.339635,12.318485,4.7755,13.4519,18.2274
742,0.1478,0.063787,0.211587,0.2889,0.095339,0.384239
743,0.48585,0.2817285,0.7675785,1.3429,0.482449,1.825349
744,0.0432,0.1028525,0.1460525,0.1203,0.185692,0.305992
745,0.4083,1.6506,2.0589,0.7847,2.2091,2.9938
746,0.27585,0.085459,0.361309,0.5652,0.126606,0.691806
747,1.1321,0.1663275,1.2984275,1.6421,0.339979,1.982079
748,0.0592,0.1110295,0.1702295,0.1132,0.151762,0.264962
749,0.0657,0.1531425,0.2188425,0.088,0.173026,0.261026
750,0.1519,0.108156,0.260056,0.2625,0.110557,0.373057
751,0.1717,0.1983395,0.3700395,0.2372,0.243514,0.480714
752,0.30805,0.3327755,0.6408255,0.8546,0.358986,1.213586
753,0.1967,0.272247,0.468947,0.4839,0.285284,0.769184
754,0.9122,0.407153,1.319353,1.9113,0.477054,2.388354
755,0.6544,0.3477815,1.0021815,7.0255,0.401177,7.426677
756,0.18785,0.108482,0.296332,0.2167,0.120386,0.337086
757,2.03445,1.130285,3.164735,3.5052,2.24446,5.74966
758,4.4175,0.765561,5.183061,4.4739,1.04453,5.51843
759,8.80695,1.571335,10.378285,7.5892,2.02125,9.61045
760,5.5958,2.09841,7.69421,8.4786,2.63635,11.11495
761,0.0905,0.167363,0.257863,0.1871,0.399206,0.586306
762,20.0474,9.40383,29.45123,101.5071,40.7263,142.2334
763,1.3547,1.20681,2.56151,9.5451,1.84755,11.39265
764,0.0738,0.118001,0.191801,0.1353,0.108007,0.243307
765,1.02505,1.32343,2.34848,2.2286,3.46493,5.69353
766,1.62115,0.497221,2.118371,2.7379,0.979419,3.717319
767,0.1393,0.1897185,0.3290185,0.2573,0.456489,0.713789
768,0.045,0.067468,0.112468,0.1128,0.095205,0.208005
769,0.08185,0.0899645,0.1718145,0.2609,0.214745,0.475645
770,0.42155,0.2493005,0.6708505,0.431,0.274237,0.705237
771,0.04,0.0988645,0.1388645,0.1073,0.133345,0.240645
772,1.9549,0.556266,2.511166,2.621,0.952827,3.573827
773,0.0761,0.156248,0.232348,0.1705,0.207713,0.378213
774,1.90375,0.6080985,2.5118485,3.069,0.702326,3.771326
775,0.0357,0.04808,0.08378,0.0911,0.078713,0.169813
776,1.60715,0.7933405,2.4004905,2.6044,1.21847,3.82287
777,0.3347,0.167991,0.502691,0.6446,0.233119,0.877719
778,0.0629,0.1181695,0.1810695,0.1914,0.214081,0.405481
779,0.1531,0.130113,0.283213,0.2115,0.138166,0.349666
780,0.18015,0.2790185,0.4591685,0.5546,0.332272,0.886872
781,1.3675,0.477871,1.845371,2.5369,0.912948,3.449848
782,4.3691,1.0004895,5.3695895,8.4742,1.67992,10.15412
783,0.4032,0.7292855,1.1324855,1.6006,1.55559,3.15619
784,0.1144,0.21221,0.32661,0.4397,0.283311,0.723011
785,0.0457,0.113334,0.159034,0.1113,0.135926,0.247226
786,0.354,0.7826485,1.1366485,2.4959,1.02222,3.51812
787,0.2242,0.6386815,0.8628815,0.6221,1.03889,1.66099
788,2.3139,0.5384695,2.8523695,3.8285,0.630653,4.459153
789,0.13415,0.2974365,0.4315865,0.1878,0.320738,0.508538
790,0.164,0.086406,0.250406,0.3284,0.123812,0.452212
791,0.1373,0.280113,0.417413,0.2897,0.333281,0.622981
792,0.7156,0.1979485,0.9135485,0.8696,0.266526,1.136126
793,0.6469,0.2155665,0.8624665,0.8873,0.434505,1.321805
794,0.0637,0.09046,0.15416,0.2111,0.111104,0.322204
795,0.1057,0.1975565,0.3032565,0.1717,0.370145,0.541845
796,0.63625,0.393444,1.029694,1.798,0.884736,2.682736
797,0.6953,0.6753035,1.3706035,1.1818,1.74094,2.92274
798,0.0426,0.1432965,0.1858965,0.105,0.231345,0.336345
799,43.8411,4.196755,48.037855,13.277,16.9995,30.2765
800,28.8337,56.5076,85.3413,25.9,58.1559,84.0559
801,0.05285,0.0655665,0.1184165,0.0663,0.149389,0.215689
802,1.3626,0.42332,1.78592,1.8722,0.713873,2.586073
803,0.97655,0.5108665,1.4874165,1.5225,0.688857,2.211357
804,0.086,0.1095325,0.1955325,0.159,0.146707,0.305707
805,0.18785,0.0696955,0.2575455,0.3378,0.102858,0.440658
806,1.9851,1.89078,3.87588,3.1867,4.05292,7.23962
807,18.20515,490.709,508.91415,10.4211,512.864,523.2851
808,0.14975,0.544936,0.694686,0.3177,0.82875,1.14645
809,0.2648,0.2506625,0.5154625,0.3347,0.385579,0.720279
810,1.0541,0.609386,1.663486,1.6594,0.77616,2.43556
811,0.05795,0.2172915,0.2752415,0.0821,0.268396,0.350496
812,0.39665,0.228611,0.625261,0.6631,0.169165,0.832265
813,0.85355,0.6455875,1.4991375,1.2907,1.09062,2.38132
814,0.09015,0.17084,0.26099,0.0963,0.091985,0.188285
815,0.0574,0.1377225,0.1951225,0.0809,0.252072,0.332972
816,0.205,0.2737655,0.4787655,0.5096,0.3278,0.8374
817,0.1823,0.1352375,0.3175375,0.3588,0.157221,0.516021
818,0.04615,0.1480435,0.1941935,0.1788,0.2088,0.3876
819,0.0692,0.1054635,0.1746635,0.1476,0.10665,0.25425
820,0.0276,0.099675,0.127275,0.0572,0.093616,0.150816
821,0.08485,0.1802695,0.2651195,0.1563,0.178154,0.334454
822,0.2457,0.1850665,0.4307665,0.266,0.140379,0.406379
823,0.024,0.054819,0.078819,0.0343,0.071,0.1053
824,0.0181,0.0443835,0.0624835,0.0556,0.063785,0.119385
825,0.8494,0.880544,1.729944,2.9526,1.06444,4.01704
826,0.11085,0.175943,0.286793,0.1725,0.342089,0.514589
827,0.11675,0.1014525,0.2182025,0.2372,0.219541,0.456741
828,0.0536,0.0722655,0.1258655,0.0505,0.09306,0.14356
829,0.0461,0.1029705,0.1490705,0.0726,0.11475,0.18735
830,0.0286,0.0944235,0.1230235,0.0418,0.147239,0.189039
831,7.5517,1.436455,8.988155,7.5118,4.08712,11.59892
832,0.2522,0.302518,0.554718,0.2636,0.366572,0.630172
833,6.04085,0.6985735,6.7394235,6.5349,1.07274,7.60764
834,4.0537,15.19145,19.24515,4.4893,19.1819,23.6712
835,0.23305,0.4741025,0.7071525,0.4397,0.427898,0.867598
836,0.1728,0.300715,0.473515,0.2443,0.324866,0.569166
837,0.5974,0.7043775,1.3017775,0.7539,0.911779,1.665679
838,0.656,0.8692235,1.5252235,0.8838,1.63052,2.51432
839,0.1691,0.2774215,0.4465215,0.2668,0.309501,0.576301
840,0.25555,0.490442,0.745992,0.3394,0.535972,0.875372
841,0.0917,0.220825,0.312525,0.1906,0.258218,0.448818
842,2.457,3.73248,6.18948,3.4515,6.08179,9.53329
843,0.203,0.1348305,0.3378305,0.1132,0.421212,0.534412
844,0.30745,0.7618475,1.0692975,0.5163,1.20966,1.72596
845,0.0998,0.1444995,0.2442995,0.2096,0.184914,0.394514
846,0.1825,0.403866,0.586366,0.264,0.401948,0.665948
847,3.6343,1.54163,5.17593,4.2687,2.84975,7.11845
848,7.48815,1.319435,8.807585,7.9658,3.3583,11.3241
849,0.4342,0.4105955,0.8447955,0.7452,0.568503,1.313703
850,0.0242,0.053009,0.077209,0.0438,0.057362,0.101162
851,0.0272,0.0615895,0.0887895,0.0426,0.060666,0.103266
852,43.27405,14.20385,57.4779,85.7862,45.1692,130.9554
853,0.0536,0.0507795,0.1043795,0.0592,0.069675,0.128875
854,25.20545,136.5055,161.71095,34.4773,170.754,205.2313
855,0.2621,0.47551,0.73761,0.2763,0.560934,0.837234
856,0.63765,0.952863,1.590513,0.6292,0.740718,1.369918
857,1.3523,1.555915,2.908215,4.4866,1.80908,6.29568
858,0.12155,0.3607015,0.4822515,0.1989,0.245504,0.444404
859,0.16655,0.2405165,0.4070665,0.2806,0.198416,0.479016
860,0.6913,0.9533325,1.6446325,1.2848,0.8412,2.126
861,0.086,0.1797795,0.2657795,0.1792,0.144884,0.324084
862,0.2978,0.6936195,0.9914195,0.3686,0.438426,0.807026
863,1.0638,0.3859485,1.4497485,7.2146,1.05472,8.26932
864,0.04775,0.100928,0.148678,0.0801,0.134442,0.214542
865,0.9343,1.808115,2.742415,3.0284,2.6986,5.727
866,0.1316,0.2533885,0.3849885,0.2218,0.224741,0.446541
867,1.10815,0.3061825,1.4143325,1.2454,0.305202,1.550602
868,0.18785,0.152555,0.340405,0.4685,0.140157,0.608657
869,0.372,0.9352925,1.3072925,0.6793,1.34865,2.02795
870,4.24045,4.99353,9.23398,5.9206,9.4557,15.3763
871,0.8321,0.6478415,1.4799415,2.4833,0.673652,3.156952
872,1.29705,0.278108,1.575158,4.723,0.999364,5.722364
873,0.95605,1.661845,2.617895,2.3447,2.5272,4.8719
874,0.1375,0.443265,0.580765,0.2419,0.656292,0.898192
875,0.36015,0.5599905,0.9201405,0.6228,0.766355,1.389155
876,0.25555,0.147122,0.402672,0.6157,0.212831,0.828531
877,0.0331,0.0391895,0.0722895,0.0769,0.064931,0.141831
878,0.2573,0.170763,0.428063,0.6892,0.319416,1.008616
879,0.0286,0.056585,0.085185,0.0442,0.092247,0.136447
880,24.7093,24.8925,49.6018,51.6602,95.2921,146.9523
881,0.0625,0.087803,0.150303,0.0773,0.121211,0.198511
882,0.05525,0.051469,0.106719,0.054,0.076935,0.130935
883,0.0339,0.0894875,0.1233875,0.0584,0.081384,0.139784
884,0.2848,0.5817645,0.8665645,0.5885,0.521789,1.110289
885,0.2909,0.167424,0.458324,0.6485,0.284773,0.933273
886,0.57645,0.132818,0.709268,0.8293,0.221214,1.050514
887,5.0524,0.9152835,5.9676835,6.8455,2.46488,9.31038
888,1.8197,0.393728,2.213428,2.9739,0.620166,3.594066
889,1.2434,0.4373805,1.6807805,2.7647,0.720069,3.484769
890,0.29485,0.165052,0.459902,0.3975,0.199309,0.596809
891,2.9757,1.032645,4.008345,3.4689,1.21326,4.68216
892,0.0357,0.0887545,0.1244545,0.0888,0.152981,0.241781
893,16.77855,2.31883,19.09738,21.2803,5.66789,26.94819
894,0.28595,0.38336,0.66931,1.0922,0.547018,1.639218
895,0.0963,0.0716425,0.1679425,0.1125,0.082512,0.195012
896,0.0363,0.108763,0.145063,0.06,0.121839,0.181839
897,0.0566,0.15384,0.21044,0.1034,0.158498,0.261898
898,0.06725,0.1053895,0.1726395,0.1586,0.138733,0.297333
899,0.1594,0.242318,0.401718,0.2182,0.289353,0.507553
900,0.28045,0.2752595,0.5557095,0.6564,0.47609,1.13249
901,0.1829,0.2487765,0.4316765,0.3339,0.289648,0.623548
902,0.06665,0.1474125,0.2140625,0.099,0.199983,0.298983
903,0.7091,1.978445,2.687545,1.3713,1.84952,3.22082
904,0.0469,0.1626455,0.2095455,0.1065,0.250334,0.356834
905,0.08935,0.1370425,0.2263925,0.2178,0.191038,0.408838
906,0.15845,0.3755285,0.5339785,0.2178,0.430595,0.648395
907,0.21765,0.339157,0.556807,0.8194,0.574909,1.394309
908,0.27725,0.2778065,0.5550565,0.6134,0.339942,0.953342
909,0.13,0.1222155,0.2522155,0.1346,0.10469,0.23929
910,6.28105,0.894242,7.175292,7.0543,2.5117,9.566
911,0.6586,0.2736555,0.9322555,1.4222,0.427846,1.850046
912,0.5532,0.4160675,0.9692675,1.0231,0.688469,1.711569
913,0.16655,0.139303,0.305853,0.5889,0.222088,0.810988
914,6.33335,1.40781,7.74116,8.5346,3.48171,12.01631
915,0.7827,0.909527,1.692227,3.4101,1.95636,5.36646
916,0.0211,0.0473635,0.0684635,0.0588,0.053141,0.111941
917,0.0736,0.0638795,0.1374795,0.1957,0.09763,0.29333
918,46.88175,49.8408,96.72255,46.2859,60.7915,107.0774
919,0.27565,0.5077425,0.7833925,0.2948,0.527652,0.822452
920,0.79575,0.260633,1.056383,1.0381,0.491695,1.529795
921,3.48925,2.00103,5.49028,4.6294,3.01551,7.64491
922,4.4795,0.6455735,5.1250735,4.1096,0.947152,5.056752
923,0.0457,0.07602,0.12172,0.041,0.053461,0.094461
924,0.5457,0.278229,0.823929,1.0926,0.24474,1.33734
925,0.1117,0.450697,0.562397,0.5778,0.408253,0.986053
926,0.0511,0.2098445,0.2609445,0.1219,0.178773,0.300673
927,0.04455,0.2025605,0.2471105,0.1097,0.22134,0.33104
928,0.06665,0.08541,0.15206,0.0864,0.088836,0.175236
929,0.0303,0.046249,0.076549,0.0726,0.049332,0.121932
930,0.26975,0.197569,0.467319,0.4638,0.20208,0.66588
931,0.0692,0.15342,0.22262,0.1515,0.159319,0.310819
932,0.25475,0.2103155,0.4650655,1.2004,0.223169,1.423569
933,0.1638,0.1675995,0.3313995,0.2794,0.170123,0.449523
934,0.1811,0.1327175,0.3138175,0.3161,0.202958,0.519058
935,1.3981,0.8151225,2.2132225,3.3667,0.705418,4.072118
936,0.0911,0.1547105,0.2458105,0.133,0.266467,0.399467
937,0.0736,0.205657,0.279257,0.1243,0.267493,0.391793
938,0.0534,0.144471,0.197871,0.2364,0.217117,0.453517
939,0.148,0.197449,0.345449,0.1101,0.275301,0.385401
940,0.2538,0.49806,0.75186,0.8388,0.857861,1.696661
941,0.6033,0.9969225,1.6002225,0.7673,1.57667,2.34397
942,0.4002,0.176805,0.577005,0.6915,0.305333,0.996833
943,0.5257,0.379013,0.904713,0.9481,0.607287,1.555387
944,0.63885,0.341855,0.980705,1.2655,0.868452,2.133952
945,0.1569,0.113748,0.270648,0.0821,0.140843,0.222943
946,1.9103,0.446689,2.356989,4.4297,0.779885,5.209585
947,4.4534,0.9395865,5.3929865,20.6551,1.27668,21.93178
948,4.0054,0.6637345,4.6691345,11.2015,1.1239,12.3254
949,0.69825,0.3197355,1.0179855,0.8206,0.511615,1.332215
950,0.0357,0.100791,0.136491,0.0923,0.117713,0.210013
951,0.30255,0.21087,0.51342,0.5471,0.214034,0.761134
952,0.24905,0.1368385,0.3858885,0.405,0.186309,0.591309
953,0.449,0.084156,0.533156,0.6698,0.194252,0.864052
954,2.87485,0.5458955,3.4207455,2.7604,0.642088,3.402488
955,2.50655,0.889462,3.396012,3.2818,1.35823,4.64003
956,0.22175,0.760095,0.981845,0.5289,0.838393,1.367293
957,0.39765,0.629376,1.027026,0.7732,0.55081,1.32401
958,0.0647,0.1732795,0.2379795,0.2534,0.200994,0.454394
959,1.38805,0.4783555,1.8664055,2.1351,0.860471,2.995571
960,0.52375,0.727022,1.250772,0.8546,1.31499,2.16959
961,0.42845,0.493895,0.922345,0.9892,0.711833,1.701033
962,0.6116,0.714684,1.326284,0.5775,0.789402,1.366902
963,0.0323,0.0718075,0.1041075,0.0489,0.091028,0.139928
964,0.4957,0.1672165,0.6629165,0.9011,0.309317,1.210417
965,1.61565,0.757345,2.372995,3.733,1.65922,5.39222
966,0.31025,0.2269935,0.5372435,0.6307,0.27688,0.90758
967,0.0422,0.092378,0.134578,0.0884,0.099359,0.187759
968,0.595,0.3052155,0.9002155,0.8471,0.295242,1.142342
969,0.0311,0.073621,0.104721,0.0611,0.128237,0.189337
970,0.48665,0.2018335,0.6884835,0.7148,0.205704,0.920504
971,0.2218,1.017275,1.239075,0.3939,0.809971,1.203871
972,0.0286,0.0478745,0.0764745,0.06,0.045701,0.105701
973,0.20835,0.5167835,0.7251335,0.5182,0.589291,1.107491
974,0.0461,0.108515,0.154615,0.1002,0.163211,0.263411
975,0.0682,0.1554255,0.2236255,0.1239,0.252144,0.376044
976,0.20445,0.7371785,0.9416285,0.6134,0.908685,1.522085
977,0.4932,0.197675,0.690875,0.5956,0.365542,0.961142
978,1.2961,2.20127,3.49737,2.2125,3.2462,5.4587
979,0.7999,0.5695125,1.3694125,1.8714,0.83441,2.70581
980,0.6351,0.329821,0.964921,0.6943,0.373882,1.068182
981,0.4839,0.2474175,0.7313175,0.716,0.273172,0.989172
982,0.2407,0.17923,0.41993,0.328,0.36518,0.69318
983,0.5064,0.196028,0.702428,0.774,0.206677,0.980677
984,1.4123,0.2916305,1.7039305,1.8627,0.532683,2.395383
985,0.37395,1.031935,1.405885,0.6738,0.933384,1.607184
986,0.0911,0.1988925,0.2899925,0.1677,0.222489,0.390189
987,0.1494,0.3464755,0.4958755,0.2084,0.471419,0.679819
988,0.0858,0.2719025,0.3577025,0.1768,0.599187,0.775987
989,0.8601,0.4766835,1.3367835,0.9351,0.572922,1.508022
990,0.17525,0.330123,0.505373,0.7168,0.372978,1.089778
991,5.78385,35.64675,41.4306,14.0669,36.7727,50.8396
992,27.18825,0.5998335,27.7880835,16.5458,2.6088,19.1546
993,0.1928,0.2023555,0.3951555,0.9572,0.500801,1.458001
994,0.04275,0.061223,0.103973,0.0832,0.110841,0.194041
995,0.1042,0.3099575,0.4141575,0.3888,0.560065,0.948865
996,0.24135,0.1965405,0.4378905,0.4409,0.303962,0.744862
997,3.52675,4.70936,8.23611,15.0415,7.58351,22.62501
998,0.0647,0.1334215,0.1981215,0.0714,0.122776,0.194176
999,0.15965,0.1293435,0.2889935,0.3978,0.201886,0.599686
1000,0.10415,0.1353305,0.2394805,1.0926,0.126641,1.219241
1001,0.0623,0.2972755,0.3595755,0.1156,0.452692,0.568292
1002,0.3098,0.397661,0.707461,0.5155,0.563091,1.078591
1003,0.36865,0.602155,0.970805,0.5344,0.649692,1.184092
1004,0.1529,0.152123,0.305023,0.3761,0.263825,0.639925
1005,1.16975,0.3740975,1.5438475,1.8884,0.904998,2.793398
1006,0.13595,0.1814805,0.3174305,0.4701,0.20914,0.67924
1007,10.2302,5.606485,15.836685,17.7691,21.5053,39.2744
1008,0.0781,0.0994095,0.1775095,0.0982,0.102214,0.200414
1009,2.37825,0.2621095,2.6403595,2.3676,0.339201,2.706801
1010,0.9183,2.202775,3.121075,2.3186,3.62027,5.93887
1011,0.14245,0.2056075,0.3480575,0.1567,0.275164,0.431864
1012,0.3118,2.466125,2.777925,0.4665,2.36069,2.82719
1013,0.2261,0.1042825,0.3303825,0.2336,0.157679,0.391279
1014,0.0896,0.220881,0.310481,0.1646,0.376609,0.541209
1015,0.5739,0.2773255,0.8512255,1.813,0.658642,2.471642
1016,0.2149,0.1712155,0.3861155,0.3114,0.235955,0.547355
1017,0.0939,0.21707,0.31097,0.2096,0.320582,0.530182
1018,0.54765,0.1869765,0.7346265,0.4614,0.284036,0.745436
1019,1.2219,0.6024215,1.8243215,1.035,1.1048,2.1398
1020,0.3398,0.1796615,0.5194615,0.4946,0.307349,0.801949
1021,0.1523,0.29274,0.44504,0.2084,0.331063,0.539463
1022,0.33055,0.1314775,0.4620275,0.2842,0.212236,0.496436
1023,0.19455,0.1364005,0.3309505,0.2392,0.196875,0.436075
1024,0.2415,0.1131675,0.3546675,0.2936,0.162105,0.455705
1025,0.2141,0.1700855,0.3841855,0.1823,0.273561,0.455861
1026,0.31715,0.152856,0.470006,0.4772,0.217195,0.694395
1027,0.4018,0.1457585,0.5475585,0.399,0.189254,0.588254
1028,1.23905,0.147802,1.386852,0.8325,0.277842,1.110342
1029,0.56045,0.1432125,0.7036625,0.9477,0.330441,1.278141
1030,0.56425,0.342229,0.906479,0.8577,0.447309,1.305009
1031,0.09625,0.0909835,0.1872335,0.9122,0.138978,1.051178
1032,0.24805,0.096875,0.344925,0.2577,0.185847,0.443547
1033,1.17375,0.964966,2.138716,1.569,1.04462,2.61362
1034,0.3033,0.921839,1.225139,0.4239,1.58214,2.00604
1035,4.08985,0.678471,4.768321,4.3906,1.30843,5.69903
1036,2.905,0.910929,3.815929,10.6883,1.25554,11.94384
1037,0.0607,0.090771,0.151471,0.1571,0.153933,0.311033
1038,8.23245,1.472795,9.705245,13.9891,5.26819,19.25729
1039,0.34375,0.42554,0.76929,0.4811,0.417496,0.898596
1040,1.1867,0.944233,2.130933,1.9934,1.75359,3.74699
1041,0.0862,0.157456,0.243656,0.174,0.15971,0.33371
1042,0.61315,0.7564315,1.3695815,0.3868,0.53683,0.92363
1043,0.0777,0.1186925,0.1963925,0.1503,0.09906,0.24936
1044,0.1302,0.124302,0.254502,0.1796,0.075773,0.255373
1045,0.05955,0.118957,0.178507,0.0671,0.132653,0.199753
1046,0.0495,0.1128635,0.1623635,0.0682,0.075269,0.143469
1047,0.0769,0.1428155,0.2197155,0.2115,0.356147,0.567647
1048,0.7543,1.10033,1.85463,1.4234,1.81118,3.23458
1049,1.06065,0.5160355,1.5766855,2.2586,0.666543,2.925143
1050,0.2151,0.1209395,0.3360395,0.5885,0.126179,0.714679
1051,0.6084,0.434827,1.043227,1.4743,0.58988,2.06418
1052,0.04435,0.1347195,0.1790695,0.1085,0.276417,0.384917
1053,1.34565,0.962931,2.308581,1.738,1.20592,2.94392
1054,0.0584,0.153335,0.211735,0.0931,0.176702,0.269802
1055,0.4685,1.4066,1.8751,1.209,1.44708,2.65608
1056,0.4527,0.2209955,0.6736955,0.7642,0.221762,0.985962
1057,0.105,0.093274,0.198274,0.1294,0.166285,0.295685
1058,0.0544,0.068508,0.122908,0.1168,0.112622,0.229422
1059,1.3914,0.13917,1.53057,1.5481,0.275559,1.823659
1060,0.15905,0.5956475,0.7546975,0.3489,1.25705,1.60595
1061,0.3309,0.603465,0.934365,0.6343,0.6919,1.3262
1062,0.04595,0.077704,0.123654,0.1121,0.053066,0.165166
1063,1.3719,0.446688,1.818588,2.5811,0.67094,3.25204
1064,0.93135,0.203033,1.134383,2.5563,0.210297,2.766597
1065,1.88085,0.717303,2.598153,5.9724,0.889373,6.861773
1066,0.2111,0.5864245,0.7975245,0.3138,0.733014,1.046814
1067,0.1411,0.470977,0.612077,0.1965,0.620656,0.817156
1068,0.5163,0.162265,0.678565,0.7721,0.457997,1.230097
1069,0.0408,0.080832,0.121632,0.1701,0.075927,0.246027
1070,0.2092,0.6365145,0.8457145,0.3603,0.903037,1.263337
1071,0.2182,0.5041915,0.7223915,0.6517,0.666185,1.317885
1072,0.2451,0.4097895,0.6548895,0.4602,0.653349,1.113549
1073,0.0191,0.033915,0.053015,0.0276,0.046942,0.074542
1074,0.21215,0.501761,0.713911,0.4105,0.791895,1.202395
1075,0.1466,0.482802,0.629402,0.4496,0.866199,1.315799
1076,0.2297,0.6541095,0.8838095,0.8048,1.38509,2.18989
1077,0.2352,0.7110345,0.9462345,0.3568,1.02468,1.38148
1078,0.1924,0.5095725,0.7019725,0.3671,1.12852,1.49562
1079,0.04435,0.126634,0.170984,0.1709,0.128942,0.299842
1080,2.50815,0.619495,3.127645,5.0976,1.31823,6.41583
1081,4.512,2.2242,6.7362,7.7218,5.06571,12.78751
1082,0.3035,0.2106885,0.5141885,0.7559,0.275325,1.031225
1083,0.0392,0.0454935,0.0846935,0.0402,0.048948,0.089148
1084,0.5078,0.1161035,0.6239035,1.2023,0.167557,1.369857
1085,2.22725,0.672448,2.899698,3.2293,1.1595,4.3888
1086,0.1827,0.1153605,0.2980605,0.4302,0.111789,0.541989
1087,0.36015,0.1419525,0.5021025,0.9126,0.108851,1.021451
1088,1.4214,2.18414,3.60554,2.5358,2.1223,4.6581
1089,0.3878,2.288165,2.675965,0.6067,1.80081,2.40751
1090,0.0349,0.047739,0.082639,0.0967,0.076023,0.172723
1091,2.33365,0.5547375,2.8883875,6.0395,0.962846,7.002346
1092,0.0947,0.1212285,0.2159285,0.3959,0.194835,0.590735
1093,1.57005,0.347593,1.917643,2.9498,0.524115,3.473915
1094,0.0313,0.1001475,0.1314475,0.1393,0.100544,0.239844
1095,0.24015,0.1529985,0.3931485,0.4409,0.201823,0.642723
1096,0.279,0.128345,0.407345,0.4669,0.127253,0.594153
1097,0.0248,0.0939275,0.1187275,0.0521,0.081635,0.133735
1098,0.1525,0.1075885,0.2600885,0.2707,0.145152,0.415852
1099,0.0339,0.1009005,0.1348005,0.0651,0.108714,0.173814
1100,0.025,0.097183,0.122183,0.0525,0.113295,0.165795
1101,0.0244,0.07751,0.10191,0.0619,0.080902,0.142802
1102,0.0232,0.070866,0.094066,0.0556,0.098599,0.154199
1103,0.1363,0.089998,0.226298,0.2806,0.187712,0.468312
1104,0.0339,0.0865125,0.1204125,0.0844,0.107088,0.191488
1105,0.16695,0.0828525,0.2498025,0.4578,0.118814,0.576614
1106,0.0963,0.0959255,0.1922255,0.225,0.121841,0.346841
1107,0.0254,0.080177,0.105577,0.0544,0.089596,0.143996
1108,0.0319,0.0838295,0.1157295,0.0659,0.114361,0.180261
1109,0.0554,0.087621,0.143021,0.0761,0.152345,0.228445
1110,0.164,0.0965115,0.2605115,0.3414,0.142697,0.484097
1111,0.08935,0.184031,0.273381,0.15,0.288348,0.438348
1112,0.024,0.0909515,0.1149515,0.0544,0.130388,0.184788
1113,0.0661,0.081483,0.147583,0.1503,0.104391,0.254691
1114,0.0386,0.110448,0.149048,0.0872,0.1172,0.2044
1115,0.0639,0.2300115,0.2939115,0.116,0.238993,0.354993
1116,0.1466,0.1258535,0.2724535,0.2451,0.15635,0.40145
1117,0.0319,0.0975275,0.1294275,0.0667,0.103607,0.170307
1118,0.0319,0.0981175,0.1300175,0.0671,0.133115,0.200215
1119,0.0771,0.0590895,0.1361895,0.1602,0.084357,0.244557
1120,0.023,0.0594545,0.0824545,0.0292,0.060673,0.089873
1121,0.0311,0.0548855,0.0859855,0.056,0.074893,0.130893
1122,0.1592,0.190172,0.349372,0.4377,0.299499,0.737199
1123,0.073,0.1985955,0.2715955,0.1614,0.284869,0.446269
1124,1.4471,0.818458,2.265558,2.6297,1.19874,3.82844
1125,0.2374,0.6368165,0.8742165,14.4944,1.37404,15.86844
1126,0.3122,0.615666,0.927866,0.3347,0.831006,1.165706
1127,0.1598,0.2853255,0.4451255,0.1677,0.380879,0.548579
1128,0.147,0.08412,0.23112,0.3007,0.155718,0.456418
1129,0.18155,0.268297,0.449847,0.2238,0.572668,0.796468
1130,0.59265,0.745269,1.337919,1.0823,0.70153,1.78383
1131,0.15865,0.4839025,0.6425525,0.2853,0.948432,1.233732
1132,1.32015,0.505889,1.826039,2.441,1.00845,3.44945
1133,0.8893,0.474634,1.363934,1.5544,0.803275,2.357675
1134,0.03845,0.093734,0.132184,0.0667,0.104115,0.170815
1135,0.4235,0.4947335,0.9182335,0.6619,0.640603,1.302503
1136,0.3313,0.5761045,0.9074045,0.6327,0.670119,1.302819
1137,1.0235,0.6372325,1.6607325,0.8064,0.821803,1.628203
1138,0.7855,0.84376,1.62926,0.8486,0.645792,1.494392
1139,0.11225,0.229351,0.341601,0.2265,0.227399,0.453899
1140,0.0892,0.450643,0.539843,0.2151,0.669111,0.884211
1141,0.07475,0.1059515,0.1807015,0.1507,0.156341,0.307041
1142,0.058,0.190789,0.248789,0.0978,0.236449,0.334249
1143,0.08995,0.0517015,0.1416515,0.2163,0.086617,0.302917
1144,0.9165,0.609884,1.526384,1.331,1.51836,2.84936
1145,0.029,0.0673745,0.0963745,0.0639,0.127634,0.191534
1146,0.2271,0.3053275,0.5324275,0.8293,0.628088,1.457388
1147,0.0882,0.291961,0.380161,0.2305,0.508767,0.739267
1148,0.0967,0.3075075,0.4042075,0.1835,0.474692,0.658192
1149,0.20005,0.8130335,1.0130835,0.343,2.06255,2.40555
1150,2.0984,3.62422,5.72262,3.3158,4.02738,7.34318
1151,0.2577,2.192135,2.449835,0.4413,2.53295,2.97425
1152,1.81475,0.300931,2.115681,2.1943,0.447669,2.641969
1153,0.47345,0.2674505,0.7409005,0.6667,0.252623,0.919323
1154,0.09725,0.109502,0.206752,0.2652,0.195868,0.461068
1155,6.33355,0.5939385,6.9274885,7.1724,1.04962,8.22202
1156,2.07825,2.16736,4.24561,2.7592,4.42566,7.18486
1157,0.103,0.206644,0.309644,0.1673,0.450015,0.617315
1158,13.80615,0.546451,14.352601,14.4296,1.23564,15.66524
1159,0.43905,0.3246075,0.7636575,0.8427,0.386544,1.229244
1160,0.0343,0.0692555,0.1035555,0.0556,0.073689,0.129289
1161,0.44975,0.153794,0.603544,0.8348,0.326832,1.161632
1162,0.40595,1.17391,1.57986,0.7401,1.25789,1.99799
1163,1.04285,0.554887,1.597737,1.8698,0.454564,2.324364
1164,40.39505,8.51511,48.91016,54.7585,12.8614,67.6199
1165,0.95525,1.884725,2.839975,2.608,3.17508,5.78308
1166,78.13355,1.6231,79.75665,34.0304,2.90383,36.93423
1167,0.0858,0.1367755,0.2225755,0.0872,0.167206,0.254406
1168,0.3631,0.23113,0.59423,0.7575,0.346203,1.103703
1169,0.12665,0.084835,0.211485,0.2478,0.08742,0.33522
1170,0.05445,0.1656565,0.2201065,0.1389,0.197845,0.336745
1171,0.0684,0.062339,0.130739,0.1507,0.103889,0.254589
1172,3.95525,1.35562,5.31087,7.2367,5.10543,12.34213
1173,0.0669,0.1224585,0.1893585,0.2151,0.1432,0.3583
1174,0.164,0.1060215,0.2700215,0.3134,0.113295,0.426695
1175,1.3375,0.9414865,2.2789865,2.3463,2.06314,4.40944
1176,0.1476,0.250821,0.398421,0.5068,0.479091,0.985891
1177,0.0424,0.0591785,0.1015785,0.0525,0.051785,0.104285
1178,0.08225,0.156685,0.238935,0.1207,0.214833,0.335533
1179,0.06,0.1633265,0.2233265,0.0923,0.180083,0.272383
1180,0.09745,0.135102,0.232552,0.2877,0.158751,0.446451
1181,0.4215,0.81071,1.23221,1.0069,1.72455,2.73145
1182,0.06725,0.119304,0.186554,0.088,0.123096,0.211096
1183,0.08465,0.153769,0.238419,0.1555,0.163013,0.318513
1184,0.3118,0.561921,0.873721,0.7677,0.582126,1.349826
1185,0.81865,0.9023385,1.7209885,1.545,0.908882,2.453882
1186,0.0353,0.044017,0.079317,0.0603,0.048941,0.109241
1187,0.4087,0.9156665,1.3243665,7.1037,0.834478,7.938178
1188,0.1415,0.151134,0.292634,0.3375,0.15274,0.49024
1189,5.29875,1.080495,6.379245,6.8167,2.09832,8.91502
1190,3.2242,0.837748,4.061948,3.8593,1.19755,5.05685
1191,1.2803,0.4776355,1.7579355,2.1315,0.642168,2.773668
1192,2.38125,0.602722,2.983972,3.6825,0.737514,4.420014
1193,0.8528,1.67985,2.53265,0.6552,1.72845,2.38365
1194,0.1898,0.185901,0.375701,0.3355,0.158746,0.494246
1195,1.8424,2.01018,3.85258,3.0612,2.05091,5.11211
1196,0.5319,1.31513,1.84703,0.8739,1.47713,2.35103
1197,0.02425,0.0448435,0.0690935,0.0414,0.051848,0.093248
1198,0.03825,0.067714,0.105964,0.058,0.069137,0.127137
1199,0.1888,0.249576,0.438376,0.4701,0.273404,0.743504
1200,0.21235,0.164514,0.376864,0.2577,0.187631,0.445331
1201,0.07025,0.1792845,0.2495345,0.1298,0.185922,0.315722
1202,7.68885,7.526845,15.215695,9.379,11.4993,20.8783
1203,3.5163,0.2909255,3.8072255,6.8088,1.13553,7.94433
1204,0.08045,0.170973,0.251423,0.6517,0.263554,0.915254
1205,1.6241,0.980559,2.604659,2.771,1.66446,4.43546
1206,0.0866,0.1572685,0.2438685,0.1547,0.223196,0.377896
1207,0.1371,0.1538775,0.2909775,0.4551,0.201129,0.656229
1208,0.0331,0.0705995,0.1036995,0.0552,0.07226,0.12746
1209,0.0696,0.1683555,0.2379555,0.0809,0.159466,0.240366
1210,0.1286,0.1900965,0.3186965,0.3469,0.357802,0.704702
1211,0.3848,0.3906315,0.7754315,5.5859,0.979031,6.564931
1212,0.18175,0.087468,0.269218,0.4251,0.127131,0.552231
1213,0.35305,0.1090305,0.4620805,0.5048,0.260171,0.764971
1214,0.0388,0.086527,0.125327,0.0722,0.114525,0.186725
1215,1.24815,0.9711615,2.2193115,1.5209,1.18608,2.70698
1216,0.3175,0.3708035,0.6883035,0.6331,0.516438,1.149538
1217,0.0461,0.0862455,0.1323455,0.0927,0.102084,0.194784
1218,0.3258,0.2503655,0.5761655,0.6785,0.307048,0.985548
1219,0.762,0.421889,1.183889,1.6657,0.803944,2.469644
1220,8.75985,12.9919,21.75175,29.3867,45.5804,74.9671
1221,0.6856,0.225091,0.910691,1.6164,0.439609,2.056009
1222,0.38835,0.4769275,0.8652775,0.5696,0.619762,1.189362
1223,0.22415,0.7801435,1.0042935,0.4776,1.44115,1.91875
1224,0.0992,0.1942365,0.2934365,0.148,0.4193,0.5673
1225,0.9594,0.9224195,1.8818195,2.9629,2.41426,5.37716
1226,0.1089,0.216666,0.325566,0.3461,0.681035,1.027135
1227,0.03235,0.084771,0.117121,0.0442,0.095933,0.140133
1228,17.0134,3.132855,20.146255,15.9833,8.32073,24.30403
1229,0.2575,0.162335,0.419835,0.3189,0.245668,0.564568
1230,0.084,0.148125,0.232125,0.4006,0.361998,0.762598
1231,0.0854,0.074736,0.160136,0.0935,0.110957,0.204457
1232,0.4203,0.297427,0.717727,0.5143,0.330841,0.845141
1233,0.5879,16.00805,16.59595,1.164,12.744,13.908
1234,0.1207,0.1141185,0.2348185,0.1235,0.099501,0.223001
1235,0.0609,0.1663335,0.2272335,0.1081,0.193211,0.301311
1236,0.77345,0.2751605,1.0486105,2.1355,0.464905,2.600405
1237,0.29205,0.544278,0.836328,8.2674,0.552383,8.819783
1238,1.0022,1.69322,2.69542,1.8426,1.85179,3.69439
1239,0.18785,0.0919605,0.2798105,0.354,0.103307,0.457307
1240,0.0787,0.392166,0.470866,0.1247,0.402786,0.527486
1241,0.05345,0.1194275,0.1728775,0.0915,0.154835,0.246335
1242,0.66095,0.293415,0.954365,0.8794,0.723919,1.603319
1243,0.0607,0.0758755,0.1365755,0.0643,0.054566,0.118866
1244,0.12625,0.249911,0.376161,0.2143,0.205518,0.419818
1245,0.0759,0.218408,0.294308,0.1113,0.208464,0.319764
1246,0.1152,0.2151,0.3303,0.1969,0.310941,0.507841
1247,0.1115,0.2486685,0.3601685,0.1776,0.263238,0.440838
1248,0.06765,0.2370265,0.3046765,0.1053,0.236774,0.342074
1249,0.0363,0.1230955,0.1593955,0.0821,0.197417,0.279517
1250,1.8104,0.489611,2.300011,2.3226,0.765801,3.088401
1251,0.65425,0.37916,1.03341,0.8076,0.65045,1.45805
1252,1.2862,0.6262445,1.9124445,2.0044,1.23339,3.23779
1253,1.21065,0.211145,1.421795,1.9235,0.519269,2.442769
1254,0.1553,0.1051325,0.2604325,0.5877,0.228037,0.815737
1255,0.29105,0.175617,0.466667,0.9844,0.31173,1.29613
1256,0.0872,0.0786165,0.1658165,0.0848,0.088172,0.172972
1257,0.2135,0.20884,0.42234,0.4551,0.283538,0.738638
1258,0.0805,0.1349545,0.2154545,0.1713,0.211972,0.383272
1259,1.5347,0.3400605,1.8747605,1.4869,0.582823,2.069723
1260,0.5723,1.510925,2.083225,0.9473,1.87284,2.82014
1261,4.39105,0.4402035,4.8312535,7.1001,0.849291,7.949391
1262,0.206,0.5526975,0.7586975,8.3475,0.607781,8.955281
1263,0.3274,0.365064,0.692464,0.7661,0.708356,1.474456
1264,0.41975,0.2595975,0.6793475,0.9584,0.361977,1.320377
1265,0.0363,0.1350005,0.1713005,0.0923,0.14812,0.24042
1266,0.0951,0.3102595,0.4053595,0.2096,0.266519,0.476119
1267,0.1091,0.09456,0.20366,0.2096,0.123549,0.333149
1268,0.4075,0.406453,0.813953,0.5656,0.404653,0.970253
1269,0.0694,0.2730065,0.3424065,0.1393,0.246744,0.386044
1270,0.0422,0.130014,0.172214,0.0896,0.132752,0.222352
1271,0.0359,0.1127205,0.1486205,0.0789,0.133552,0.212452
1272,3.5605,11.0175,14.578,7.541,12.7482,20.2892
1273,0.084,0.0715545,0.1555545,0.1081,0.071677,0.179777
1274,0.4847,0.246409,0.731109,1.2888,0.778915,2.067715
1275,1.929,0.4536385,2.3826385,7.1388,0.69706,7.83586
1276,0.27155,0.257267,0.528817,0.5735,0.272036,0.845536
1277,0.9562,0.3096555,1.2658555,2.5586,0.420032,2.978632
1278,0.0345,0.050809,0.085309,0.0627,0.061086,0.123786
1279,0.0258,0.0643265,0.0901265,0.0584,0.076651,0.135051
1280,0.941,0.8624715,1.8034715,1.1257,0.811807,1.937507
1281,2.833,0.206279,3.039279,3.2033,0.48043,3.68373
1282,0.0651,0.2636655,0.3287655,0.0872,0.380928,0.468128
1283,0.0459,0.068147,0.114047,0.1014,0.097318,0.198718
1284,0.12055,0.08305,0.2036,0.2277,0.118013,0.345713
1285,1.076,0.527691,1.603691,1.4976,0.725791,2.223391
1286,0.0211,0.04453,0.06563,0.0386,0.097061,0.135661
1287,0.1046,0.311958,0.416558,0.294,0.264168,0.558168
1288,0.1715,0.3720815,0.5435815,0.2893,0.560963,0.850263
1289,0.09,0.2259345,0.3159345,0.1969,0.261882,0.458782
1290,0.0203,0.0450285,0.0653285,0.0355,0.065391,0.100891
1291,4.47845,0.8359235,5.3143735,6.8479,2.48107,9.32897
1292,2.8752,0.4381765,3.3133765,4.47,1.46656,5.93656
1293,0.147,0.262307,0.409307,0.2364,0.398579,0.634979
1294,0.0864,0.4600305,0.5464305,0.2222,0.745716,0.967916
1295,0.0947,0.061541,0.156241,0.1488,0.081348,0.230148
1296,0.0288,0.0563395,0.0851395,0.1065,0.077134,0.183634
1297,0.41425,0.671571,1.085821,1.344,0.970481,2.314481
1298,0.0457,0.162729,0.208429,0.0746,0.342947,0.417547
1299,0.0692,0.2927125,0.3619125,0.1231,0.516267,0.639367
1300,0.3375,0.132715,0.470215,0.4555,0.135417,0.590917
1301,0.64315,0.2614435,0.9045935,1.275,0.33292,1.60792
1302,0.25555,0.163619,0.419169,0.5557,0.143664,0.699364
1303,0.0653,0.1865025,0.2518025,0.1946,0.322877,0.517477
1304,0.0337,0.0800465,0.1137465,0.0675,0.099833,0.167333
1305,0.2956,0.3134535,0.6090535,0.6102,0.574373,1.184573
1306,0.0896,0.1113395,0.2009395,0.3315,0.115498,0.446998
1307,0.40695,0.186956,0.593906,0.868,0.216331,1.084331
1308,0.2494,0.184521,0.433921,0.6007,0.710908,1.311608
1309,0.1604,0.59168,0.75208,0.3035,0.770224,1.073724
1310,0.0453,0.1709695,0.2162695,0.0675,0.195791,0.263291
1311,0.54115,1.811965,2.353115,1.3184,1.59963,2.91803
1312,0.117,0.11671,0.23371,0.2502,0.164495,0.414695
1313,2.0311,0.431916,2.463016,3.9418,0.987496,4.929296
1314,0.1016,0.264084,0.365684,0.1894,0.365988,0.555388
1315,0.20125,0.2459455,0.4471955,0.7575,0.268616,1.026116
1316,0.0637,0.242048,0.305748,0.1105,0.36903,0.47953
1317,0.161,0.152849,0.313849,0.3323,0.194451,0.526751
1318,1.0509,2.82866,3.87956,1.7182,4.08057,5.79877
1319,1.63635,0.2936365,1.9299865,1.5852,0.380678,1.965878
1320,0.0303,0.0842855,0.1145855,0.0773,0.133759,0.211059
1321,0.0367,0.128701,0.165401,0.1251,0.121479,0.246579
1322,1.1731,1.12136,2.29446,1.8963,2.35493,4.25123
1323,0.0199,0.0436965,0.0635965,0.0386,0.061171,0.099771
1324,0.0548,0.2297565,0.2845565,0.0967,0.181626,0.278326
1325,0.0278,0.0515335,0.0793335,0.0307,0.044306,0.075006
1326,0.0605,0.118727,0.179227,0.0872,0.143316,0.230516
1327,0.117,0.208689,0.325689,0.2159,0.229774,0.445674
1328,0.0789,0.3755515,0.4544515,0.1207,0.40141,0.52211
1329,0.0576,0.1584745,0.2160745,0.1515,0.191765,0.343265
1330,0.72055,0.2114885,0.9320385,1.5556,0.351369,1.906969
1331,0.11145,0.090043,0.201493,0.1543,0.100828,0.255128
1332,0.0228,0.0532085,0.0760085,0.0394,0.054548,0.093948
1333,0.055,0.0914345,0.1464345,0.0971,0.093193,0.190293
1334,0.0714,0.054255,0.125655,0.1571,0.062026,0.219126
1335,0.1377,0.141407,0.279107,0.3363,0.227896,0.564196
1336,0.1523,0.4255715,0.5778715,0.294,0.715251,1.009251
1337,4.03165,2.176125,6.207775,8.7821,4.65416,13.43626
1338,0.0982,0.2697185,0.3679185,0.3201,0.448401,0.768501
1339,0.2654,0.177549,0.442949,1.5114,0.265238,1.776638
1340,0.6063,0.5168355,1.1231355,1.5627,0.876817,2.439517
1341,0.12665,0.110472,0.237122,0.2435,0.189021,0.432521
1342,0.0485,0.12542,0.17392,0.0477,0.171086,0.218786
1343,0.3803,0.1767715,0.5570715,0.9201,0.279815,1.199915
1344,0.044,0.130302,0.174302,0.0884,0.168592,0.256992
1345,0.7557,0.139452,0.895152,1.481,0.306052,1.787052
1346,0.5739,1.044235,1.618135,0.9939,1.78464,2.77854
1347,0.3927,0.2669975,0.6596975,0.4468,0.403927,0.850727
1348,0.59285,0.508509,1.101359,1.7198,0.901951,2.621751
1349,0.0363,0.059507,0.095807,0.0406,0.081234,0.121834
1350,0.0722,0.431844,0.504044,0.1128,0.421779,0.534579
1351,0.1344,0.3335615,0.4679615,0.1653,0.27121,0.43651
1352,9.2009,7.437805,16.638705,13.8336,14.0664,27.9
1353,0.20265,0.336406,0.539056,0.4926,0.355977,0.848577
1354,0.1438,0.243373,0.387173,0.3919,0.300274,0.692174
1355,0.2267,1.581085,1.807785,0.4121,1.68924,2.10134
1356,0.1132,0.087173,0.200373,0.2182,0.110646,0.328846
1357,0.254,0.955044,1.209044,0.3825,1.08253,1.46503
1358,0.0986,0.0677375,0.1663375,0.1823,0.123897,0.306197
1359,0.3848,0.5886685,0.9734685,0.9931,1.05746,2.05056
1360,1.60635,0.282389,1.888739,2.4351,0.48639,2.92149
1361,0.0373,0.116999,0.154299,0.0892,0.139043,0.228243
1362,0.07495,0.1662025,0.2411525,0.2084,0.164184,0.372584
1363,0.1468,0.2454395,0.3922395,0.3706,0.448238,0.818838
1364,0.084,0.1851175,0.2691175,0.4875,0.442819,0.930319
1365,0.0481,0.136078,0.184178,0.1113,0.37417,0.48547
1366,0.1995,0.103477,0.302977,0.3398,0.251089,0.590889
1367,0.12035,0.195267,0.315617,0.1705,0.320836,0.491336
1368,0.36485,0.1954215,0.5602715,0.6055,0.210541,0.816041
1369,1.5341,0.3532965,1.8873965,2.3897,0.859951,3.249651
1370,0.039,0.127826,0.166826,0.09,0.247214,0.337214
1371,0.1573,0.150933,0.308233,0.2857,0.135367,0.421067
1372,0.75135,0.261094,1.012444,2.2117,0.659182,2.870882
1373,8.6321,1.256115,9.888215,10.549,3.74104,14.29004
1374,0.8897,0.659328,1.549028,2.2669,1.04226,3.30916
1375,0.03,0.0874895,0.1174895,0.0742,0.086146,0.160346
1376,0.1093,0.125695,0.234995,0.1878,0.208781,0.396581
1377,0.0645,0.0681515,0.1326515,0.1697,0.111488,0.281188
1378,1.77095,0.3892085,2.1601585,11.2911,0.952215,12.243315
1379,0.0596,0.1667505,0.2263505,0.2214,0.437082,0.658482
1380,0.041,0.0749735,0.1159735,0.1638,0.129956,0.293756
1381,0.2682,0.1816285,0.4498285,0.6678,0.202525,0.870325
1382,0.27665,0.332249,0.608899,0.386,0.515744,0.901744
1383,0.0369,0.103089,0.139989,0.0655,0.087433,0.152933
1384,0.0538,0.09192,0.14572,0.0825,0.082935,0.165435
1385,0.2068,0.3696775,0.5764775,0.3659,0.45382,0.81972
1386,0.1525,0.176848,0.329348,0.2009,0.125715,0.326615
1387,0.041,0.0765455,0.1175455,0.0951,0.084775,0.179875
1388,0.42255,0.1475145,0.5700645,0.9221,0.240432,1.162532
1389,0.1697,0.0970475,0.2667475,0.341,0.092381,0.433381
1390,0.1938,0.1088455,0.3026455,0.3971,0.107055,0.504155
1391,0.0477,0.0696055,0.1173055,0.1085,0.132813,0.241313
1392,0.1527,0.178748,0.331448,0.206,0.220181,0.426181
1393,0.1004,0.1519285,0.2523285,0.1468,0.188673,0.335473
1394,0.1454,0.354436,0.499836,0.2242,0.471669,0.695869
1395,0.5147,0.248147,0.762847,0.9844,0.491787,1.476187
1396,0.0365,0.073779,0.110279,0.1365,0.121354,0.257854
1397,0.0627,0.178102,0.240802,0.1239,0.394536,0.518436
1398,0.1632,0.307922,0.471122,0.298,0.405341,0.703341
1399,0.04495,0.1032965,0.1482465,0.0994,0.138458,0.237858
1400,0.0361,0.0717905,0.1078905,0.1369,0.105075,0.241975
1401,0.0473,0.126374,0.173674,0.0852,0.167885,0.253085
1402,0.29245,0.4157385,0.7081885,0.4744,0.718261,1.192661
1403,0.04615,0.141627,0.187777,0.084,0.269329,0.353329
1404,0.8792,3.06026,3.93946,1.7139,6.16059,7.87449
1405,0.42485,0.8188455,1.2436955,1.0381,2.43706,3.47516
1406,0.04735,0.098204,0.145554,0.0781,0.176491,0.254591
1407,0.179,0.122718,0.301718,0.2664,0.168171,0.434571
1408,0.0307,0.068024,0.098724,0.09,0.101647,0.191647
1409,0.0384,0.1101605,0.1485605,0.0975,0.181734,0.279234
1410,0.68815,0.2486755,0.9368255,0.7602,0.242151,1.002351
1411,0.0973,0.1085295,0.2058295,0.3497,0.18284,0.53254
1412,0.0519,0.334938,0.386838,0.099,0.313356,0.412356
1413,4.4974,2.247095,6.744495,7.0153,2.72787,9.74317
1414,0.925,3.275105,4.200105,1.6709,2.70081,4.37171
1415,0.42075,0.580853,1.001603,1.468,1.25345,2.72145
1416,0.6793,0.604323,1.283623,12.3119,0.926264,13.238164
1417,0.0242,0.087033,0.111233,0.0473,0.079603,0.126903
1418,0.09155,0.1672265,0.2587765,0.191,0.160206,0.351206
1419,0.2015,0.405357,0.606857,0.3955,0.541996,0.937496
1420,0.10415,0.2426315,0.3467815,0.3465,0.347043,0.693543
1421,1.4599,0.9815035,2.4414035,4.1534,1.4896,5.643
1422,4.26115,1.167905,5.429055,4.3085,3.76002,8.06852
1423,0.7093,1.113405,1.822705,1.7644,1.13839,2.90279
1424,0.27545,1.421725,1.697175,0.5368,1.18867,1.72547
1425,0.21765,0.2252515,0.4429015,0.6078,0.362473,0.970273
1426,0.14425,0.066023,0.210273,0.2135,0.072001,0.285501
1427,0.1559,0.0470185,0.2029185,0.1634,0.082441,0.245841
1428,0.0359,0.04636,0.08226,0.0505,0.082709,0.133209
1429,0.0349,0.0470745,0.0819745,0.054,0.079292,0.133292
1430,0.0347,0.0535635,0.0882635,0.0505,0.050041,0.100541
1431,0.0294,0.055252,0.084652,0.0367,0.048623,0.085323
1432,0.025,0.0606035,0.0856035,0.0359,0.048207,0.084107
1433,0.0349,0.054851,0.089751,0.0517,0.051556,0.103256
1434,0.0317,0.0528815,0.0845815,0.0517,0.047466,0.099166
1435,0.3187,0.4796935,0.7983935,0.5818,0.488045,1.069845
1436,0.17245,0.5454335,0.7178835,0.3153,0.435472,0.750772
1437,0.0219,0.047573,0.069473,0.0402,0.07486,0.11506
1438,0.16535,0.1699375,0.3352875,0.4977,0.34011,0.83781
1439,0.63235,1.91908,2.55143,1.0227,2.91398,3.93668
1440,0.57565,1.750635,2.326285,0.9935,1.54004,2.53354
1441,0.33685,0.3829335,0.7197835,0.3994,0.413215,0.812615
1442,0.537,0.36116,0.89816,1.5035,0.615274,2.118774
1443,0.09095,0.197738,0.288688,0.1942,0.254127,0.448327
1444,0.3988,0.224447,0.623247,0.7239,0.254828,0.978728
1445,0.7559,0.463141,1.219041,1.9286,0.547022,2.475622
1446,0.0501,0.1603755,0.2104755,0.148,0.309873,0.457873
1447,0.88105,0.2883645,1.1694145,1.9729,0.629597,2.602497
1448,0.26225,0.2401175,0.5023675,0.6528,0.550939,1.203739
1449,0.0943,0.096315,0.190615,0.3011,0.172385,0.473485
1450,0.03985,0.0537305,0.0935805,0.0477,0.065382,0.113082
1451,0.78625,1.825205,2.611455,2.0005,2.54343,4.54393
1452,0.0274,0.1113705,0.1387705,0.0414,0.139416,0.180816
1453,0.372,0.3234105,0.6954105,0.6975,0.681227,1.378727
1454,1.5169,0.632149,2.149049,7.751,0.828336,8.579336
1455,0.2751,0.1072625,0.3823625,0.4646,0.149617,0.614217
1456,1.7449,2.32882,4.07372,2.9577,3.92143,6.87913
1457,0.68935,0.4085705,1.0979205,1.5244,0.583929,2.108329
1458,0.0384,0.1251085,0.1635085,0.0856,0.150553,0.236153
1459,0.11365,0.1526355,0.2662855,0.2328,0.240598,0.473398
1460,0.0357,0.0957415,0.1314415,0.0801,0.11973,0.19983
1461,0.0767,0.160929,0.237629,0.2025,0.319251,0.521751
1462,0.0359,0.1059705,0.1418705,0.0907,0.090784,0.181484
1463,0.0418,0.092032,0.133832,0.3311,0.120002,0.451102
1464,0.0252,0.06,0.0852,0.0303,0.05028,0.08058
1465,0.0582,0.087472,0.145672,0.0536,0.108523,0.162123
1466,7.22625,1.03346,8.25971,17.8627,3.80901,21.67171
1467,0.4261,0.2139535,0.6400535,0.5585,0.276857,0.835357
1468,0.2088,0.2278995,0.4366995,0.2921,0.310715,0.602815
1469,0.14245,0.1834505,0.3259005,0.2206,0.291788,0.512388
1470,0.07835,0.153643,0.231993,0.1156,0.255682,0.371282
1471,2.3978,0.616951,3.014751,3.1673,1.46713,4.63443
1472,4.76465,3.39966,8.16431,5.9301,4.60879,10.53889
1473,0.4784,0.7625645,1.2409645,2.7296,1.59389,4.32349
1474,0.0781,0.07981,0.15791,0.1646,0.148824,0.313424
1475,0.0398,0.1380915,0.1778915,0.0702,0.197612,0.267812
1476,0.85085,0.7196295,1.5704795,2.0155,1.01819,3.03369
1477,0.1871,0.314315,0.501415,0.2246,0.504251,0.728851
1478,0.0809,0.289519,0.370419,0.2186,0.35424,0.57284
1479,0.0603,0.1415255,0.2018255,0.1203,0.210763,0.331063
1480,2.10905,0.7951445,2.9041945,4.6863,0.90365,5.58995
1481,1.51715,8.584765,10.101915,2.4568,20.1056,22.5624
1482,5.3179,10.14462,15.46252,8.0041,7.54829,15.55239
1483,0.24765,0.2052985,0.4529485,0.5613,0.294668,0.855968
1484,0.08995,0.143748,0.233698,0.144,0.163071,0.307071
1485,0.33725,0.176146,0.513396,0.3761,0.187976,0.564076
1486,0.0432,0.038319,0.081519,0.0742,0.050475,0.124675
1487,7.47715,10.8019,18.27905,5.6554,8.31862,13.97402
1488,0.1251,0.221668,0.346768,0.1875,0.427471,0.614971
1489,0.11975,0.265154,0.384904,0.1365,0.306329,0.442829
1490,0.0905,0.241263,0.331763,0.8277,0.2891,1.1168
1491,0.5956,0.157773,0.753373,0.6296,0.199044,0.828644
1492,0.113,0.0860195,0.1990195,0.2111,0.097157,0.308257
1493,0.4452,1.203,1.6482,1.3093,1.19223,2.50153
1494,0.254,0.387017,0.641017,0.6927,0.480184,1.172884
1495,0.49855,0.5427805,1.0413305,0.6864,0.725981,1.412381
1496,0.5307,0.2950965,0.8257965,0.8325,0.526161,1.358661
1497,0.2887,0.620037,0.908737,0.7875,1.16241,1.94991
1498,0.386,0.2572375,0.6432375,0.7582,0.439711,1.197911
1499,2.3327,0.6774585,3.0101585,3.6319,0.659159,4.291059
1500,0.06,0.175614,0.235614,1.7636,0.328455,2.092055
1501,0.027,0.0510575,0.0780575,0.084,0.06052,0.14452
1502,0.0323,0.0336205,0.0659205,0.0552,0.059101,0.114301
1503,0.0623,0.1311935,0.1934935,0.2009,0.201456,0.402356
1504,0.8891,3.563315,4.452415,1.7593,1.7553,3.5146
1505,0.369,0.485306,0.854306,0.9221,0.84874,1.77084
1506,0.7247,1.674975,2.399675,1.1605,3.31063,4.47113
1507,0.0564,0.176816,0.233216,0.0923,0.402497,0.494797
1508,0.0917,0.1205165,0.2122165,0.1203,0.214438,0.334738
1509,0.14405,0.1028915,0.2469415,0.4338,0.162732,0.596532
1510,0.038,0.0745205,0.1125205,0.0706,0.121301,0.191901
1511,0.1829,0.115333,0.298233,0.3221,0.116224,0.438324
1512,0.0868,0.1109495,0.1977495,0.1977,0.184151,0.381851
1513,0.5277,0.1991115,0.7268115,1.4332,0.211025,1.644225
1514,0.0477,0.0571805,0.1048805,0.0639,0.06585,0.12975
1515,0.92585,0.304635,1.230485,1.948,0.456502,2.404502
1516,10.14735,8.683155,18.830505,12.75,21.707,34.457
1517,9.9237,14.63125,24.55495,23.3077,52.7438,76.0515
1518,8.77835,12.8843,21.66265,23.7064,35.2831,58.9895
1519,9.32725,8.468855,17.796105,8.3195,20.4539,28.7734
1520,9.3537,18.43875,27.79245,25.9805,64.6588,90.6393
1521,0.1077,0.062446,0.170146,0.1231,0.08321,0.20631
1522,0.06885,0.0947995,0.1636495,0.0552,0.094777,0.149977
1523,0.0262,0.047134,0.073334,0.0319,0.049608,0.081508
1524,0.03035,0.061015,0.091365,0.0319,0.047505,0.079405
1525,3.24985,0.4664035,3.7162535,6.4587,0.91759,7.37629
1526,0.0412,0.068336,0.109536,0.0465,0.099527,0.146027
1527,0.2719,0.1011695,0.3730695,0.4409,0.169883,0.610783
1528,0.1182,0.194437,0.312637,0.1665,0.300575,0.467075
1529,0.03885,0.077001,0.115851,0.0497,0.164283,0.213983
1530,0.1969,0.2120945,0.4089945,0.1894,0.406818,0.596218
1531,1.0502,0.269295,1.319495,1.9697,0.89415,2.86385
1532,0.0434,0.03922,0.08262,0.0481,0.069227,0.117327
1533,0.1036,0.3805455,0.4841455,0.2044,0.543076,0.747476
1534,0.42585,0.153754,0.579604,0.3868,0.159463,0.546263
1535,0.16295,0.122966,0.285916,0.2486,0.127463,0.376063
1536,0.08895,0.209271,0.298221,0.0919,0.180521,0.272421
1537,5.55725,1.376295,6.933545,16.1302,2.64912,18.77932
1538,0.05655,0.0592925,0.1158425,0.1113,0.108098,0.219398
1539,0.46555,0.0797575,0.5453075,0.3805,0.100893,0.481393
1540,0.3319,0.1210335,0.4529335,0.4302,0.138456,0.568656
1541,0.3882,0.110451,0.498651,0.5198,0.147494,0.667294
1542,0.20815,0.110793,0.318943,0.433,0.145267,0.578267
1543,0.25435,0.303996,0.558346,0.2743,0.32774,0.60204
1544,13.0927,1.648005,14.740705,8.0009,11.6195,19.6204
1545,0.3876,0.384059,0.771659,0.9031,0.745374,1.648474
1546,0.9173,0.9686555,1.8859555,1.2979,1.6573,2.9552
1547,0.75765,0.141636,0.899286,1.061,0.187312,1.248312
1548,0.03645,0.0401325,0.0765825,0.1259,0.055541,0.181441
1549,0.612,0.238475,0.850475,1.0871,0.333297,1.420397
1550,0.0386,0.1563255,0.1949255,0.114,0.133649,0.247649
1551,0.02975,0.094322,0.124072,0.0627,0.089494,0.152194
1552,0.76455,2.151295,2.915845,1.2398,3.02198,4.26178
1553,2.73135,1.693835,4.425185,3.99,3.06612,7.05612
1554,0.0331,0.056943,0.090043,0.0592,0.069247,0.128447
1555,1.05705,0.737736,1.794786,2.1742,1.70807,3.88227
1556,0.43475,0.14883,0.58358,0.6489,0.257381,0.906281
1557,0.68915,0.2192485,0.9083985,1.3196,0.363395,1.682995
1558,0.7235,0.2633785,0.9868785,0.971,0.355913,1.326913
1559,0.1839,0.110437,0.294337,0.3134,0.204044,0.517444
1560,0.3789,0.1780755,0.5569755,0.5723,0.168661,0.740961
1561,1.71925,0.327879,2.047129,2.55,0.440974,2.990974
1562,0.3728,0.795823,1.168623,0.7555,1.04642,1.80192
1563,0.1253,0.2272525,0.3525525,0.3442,0.307058,0.651258
1564,0.5445,0.2894125,0.8339125,0.9457,0.352247,1.297947
1565,12.6018,4.31176,16.91356,32.7025,8.77629,41.47879
1566,11.5313,2.530975,14.062275,16.6583,11.1933,27.8516
1567,0.0499,0.108779,0.158679,0.0706,0.175668,0.246268
1568,0.2575,0.197251,0.454751,0.8601,0.45227,1.31237
1569,0.1774,0.095985,0.273385,0.3102,0.120208,0.430408
1570,1.87535,0.291106,2.166456,2.6558,0.49635,3.15215
1571,0.04555,0.1012035,0.1467535,0.1421,0.092854,0.234954
1572,0.0406,0.1589655,0.1995655,0.105,0.355779,0.460779
1573,0.9568,0.331364,1.288164,1.8126,1.38957,3.20217
1574,0.2648,0.4043475,0.6691475,0.2703,0.411617,0.681917
1575,0.0538,0.0500415,0.1038415,0.0418,0.062383,0.104183
1576,0.2119,0.078393,0.290293,0.2352,0.130141,0.365341
1577,0.05245,0.1061605,0.1586105,0.1421,0.144267,0.286367
1578,0.1691,0.062389,0.231489,0.3106,0.184991,0.495591
1579,2.20145,0.3101435,2.5115935,2.9135,0.642194,3.555694
1580,0.0359,0.122428,0.158328,0.1168,0.199237,0.316037
1581,0.5755,0.436992,1.012492,1.3456,1.03,2.3756
1582,0.3653,0.112681,0.477981,0.9394,0.232515,1.171915
1583,0.0797,0.480908,0.560608,0.1559,0.696801,0.852701
1584,0.0317,0.061288,0.092988,0.058,0.074302,0.132302
1585,0.04065,0.101789,0.142439,0.1057,0.185229,0.290929
1586,0.03705,0.1054945,0.1425445,0.0635,0.128071,0.191571
1587,0.03865,0.123239,0.161889,0.058,0.110083,0.168083
1588,0.03075,0.0621965,0.0929465,0.0682,0.063883,0.132083
1589,0.0349,0.129324,0.164224,0.0576,0.088385,0.145985
1590,0.1115,0.085828,0.197328,0.5463,0.127341,0.673641
1591,0.0369,0.086098,0.122998,0.0493,0.062943,0.112243
1592,0.2662,0.7095325,0.9757325,0.3623,0.568409,0.930709
1593,0.64515,0.7272355,1.3723855,1.573,0.692331,2.265331
1594,0.7555,1.22171,1.97721,1.9898,1.06475,3.05455
1595,0.46515,1.02887,1.49402,0.8056,1.95555,2.76115
1596,0.3795,0.8767135,1.2562135,0.7875,0.815758,1.603258
1597,0.192,0.183197,0.375197,0.2897,0.203728,0.493428
1598,0.0769,0.1595715,0.2364715,0.1551,0.159574,0.314674
1599,0.042,0.0893885,0.1313885,0.1018,0.087601,0.189401
1600,3.20545,0.846012,4.051462,4.4309,1.21529,5.64619
1601,0.0335,0.0410505,0.0745505,0.0548,0.096654,0.151454
1602,0.11895,0.0486375,0.1675875,0.2553,0.168115,0.423415
1603,0.028,0.053068,0.081068,0.1034,0.067338,0.170738
1604,0.1241,0.170028,0.294128,0.2838,0.286318,0.570118
1605,0.564,1.677145,2.241145,1.0247,2.44344,3.46814
1606,0.0473,0.132665,0.179965,0.1626,0.141406,0.304006
1607,0.0349,0.056182,0.091082,0.0623,0.053601,0.115901
1608,0.0388,0.1298655,0.1686655,0.1397,0.105711,0.245411
1609,0.5165,1.372375,1.888875,0.8711,1.40927,2.28037
1610,0.03055,0.0557995,0.0863495,0.0639,0.064174,0.128074
1611,0.06135,0.2293465,0.2906965,0.1539,0.19891,0.35281
1612,4.59355,0.486327,5.079877,5.8306,2.70479,8.53539
1613,0.03885,0.0498405,0.0886905,0.0465,0.069088,0.115588
1614,0.25595,0.44902,0.70497,0.9201,0.505557,1.425657
1615,20.6223,0.864993,21.487293,18.2744,3.31582,21.59022
1616,0.0353,0.0559625,0.0912625,0.0525,0.094652,0.147152
1617,1.99635,0.577077,2.573427,5.8563,1.28012,7.13642
1618,0.07025,0.163813,0.234063,0.1969,0.208314,0.405214
1619,3.30885,0.5273265,3.8361765,3.0769,1.78543,4.86233
1620,0.0305,0.0430965,0.0735965,0.071,0.059004,0.130004
1621,0.4464,1.975695,2.422095,0.9426,1.83967,2.78227
1622,0.68245,1.542455,2.224905,1.3042,1.83338,3.13758
1623,0.0647,0.062894,0.127594,0.1286,0.086031,0.214631
1624,0.05855,0.130414,0.188964,0.1638,0.223768,0.387568
1625,0.6959,0.296418,0.992318,2.1967,0.285772,2.482472
1626,3.5058,0.6536695,4.1594695,9.4243,2.21753,11.64183
1627,0.1075,0.0581195,0.1656195,0.1906,0.096699,0.287299
1628,7.6634,0.5118445,8.1752445,9.1267,1.84624,10.97294
1629,0.1417,0.1021845,0.2438845,0.3039,0.16364,0.46754
1630,0.06195,0.1944185,0.2563685,0.0856,0.176915,0.262515
1631,0.0641,0.2109545,0.2750545,0.09,0.260404,0.350404
1632,0.0422,0.185587,0.227787,0.1097,0.224741,0.334441
1633,1.35565,2.171325,3.526975,1.7463,4.06103,5.80733
1634,0.0361,0.1075185,0.1436185,0.099,0.153935,0.252935
1635,0.8086,2.90625,3.71485,1.5043,5.48912,6.99342
1636,0.0313,0.1094295,0.1407295,0.1188,0.141358,0.260158
1637,0.1628,0.089232,0.252032,0.2265,0.08015,0.30665
1638,0.29995,0.51019,0.81014,0.5238,0.523429,1.047229
1639,0.039,0.1074565,0.1464565,0.1132,0.126403,0.239603
1640,0.0483,0.1123565,0.1606565,0.1488,0.162946,0.311746
1641,0.0487,0.109033,0.157733,0.0832,0.159164,0.242364
1642,0.0491,0.067633,0.116733,0.1634,0.165755,0.329155
1643,0.7798,0.3033375,1.0831375,1.1159,0.564331,1.680231
1644,0.80625,0.8798125,1.6860625,0.733,1.32189,2.05489
1645,0.0844,0.1309205,0.2153205,0.1535,0.225268,0.378768
1646,0.1211,0.1974355,0.3185355,0.1385,0.274954,0.413454
1647,0.06825,0.2382845,0.3065345,0.1353,0.178248,0.313548
1648,0.8577,0.2767715,1.1344715,1.2611,0.309355,1.570455
1649,0.10255,0.262122,0.364672,0.1081,0.235923,0.344023
1650,1.7348,0.311184,2.045984,3.2968,0.439786,3.736586
1651,0.3864,0.140375,0.526775,0.525,0.132966,0.657966
1652,4.9336,1.176635,6.110235,7.1645,1.77469,8.93919
1653,0.04535,0.1486445,0.1939945,0.1156,0.160578,0.276178
1654,0.31715,0.2058275,0.5229775,0.7073,0.33477,1.04207
1655,0.5038,0.272177,0.775977,0.8443,0.375072,1.219372
1656,0.2514,0.450822,0.702222,0.7109,0.526414,1.237314
1657,0.2046,0.519792,0.724392,0.6967,0.59846,1.29516
1658,0.69505,1.37495,2.07,0.8597,1.37531,2.23501
1659,0.0517,0.0851325,0.1368325,0.0426,0.060568,0.103168
1660,0.13755,0.5100725,0.6476225,0.4685,0.517965,0.986465
1661,0.0272,0.0606385,0.0878385,0.0528,0.057578,0.110378
1662,0.099,0.1027455,0.2017455,0.2565,0.10081,0.35731
1663,0.0738,0.152593,0.226393,0.1263,0.175097,0.301397
1664,0.0862,0.1596325,0.2458325,0.2277,0.278998,0.506698
1665,0.12705,0.231478,0.358528,0.2403,0.215437,0.455737
1666,0.0325,0.0609475,0.0934475,0.0556,0.065107,0.120707
1667,0.1494,0.088989,0.238389,0.2964,0.097921,0.394321
1668,1.8882,1.769935,3.658135,2.8622,2.00529,4.86749
1669,0.0341,0.09549,0.12959,0.075,0.161785,0.236785
1670,0.31395,0.653091,0.967041,0.6485,0.584988,1.233488
1671,4.71135,0.3484235,5.0597735,3.6162,0.859925,4.476125
1672,0.0807,0.224785,0.305485,0.2648,0.260225,0.525025
1673,0.1316,0.1677635,0.2993635,0.2534,0.249883,0.503283
1674,0.0684,0.2059505,0.2743505,0.0809,0.190192,0.271092
1675,0.7786,3.01462,3.79322,1.4048,3.15586,4.56066
1676,0.22415,0.639059,0.863209,0.4377,1.3212,1.7589
1677,0.71365,12.2049,12.91855,0.5759,14.0401,14.616
1678,0.4484,0.8213255,1.2697255,0.8214,1.88685,2.70825
1679,0.957,0.7371245,1.6941245,1.6176,0.750912,2.368512
1680,0.14125,0.17861,0.31986,0.2151,0.177939,0.393039
1681,0.0925,0.095461,0.187961,0.2396,0.122392,0.361992
1682,0.0406,0.0718915,0.1124915,0.0876,0.075377,0.162977
1683,0.0923,0.4019075,0.4942075,0.1811,0.380247,0.561347
1684,0.0803,0.213979,0.294279,0.1148,0.20529,0.32009
1685,0.0424,0.095425,0.137825,0.0836,0.123007,0.206607
1686,0.1523,0.1011915,0.2534915,0.2261,0.118147,0.344247
1687,0.12055,0.0830245,0.2035745,0.191,0.100668,0.291668
1688,0.0475,0.133483,0.180983,0.1322,0.179539,0.311739
1689,0.14245,0.287906,0.430356,0.2553,0.495078,0.750378
1690,0.47245,0.199566,0.672016,0.8344,0.244227,1.078627
1691,9.16245,2.181205,11.343655,12.538,6.21253,18.75053
1692,0.4085,0.5700905,0.9785905,1.1779,0.699281,1.877181
1693,0.1547,0.5686815,0.7233815,0.4701,0.67615,1.14625
1694,0.2632,0.14328,0.40648,0.5475,0.169696,0.717196
1695,0.5798,6.814995,7.394795,2.1146,2.4096,4.5242
1696,2.5316,0.5121645,3.0437645,5.5014,0.981551,6.482951
1697,0.06175,0.2064655,0.2682155,0.2178,0.199332,0.417132
1698,0.0704,0.0840685,0.1544685,0.2853,0.101405,0.386705
1699,0.043,0.08413,0.12713,0.1014,0.104174,0.205574
1700,0.62305,1.826535,2.449585,1.6117,4.18301,5.79471
1701,0.0633,0.1440315,0.2073315,0.1705,0.244475,0.414975
1702,0.0769,0.1971245,0.2740245,0.2518,0.303786,0.555586
1703,3.09,7.2412,10.3312,3.2005,5.64495,8.84545
1704,0.1369,0.1341255,0.2710255,0.2336,0.145539,0.379139
1705,0.0343,0.061049,0.095349,0.0647,0.068044,0.132744
1706,0.058,0.115839,0.173839,0.1361,0.184308,0.320408
1707,0.0886,0.1459655,0.2345655,0.1989,0.313748,0.512648
1708,0.0598,0.0822075,0.1420075,0.4377,0.18071,0.61841
1709,0.9185,0.2586805,1.1771805,1.0243,0.40336,1.42766
1710,1.873,0.404523,2.277523,2.0238,0.908798,2.932598
1711,0.07455,0.1213725,0.1959225,0.1211,0.145421,0.266521
1712,0.0809,0.1272745,0.2081745,0.1503,0.144751,0.295051
1713,1.71155,0.3825665,2.0941165,5.9163,1.36505,7.28135
1714,0.5275,0.16685,0.69435,0.8017,0.400983,1.202683
1715,0.5307,0.3884665,0.9191665,0.8115,0.365144,1.176644
1716,0.0294,0.048106,0.077506,0.0596,0.082941,0.142541
1717,0.0412,0.066052,0.107252,0.0832,0.070965,0.154165
1718,0.4421,0.5889865,1.0310865,0.7164,0.776016,1.492416
1719,0.06865,0.130203,0.198853,0.1689,0.142701,0.311601
1720,0.0582,0.121923,0.180123,0.0923,0.121568,0.213868
1721,0.4541,0.2640915,0.7181915,0.913,0.296919,1.209919
1722,0.8984,0.4527535,1.3511535,1.3365,0.98717,2.32367
1723,0.1312,0.308122,0.439322,0.1642,0.347988,0.512188
1724,0.0327,0.040404,0.073104,0.0832,0.049654,0.132854
1725,0.54785,0.744859,1.292709,1.4644,0.68333,2.14773
1726,0.1421,0.454254,0.596354,0.6765,0.583672,1.260172
1727,0.1636,0.3430355,0.5066355,0.2025,0.296559,0.499059
1728,0.05715,0.13982,0.19697,0.1061,0.294977,0.401077
1729,0.05285,0.0736205,0.1264705,0.1132,0.14324,0.25644
1730,0.80955,0.623103,1.432653,1.3136,1.01828,2.33188
1731,0.0347,0.056207,0.090907,0.1259,0.06516,0.19106
1732,0.0625,0.185068,0.247568,0.1527,0.315125,0.467825
1733,0.4444,0.1523335,0.5967335,0.9051,0.30608,1.21118
1734,0.09135,0.121038,0.212388,0.1886,0.146961,0.335561
1735,2.2685,0.822013,3.090513,3.3939,0.840885,4.234785
1736,0.6969,0.680249,1.377149,1.4917,0.723504,2.215204
1737,2.01115,0.4803135,2.4914635,2.6992,0.823499,3.522699
1738,0.4138,0.4209615,0.8347615,0.9221,0.67824,1.60034
1739,0.15665,0.0697195,0.2263695,0.2336,0.071435,0.305035
1740,0.205,0.5337055,0.7387055,0.3525,0.882392,1.234892
1741,0.20145,0.3986155,0.6000655,1.0827,0.411341,1.494041
1742,0.0779,0.1024195,0.1803195,0.2044,0.139551,0.343951
1743,0.2516,0.6812165,0.9328165,1.0207,1.32702,2.34772
1744,0.7638,3.78663,4.55043,1.3847,3.96207,5.34677
1745,0.60685,0.4736565,1.0805065,1.9219,0.827348,2.749248
1746,0.11245,0.209092,0.321542,0.7302,0.292938,1.023138
1747,0.08245,0.147338,0.229788,0.1685,0.181778,0.350278
1748,0.70315,0.4722265,1.1753765,2.1809,0.417492,2.598392
1749,57.58815,148067,148124.58815,69.4886,7016.23,7085.7186
1750,0.4989,0.163364,0.662264,0.6975,0.369597,1.067097
1751,0.28415,0.112777,0.396927,0.3086,0.151993,0.460593
1752,1.14605,0.276785,1.422835,1.9097,0.275168,2.184868
1753,0.60585,0.3433695,0.9492195,0.838,0.389676,1.227676
1754,0.25495,0.2160325,0.4709825,0.4121,0.20166,0.61376
1755,0.0493,0.199661,0.248961,0.1164,0.254059,0.370459
1756,0.11915,0.410516,0.529666,0.2269,0.598881,0.825781
1757,0.84135,0.89857,1.73992,2.064,0.747674,2.811674
1758,0.07495,0.1081575,0.1831075,0.1618,0.185625,0.347425
1759,0.2514,0.18786,0.43926,0.249,0.301815,0.550815
1760,0.0353,0.1124495,0.1477495,0.0821,0.151568,0.233668
1761,0.0515,0.1364635,0.1879635,0.2644,0.180379,0.444779
1762,0.2048,0.1071715,0.3119715,0.2905,0.127942,0.418442
1763,0.28535,0.154506,0.439856,0.3442,0.158287,0.502487
1764,0.1448,0.0984025,0.2432025,0.2826,0.118015,0.400615
1765,0.03525,0.07812,0.11337,0.0659,0.107156,0.173056
1766,0.0842,0.170512,0.254712,0.2802,0.198822,0.479022
1767,13.8152,0.9014615,14.7166615,11.5958,3.71827,15.31407
1768,0.115,0.0839025,0.1989025,0.0852,0.227443,0.312643
1769,0.36075,0.666173,1.026923,0.6844,1.09996,1.78436
1770,0.11225,0.2649555,0.3772055,0.2459,0.353872,0.599772
1771,0.08245,0.159712,0.242162,0.2388,0.193553,0.432353
1772,0.2317,0.704232,0.935932,0.3177,1.42877,1.74647
1773,0.0627,0.1535545,0.2162545,0.1468,0.191609,0.338409
1774,0.08365,0.166236,0.249886,0.2246,0.185579,0.410179
1775,0.24845,0.249294,0.497744,0.3671,0.348829,0.715929
1776,0.11325,0.2613465,0.3745965,0.1353,0.28433,0.41963
1777,0.0422,0.126034,0.168234,0.099,0.225823,0.324823
1778,3.3045,7.47698,10.78148,0.8048,13.3758,14.1806
1779,0.1024,0.123169,0.225569,0.3173,0.203719,0.521019
1780,0.04025,0.089496,0.129746,0.0596,0.07946,0.13906
1781,0.1038,0.22563,0.32943,0.1882,0.271999,0.460199
1782,0.0724,0.1059705,0.1783705,0.1507,0.150584,0.301284
1783,0.1529,0.126055,0.278955,0.1957,0.146996,0.342696
1784,0.2585,0.293085,0.551585,0.5703,0.890059,1.460359
1785,0.0503,0.1344015,0.1847015,0.1089,0.15048,0.25938
1786,1.4086,1.39101,2.79961,2.6775,1.93648,4.61398
1787,0.0817,0.1375535,0.2192535,0.1953,0.162023,0.357323
1788,0.0659,0.14204,0.20794,0.1357,0.251306,0.387006
1789,0.0718,0.3204925,0.3922925,0.1243,0.375813,0.500113
1790,0.02995,0.0714675,0.1014175,0.0627,0.151788,0.214488
1791,1.25325,0.5881745,1.8414245,3.8127,1.53697,5.34967
1792,0.1178,0.197063,0.314863,0.2017,0.184542,0.386242
1793,0.0203,0.034626,0.054926,0.0363,0.047034,0.083334
1794,0.0455,0.104936,0.150436,0.1192,0.142191,0.261391
1795,0.1809,0.570777,0.751677,0.3915,0.766998,1.158498
1796,0.1006,0.191201,0.291801,0.1385,0.162555,0.301055
1797,0.0418,0.161102,0.202902,0.1125,0.210402,0.322902
1798,0.5942,0.544584,1.138784,1.0318,1.6939,2.7257
1799,0.0331,0.1003205,0.1334205,0.086,0.137544,0.223544
1800,0.1606,0.1970205,0.3576205,0.1875,0.185375,0.372875
1801,1.8073,1.65315,3.46045,6.2325,2.81624,9.04874
1802,0.2696,0.1895005,0.4591005,0.399,0.342923,0.741923
1803,0.2617,0.446917,0.708617,0.4464,0.748558,1.194958
1804,0.5212,0.0411685,0.5623685,0.0817,0.055309,0.137009
1805,0.2986,0.53569,0.83429,0.6868,0.681694,1.368494
1806,0.0475,0.0675745,0.1150745,0.1578,0.088067,0.245867
1807,0.2398,0.205919,0.445719,0.4121,0.208075,0.620175
1808,0.42605,0.652146,1.078196,0.9371,0.937759,1.874859
1809,0.0521,0.1133635,0.1654635,0.2569,0.182776,0.439676
1810,6.75275,0.416804,7.169554,8.5145,0.92815,9.44265
1811,0.1452,0.333465,0.478665,0.5348,0.597533,1.132333
1812,0.04515,0.134201,0.179351,0.129,0.145058,0.274058
1813,0.06255,0.152696,0.215246,0.1361,0.33682,0.47292
1814,0.06785,0.31409,0.38194,0.1263,0.520039,0.646339
1815,0.21215,0.1555755,0.3677255,0.3911,0.156341,0.547441
1816,0.1067,0.16646,0.27316,0.1867,0.224931,0.411631
1817,0.0398,0.0879045,0.1277045,0.0998,0.094708,0.194508
1818,0.0621,0.156523,0.218623,0.2455,0.282591,0.528091
1819,0.104,0.1669055,0.2709055,0.1472,0.327026,0.474226
1820,0.50225,0.4443795,0.9466295,0.675,0.638476,1.313476
1821,0.068,0.1516525,0.2196525,0.1235,0.234504,0.358004
1822,0.0355,0.093495,0.128995,0.0817,0.150846,0.232546
1823,0.1117,0.1017155,0.2134155,0.2246,0.108647,0.333247
1824,0.2583,0.180039,0.438339,0.3335,0.199263,0.532763
1825,0.0884,0.1635725,0.2519725,0.2123,0.230157,0.442457
1826,0.0375,0.087075,0.124575,0.09,0.116791,0.206791
1827,0.0371,0.0671835,0.1042835,0.174,0.103485,0.277485
1828,0.5463,0.3328255,0.8791255,1.108,0.638448,1.746448
1829,1.37935,2.64688,4.02623,2.3009,4.73364,7.03454
1830,0.27805,0.4384645,0.7165145,2.2267,0.652671,2.879371
1831,0.0337,0.1007915,0.1344915,0.0738,0.138626,0.212426
1832,1.0267,0.954771,1.981471,0.8475,0.975625,1.823125
1833,0.1515,0.274737,0.426237,0.506,0.60886,1.11486
1834,0.57645,1.20152,1.77797,1.1171,1.77171,2.88881
1835,0.0852,0.181895,0.267095,0.223,0.225158,0.448158
1836,0.2001,0.519309,0.719409,0.8001,0.571792,1.371892
1837,0.2871,0.2568395,0.5439395,0.8778,0.38387,1.26167
1838,0.0343,0.1003205,0.1346205,0.0809,0.102498,0.183398
1839,0.2358,0.153595,0.389395,0.3517,0.177505,0.529205
1840,0.088,0.1862695,0.2742695,0.221,0.274557,0.495557
1841,0.47305,0.289435,0.762485,0.8475,0.322344,1.169844
1842,1.0172,2.00895,3.02615,2.2014,1.45125,3.65265
1843,1.66535,0.4555425,2.1208925,2.3123,0.766618,3.078918
1844,0.06035,0.2002575,0.2606075,0.1851,0.203708,0.388808
1845,0.97615,0.497541,1.473691,2.2508,1.10227,3.35307
1846,0.4012,0.5050235,0.9062235,1.5106,0.909185,2.419785
1847,0.57015,0.5437775,1.1139275,1.5256,0.596202,2.121802
1848,0.0343,0.090399,0.124699,0.0718,0.121218,0.193018
1849,0.0517,0.107632,0.159332,0.1053,0.12772,0.23302
1850,0.1472,0.207403,0.354603,0.3501,0.550093,0.900193
1851,2.15975,0.8108655,2.9706155,5.7351,1.81109,7.54619
1852,0.1059,0.272288,0.378188,0.2775,0.388755,0.666255
1853,0.0613,0.1584725,0.2197725,0.2325,0.231992,0.464492
1854,1.4342,0.6367145,2.0709145,2.4217,1.15784,3.57954
1855,0.30825,0.743017,1.051267,1.0346,1.17719,2.21179
1856,0.218,0.1055955,0.3235955,0.3939,0.193492,0.587392
1857,0.207,0.1118165,0.3188165,0.5163,0.192031,0.708331
1858,0.2293,0.3027935,0.5320935,0.3619,0.389684,0.751584
1859,0.0894,0.111198,0.200598,0.2431,0.319142,0.562242
1860,0.0371,0.1242065,0.1613065,0.1038,0.180917,0.284717
1861,0.2905,0.4918285,0.7823285,0.4697,1.09628,1.56598
1862,0.0365,0.119729,0.156229,0.0828,0.213624,0.296424
1863,0.2581,0.094149,0.352249,0.4496,0.198185,0.647785
1864,0.0605,0.2290465,0.2895465,0.0797,0.273235,0.352935
1865,0.1247,0.2063275,0.3310275,0.2238,0.346002,0.569802
1866,0.1182,0.2391855,0.3573855,0.2076,0.520683,0.728283
1867,0.0617,0.306323,0.368023,0.1073,0.552842,0.660142
1868,0.5421,3.020035,3.562135,0.849,2.50126,3.35026
1869,0.8421,1.421095,2.263195,1.4143,1.65553,3.06983
1870,0.0432,0.095671,0.138871,0.0975,0.120348,0.217848
1871,0.0323,0.0361705,0.0684705,0.0706,0.080926,0.151526
1872,0.084,0.051917,0.135917,0.1488,0.105874,0.254674
1873,0.12805,0.249958,0.378008,0.2514,0.271066,0.522466
1874,0.4841,0.29352,0.77762,0.6035,0.343669,0.947169
1875,0.074,0.1429565,0.2169565,0.1752,0.14485,0.32005
1876,0.1494,0.3626615,0.5120615,0.549,0.370432,0.919432
1877,0.0888,0.242406,0.331206,0.1365,0.399378,0.535878
1878,0.041,0.067034,0.108034,0.0943,0.085834,0.180134
1879,0.0339,0.0581475,0.0920475,0.0446,0.068254,0.112854
1880,0.028,0.0667925,0.0947925,0.0615,0.103677,0.165177
1881,0.0211,0.035692,0.056792,0.0323,0.054653,0.086953
1882,0.0286,0.1040305,0.1326305,0.0639,0.121514,0.185414
1883,0.6274,1.87356,2.50096,4.3859,2.35941,6.74531
1884,0.06665,0.3836665,0.4503165,0.1089,0.49681,0.60571
1885,0.02345,0.0478425,0.0712925,0.0394,0.061664,0.101064
1886,0.4109,1.906165,2.317065,0.8332,2.01618,2.84938
1887,0.0418,0.164579,0.206379,0.0678,0.175883,0.243683
1888,2.0078,0.376822,2.384622,3.3493,1.70624,5.05554
1889,1.90715,0.3583345,2.2654845,2.8393,0.491173,3.330473
1890,0.0369,0.0688925,0.1057925,0.0915,0.129944,0.221444
1891,0.2137,0.1235285,0.3372285,2.9727,0.254948,3.227648
1892,0.0487,0.1372815,0.1859815,0.1539,0.203248,0.357148
1893,0.673,0.573707,1.246707,0.9919,0.797827,1.789727
1894,0.0311,0.0821335,0.1132335,0.0548,0.096587,0.151387
1895,0.11325,0.1637475,0.2769975,0.3003,0.170877,0.471177
1896,0.3339,0.3734695,0.7073695,0.688,0.375825,1.063825
1897,0.20165,0.739191,0.940841,0.2921,1.0503,1.3424
1898,0.0521,0.175549,0.227649,0.086,0.341473,0.427473
1899,0.0483,0.108155,0.156455,0.1326,0.12365,0.25625
1900,0.0746,0.1768005,0.2514005,0.1575,0.459666,0.617166
1901,0.2384,0.3753595,0.6137595,0.8877,0.800046,1.687746
1902,6.6472,0.455036,7.102236,4.8347,0.806051,5.640751
1903,0.1121,0.2876685,0.3997685,0.1725,0.316076,0.488576
1904,0.0763,0.1727705,0.2490705,0.1373,0.182112,0.319412
1905,0.0475,0.108254,0.155754,0.0963,0.203221,0.299521
1906,0.0195,0.048718,0.068218,0.0493,0.136884,0.186184
1907,0.0195,0.0406055,0.0601055,0.1286,0.071707,0.200307
1908,0.0343,0.083188,0.117488,0.0686,0.14061,0.20921
1909,0.0375,0.1246375,0.1621375,0.0647,0.165386,0.230086
1910,0.0501,0.2551635,0.3052635,0.1014,0.190988,0.292388
1911,0.0272,0.047676,0.074876,0.0576,0.110741,0.168341
1912,0.0207,0.0415855,0.0622855,0.0402,0.088144,0.128344
1913,0.0203,0.04523,0.06553,0.0371,0.052151,0.089251
1914,0.0203,0.043692,0.063992,0.0367,0.05319,0.08989
1915,0.0199,0.0454315,0.0653315,0.0347,0.050979,0.085679
1916,0.0378,0.1168275,0.1546275,0.0884,0.134613,0.223013
1917,0.0408,0.1593835,0.2001835,0.1148,0.147461,0.262261
1918,0.0371,0.113275,0.150375,0.0828,0.1239,0.2067
1919,0.024,0.098592,0.122592,0.0513,0.078951,0.130251
1920,0.0195,0.0378875,0.0573875,0.0398,0.081155,0.120955


==> data/onlythisisused/comparison/globalSFAWS1S.csv <==
id,mintermizationTime,RTtime,mintandRTtime,mintermizationTimeComplete,RttimeComplete,mintandRTtimeComplete
array_axiom.mona-walk.dot_26__901states.dfa,23261.7166,1490.56,24752.2766,30417.641,8788.81,39206.451
array_axiom.mona-walk.dot_27__897states.dfa,20916.4861,1586.04,22502.5261,27821.1835,9891.37,37712.5535
array_axiom.mona-walk.dot_36__105states.dfa,15.7595,9.14657,24.90607,14.9124,13.6109,28.5233
ex10.mona-walk.dot_5__242states.dfa,15.501,31.7408,47.2418,34.407,44.3241,78.7311
ex11.mona-walk.dot_0__143states.dfa,6.7839,10.0692,16.8531,13.9354,17.3435,31.2789
ex11.mona-walk.dot_2__143states.dfa,7.0873,10.7679,17.8552,7.1664,16.9481,24.1145
ex11.mona-walk.dot_4__281states.dfa,9.17175,47.0088,56.18055,11.0151,56.8586,67.8737
ex11.mona-walk.dot_5__281states.dfa,18.99695,114.278,133.27495,13.4132,64.7799,78.1931
ex11.mona-walk.dot_6__301states.dfa,22.9969,181.6,204.5969,19.547,179.702,199.249
ex11.mona-walk.dot_7__325states.dfa,15.31525,119.886,135.20125,28.9529,111.866,140.8189
ex11.mona.aut,86.78005,681.516,768.29605,573.2199,5817.23,6390.4499
ex12.mona-walk.dot_13__317states.dfa,39.60045,32.9734,72.57385,33.6522,31.7807,65.4329
ex12.mona-walk.dot_14__317states.dfa,48.49825,68.5112,117.00945,35.0125,48.4587,83.4712
ex12.mona-walk.dot_15__290states.dfa,29.49845,41.9506,71.44905,119.8329,23.9688,143.8017
ex12.mona-walk.dot_16__280states.dfa,103.79595,105.186,208.98195,329.2048,39.278,368.4828
ex12.mona-walk.dot_17__280states.dfa,232.4727,67.8143,300.287,237.4706,70.6702,308.1408
ex12.mona.aut,111.1519,1012.58,1123.7319,356.473,2096.74,2453.213
ex13.mona.aut,-1,0,-1,-1,0,-1
ex14.mona-walk.dot_10__103states.dfa,20.82405,8.55141,29.37546,53.7228,8.16713,61.88993
ex14.mona-walk.dot_11__202states.dfa,42.7467,23.7864,66.5331,131.5096,25.2026,156.7122
ex14.mona-walk.dot_12__316states.dfa,62.24445,50.4314,112.67585,257.176,44.0973,301.2733
ex14.mona-walk.dot_13__316states.dfa,59.39465,46.9103,106.30495,234.8338,50.4064,285.2402
ex14.mona-walk.dot_14__852states.dfa,351.84825,205.131,556.97925,1043.338,536.292,1579.63
ex14.mona-walk.dot_15__852states.dfa,699.0835,249.38,948.4635,1530.4653,556.331,2086.7963
ex14.mona-walk.dot_16__852states.dfa,1595.55635,719.849,2315.40535,1610.2697,869.834,2480.1037
ex14.mona-walk.dot_17__167states.dfa,216.693,28.1611,244.8541,255.3417,34.0714,289.4131
ex14.mona-walk.dot_21__35states.dfa,4.90515,1.15728,6.06243,5.5295,1.34092,6.87042
ex14.mona-walk.dot_22__53states.dfa,25.75315,2.73111,28.48426,27.6723,4.78053,32.45283
ex14.mona-walk.dot_24__42states.dfa,8.24805,1.29838,9.54643,27.9826,1.87842,29.86102
ex14.mona-walk.dot_3__30states.dfa,1.3997,0.768149,2.167849,2.0972,1.31292,3.41012
ex14.mona-walk.dot_4__30states.dfa,1.32745,0.854549,2.181999,2.2729,1.18757,3.46047
ex14.mona-walk.dot_5__45states.dfa,3.4381,1.62893,5.06703,6.6142,2.41723,9.03143
ex14.mona-walk.dot_6__65states.dfa,8.07195,2.84799,10.91994,14.8698,5.42807,20.29787
ex14.mona-walk.dot_7__65states.dfa,8.21075,2.9908,11.20155,15.435,4.2924,19.7274
ex14.mona-walk.dot_8__77states.dfa,15.56455,3.79224,19.35679,34.703,4.95962,39.66262
ex14.mona-walk.dot_9__103states.dfa,16.35875,7.89682,24.25557,63.491,8.7676,72.2586
ex15.mona.aut,0.2017,0.188718,0.390418,0.3935,0.216802,0.610302
ex16.mona-walk.dot_56__16states.dfa,126.0091,0.17768,126.18678,69.039,0.19557,69.23457
ex16.mona-walk.dot_58__25states.dfa,88.4737,0.257615,88.731315,166.2652,0.280078,166.545278
ex16.mona.aut,-1,0,-1,-1,0,-1
ex17.mona.aut,0.0203,0.038173,0.058473,0.0268,0.03617,0.06297
ex18.mona-walk.dot_106__298states.dfa,19522.62425,793.652,20316.27625,11164.9243,755.138,11920.0623
ex18.mona-walk.dot_107__298states.dfa,19498.3225,642.797,20141.1195,10856.054,652.169,11508.223
ex18.mona-walk.dot_109__269states.dfa,19549.84845,488.943,20038.79145,10551.5728,430.84,10982.4128
ex18.mona-walk.dot_94__108states.dfa,16.146,1.51024,17.65624,18.7086,8.60878,27.31738
ex18.mona-walk.dot_95__172states.dfa,34.1301,2.84176,36.97186,52.5456,25.7576,78.3032
ex18.mona-walk.dot_96__300states.dfa,149.39745,6.56669,155.96414,155.2631,54.0851,209.3482
ex18.mona-walk.dot_97__556states.dfa,583.5365,23.0014,606.5379,790.7661,214.197,1004.9631
ex18.mona-walk.dot_98__1068states.dfa,2893.76825,71.7521,2965.52035,4413.3036,1178.21,5591.5136
ex18.mona-walk.dot_99__2056states.dfa,15238.93735,201.324,15440.26135,26762.9205,6668.26,33431.1805
ex19.mona-walk.dot_10__119states.dfa,7.513,7.99189,15.50489,23.9922,13.828,37.8202
ex19.mona-walk.dot_47__135states.dfa,20.3401,18.1315,38.4716,18.8389,22.1381,40.977
ex19.mona-walk.dot_49__247states.dfa,37.38355,68.2679,105.65145,91.6785,66.753,158.4315
ex19.mona-walk.dot_51__141states.dfa,39.07915,24.9953,64.07445,85.0062,26.7818,111.788
ex19.mona.aut,2269.56695,43910.8,46180.36695,4772.9452,111439,116211.9452
ex20.mona-walk.dot_20__20states.dfa,0.1486,0.174762,0.323362,0.1807,0.151185,0.331885
ex3.mona-walk.dot_33__579states.dfa,2404.10725,413.942,2818.04925,3471.3496,1412.61,4883.9596
ex3.mona-walk.dot_34__449states.dfa,2176.58035,252.461,2429.04135,3142.725,946.7,4089.425
ex4.mona-walk.dot_20__276states.dfa,153.36295,84.9951,238.35805,143.6696,82.8502,226.5198
ex4.mona-walk.dot_21__531states.dfa,891.93345,337.726,1229.65945,1650.5967,236.139,1886.7357
ex4.mona-walk.dot_22__139states.dfa,90.50995,19.8818,110.39175,110.9974,28.161,139.1584
ex4.mona-walk.dot_23__139states.dfa,102.9506,21.8532,124.8038,117.3531,44.3429,161.696
ex4.mona-walk.dot_24__147states.dfa,233.8318,34.8644,268.6962,214.7727,73.8186,288.5913
ex4.mona-walk.dot_25__151states.dfa,306.42855,23.8899,330.31845,371.9863,74.0064,445.9927
ex4.mona-walk.dot_26__602states.dfa,2234.10045,284.441,2518.54145,5301.1965,938.785,6239.9815
ex4.mona-walk.dot_38__134states.dfa,98.24825,12.4358,110.68405,93.7319,22.6986,116.4305
ex5.mona-walk.dot_3__66states.dfa,0.59225,0.67736,1.26961,1.1988,1.40358,2.60238
ex7.mona.aut,7.99065,13.035,21.02565,24.0688,29.7938,53.8626
ex8.mona-walk.dot_18__242states.dfa,9.7074,31.8198,41.5272,28.9114,33.9053,62.8167
horn_trans05.mona.aut,0.6836,1.38122,2.06482,0.913,1.0233,1.9363
horn_trans10.mona.aut,59.8764,88.9618,148.8382,55.1545,112.723,167.8775
parametric_uabe1_11.mona-walk.dot_0__167states.dfa,4.6802,10.944,15.6242,39.0499,18.1413,57.1912
parametric_uabe1_11.mona.aut,96.05115,990.595,1086.64615,634.1301,7451.19,8085.3201
parametric_uabe1_12.mona-walk.dot_0__181states.dfa,12.1307,12.7561,24.8868,12.6782,17.6932,30.3714
parametric_uabe1_13.mona-walk.dot_0__195states.dfa,11.21175,15.427,26.63875,13.6121,23.5399,37.152
parametric_uabe1_14.mona-walk.dot_0__209states.dfa,9.9886,18.495,28.4836,9.8341,38.3249,48.159
parametric_uabe2_03.mona-walk.dot_0__142states.dfa,9.79775,9.97246,19.77021,26.8335,10.2395,37.073
parametric_uabe2_04.mona-walk.dot_0__702states.dfa,111.4606,230.058,341.5186,401.6852,244.761,646.4462
parametric_uabe2_05.mona-walk.dot_0__86states.dfa,3.84885,8.57513,12.42398,4.5391,9.10093,13.64003
parametric_uabe2_06.mona-walk.dot_0__91states.dfa,9.44625,13.2419,22.68815,9.4366,11.7597,21.1963
parametric_uabe2_07.mona-walk.dot_0__108states.dfa,5.59555,16.9618,22.55735,7.005,15.0687,22.0737
parametric_uabe2_08.mona-walk.dot_0__125states.dfa,14.98385,26.6393,41.62315,5.1434,25.0478,30.1912
parametric_uabe3_06.mona-walk.dot_0__97states.dfa,4.2821,5.97462,10.25672,4.2935,11.3018,15.5953
parametric_uabe3_07.mona-walk.dot_0__111states.dfa,9.4287,7.50997,16.93867,48.2276,14.7035,62.9311
parametric_uabe3_08.mona-walk.dot_0__125states.dfa,6.6971,10.203,16.9001,8.0625,16.7139,24.7764
parametric_uabe3_09.mona-walk.dot_0__139states.dfa,11.90135,11.7129,23.61425,7.8999,20.4128,28.3127
parametric_uabe3_10.mona-walk.dot_0__153states.dfa,6.94915,13.2005,20.14965,14.4521,20.862,35.3141
parametric_uabe3_10.mona.aut,84.5275,772.37,856.8975,677.8313,6635.96,7313.7913
parametric_uabe3_11.mona-walk.dot_0__167states.dfa,6.8978,14.1433,21.0411,8.1454,25.736,33.8814
parametric_uabe3_12.mona-walk.dot_0__181states.dfa,14.0582,16.2443,30.3025,13.0773,34.9514,48.0287
parametric_uabe3_13.mona-walk.dot_0__195states.dfa,7.4706,18.0639,25.5345,13.6461,41.2782,54.9243
parametric_uabe3_14.mona-walk.dot_0__209states.dfa,10.35575,22.2847,32.64045,8.3684,37.8061,46.1745
set_closed05.mona.aut,3.0718,4.821,7.8928,7.2734,5.51164,12.78504
set_closed10.mona.aut,113.47395,135.062,248.53595,304.1144,235.928,540.0424
set_obvious05.mona.aut,0.0112,0.032351,0.043551,0.0205,0.047942,0.068442
set_obvious10.mona.aut,0.0094,0.03999,0.04939,0.0248,0.04423,0.06903
set_singletons05.mona.aut,2.1341,3.7119,5.846,5.7055,7.07787,12.78337
set_singletons10.mona.aut,227.7252,247.759,475.4842,374.301,414.371,788.672
strand-new-sorted-list-insert-after-loop.mona.aut,1126.77195,561.851,1688.62295,2972.4855,2206.67,5179.1555
strand-new-sorted-list-insert-before-head.mona.aut,48.0155,100.359,148.3745,128.6786,132.412,261.0906
strand-new-sorted-list-insert-before-loop.mona.aut,266.85885,649.238,916.09685,916.9824,1366.83,2283.8124
strand-new-sorted-list-insert-error-error.mona.aut,268.9676,678.278,947.2456,971.4568,1338.82,2310.2768
strand-new-sorted-list-reverse-after-loop.mona.aut,197.17555,1104.14,1301.31555,2098.288,2675.69,4773.978
strand-new-sorted-list-reverse-before-loop.mona.aut,154.19095,1096.98,1251.17095,2127.4261,2685.25,4812.6761
strand-new-sorted-list-search-after-loop.mona.aut,30.5895,165.651,196.2405,207.4914,256.898,464.3894
strand-new-sorted-list-search-before-loop.mona.aut,121.72975,223.558,345.28775,412.7415,511.918,924.6595
strand-old-bubblesort-loop-else.mona-walk.dot_0__1044states.dfa,2.4736,0.42732,2.90092,2.2484,0.59423,2.84263
strand-old-bubblesort-loop-if-else.mona-walk.dot_0__1027states.dfa,0.0126,0.030518,0.043118,0.0205,0.034382,0.054882
strand-old-bubblesort-loop-if-if.mona-walk.dot_0__2051states.dfa,0.0132,0.033375,0.046575,0.0303,0.050775,0.081075
strand-old-sorted-list-insert-after-loop.mona-walk.dot_0__151states.dfa,3.6633,0.569847,4.233147,3.7322,1.17196,4.90416
strand-old-sorted-list-insert-before-head.mona-walk.dot_0__114states.dfa,28.58995,3.52702,32.11697,29.4218,7.20601,36.62781
strand-old-sorted-list-insert-before-loop.mona-walk.dot_0__131states.dfa,0.0098,0.034788,0.044588,0.0169,0.081932,0.098832
strand-old-sorted-list-insert-error-before-loop.mona-walk.dot_0__156states.dfa,7.5154,0.781616,8.297016,4.7613,2.00947,6.77077
strand-old-sorted-list-insert-in-loop.mona-walk.dot_0__515states.dfa,0.0108,0.032192,0.042992,0.0189,0.057515,0.076415
strand-old-sorted-list-reverse-after-loop.mona-walk.dot_0__131states.dfa,0.0098,0.030195,0.039995,0.0161,0.044359,0.060459
strand-old-sorted-list-reverse-before-loop.mona-walk.dot_0__212states.dfa,2156.19445,31.2871,2187.48155,1824.48,45.651,1870.131
strand-old-sorted-list-reverse-in-loop.mona-walk.dot_0__515states.dfa,0.011,0.033227,0.044227,0.0185,0.045995,0.064495
strand-old-sorted-list-search-after-loop.mona-walk.dot_0__317states.dfa,667093.7352,346.074,667439.8092,-1,0,-1
strand-old-sorted-list-search-before-loop.mona-walk.dot_0__112states.dfa,113.6709,5.78123,119.45213,107.4542,5.9129,113.3671
toss05.mona.aut,4.9358,8.06092,12.99672,11.4055,10.7353,22.1408
toss10.mona.aut,36167.11965,44802.7,80969.81965,68578.1198,215655,284233.1198
veanes05_1alts.mona.aut,0.2427,0.604592,0.847292,0.3643,0.654172,1.018472
veanes05_2alts.mona.aut,0.7604,2.00014,2.76054,1.5805,1.96829,3.54879
veanes05_3alts.mona.aut,0.312,0.813582,1.125582,0.4796,0.719684,1.199284
veanes05_4alts.mona.aut,0.69685,1.24151,1.93836,1.7111,2.58068,4.29178
veanes05.mona.aut,0.1717,0.116102,0.287802,0.4215,0.177348,0.598848
veanes10_1alts.mona.aut,0.8068,0.891749,1.698549,1.4696,0.972166,2.441766
veanes10_2alts.mona.aut,4245.1271,1357.25,5602.3771,14934.9987,5483.64,20418.6387
veanes10_3alts.mona.aut,1.25125,1.69105,2.9423,2.008,2.02333,4.03133
veanes10_4alts.mona.aut,1379.80945,1191.06,2570.86945,5180.0787,3788.96,8969.0387
veanes10.mona.aut,0.4711,0.153078,0.624178,1.7005,0.241756,1.942256


==> data/onlythisisused/comparison/localSFARegexNormal.csv <==
id,states,transitions,statesSim,time,goodruns,minterms,mintermizedAutomatonTransitions
0,14,40,5,32.459,1,43,68
1,59,127,38,10.9512,1,158,196
2,17,20,17,2.9929,1,35,37
3,2,1,2,0.223,1,4,4
4,29,47,27,4.3599,1,77,79
5,3,3,3,0.7496,1,7,8
6,18,21,16,2.1635,1,37,40
7,25,36,21,3.1804,1,57,65
8,3,6,1,0.1203,1,5,9
9,7,9,6,1.14,1,17,17
10,12,14,12,1.6361,1,27,30
11,8,13,8,0.8743,1,17,24
12,16,19,15,1.4554,1,36,36
13,38,66,36,4.2292,1,93,105
14,44,81,40,3.6012,1,114,154
15,15,16,15,0.6754,1,32,32
16,3,3,3,0.2253,1,7,8
17,65,135,40,21.9483,1,165,221
18,44,49,29,3.1875,1,89,94
19,40,52,32,1.6606,1,89,101
20,6,10,6,2.7209,1,16,16
21,4,5,4,0.3232,1,10,10
22,4,5,4,0.2056,1,10,11
23,11,13,11,1.0456,1,25,25
24,22,29,22,1.3002,1,52,59
25,11,11,11,0.4618,1,22,22
26,8,9,8,0.27,1,18,21
27,6,11,6,1.1688,1,16,19
28,18,29,18,1.9235,1,47,53
29,11,11,9,0.4531,1,23,25
30,1,1,1,0.129,1,3,3
31,33,36,33,1.755,1,68,71
32,16,16,10,0.5467,1,33,33
33,36,51,28,1.8079,1,83,107
34,3,2,3,0.118,1,6,6
35,19,24,15,0.5901,1,38,41
36,370,804,147,123.9708,1,886,1260
37,6,8,6,0.3836,1,13,13
38,3,3,3,0.163,1,7,8
39,28,66,27,7.1696,1,86,100
40,14,13,14,0.4286,1,28,28
41,13,26,7,2.88,1,36,43
42,7,8,7,0.3753,1,14,15
43,9,13,9,0.868,1,23,25
44,4,6,2,0.2281,1,11,11
45,19,23,18,0.8021,1,40,43
46,7,8,7,0.2913,1,14,15
47,7,8,7,0.2731,1,14,15
48,11,12,11,1.6673,1,22,23
49,2,2,2,0.1961,1,5,5
50,102,202,71,24.0455,1,261,410
51,101,185,87,26.8119,1,259,345
52,10,9,10,0.4981,1,20,20
53,29,59,17,4.6658,1,85,121
54,17,40,13,2.3988,1,56,59
55,46,66,38,3.1381,1,108,129
56,3,4,3,0.3461,1,8,8
57,55,77,47,3.4962,1,128,150
58,101,185,87,19.4906,1,259,345
59,24,38,23,2.5255,1,63,63
60,27,53,27,1.6985,1,73,75
61,14,34,14,3.3095,1,43,59
62,9,18,9,8.314,1,24,32
63,7,8,7,0.3007,1,14,15
64,62,100,43,4.7234,1,118,240
65,64,102,45,4.74,1,123,257
66,15,16,15,0.69,1,30,31
67,46,69,31,4.9275,1,114,116
68,2,2,2,0.1468,1,5,5
69,3,4,3,0.1211,1,6,7
70,32,31,32,1.3433,1,64,64
71,55,134,38,13.3445,1,168,190
72,132,230,120,21.3455,1,325,390
73,143,262,119,49.9867,1,388,484
74,124,238,107,36.875,1,347,441
75,22,50,11,2.0562,1,47,87
76,20,21,20,0.5072,1,40,41
77,6,5,6,0.2735,1,12,12
78,6,5,6,0.2411,1,12,12
79,8,11,6,0.1938,1,18,21
80,30,71,27,11.6432,1,97,139
81,16,15,16,0.8621,1,32,32
82,5,5,5,0.2139,1,11,11
83,1,1,1,0.251,1,3,3
84,18,27,9,0.9655,1,34,47
85,32,50,18,4.6508,1,83,92
86,13,22,9,0.7069,1,33,38
87,2,3,2,0.0809,1,3,4
88,19,30,8,0.9335,1,46,57
89,9,14,6,0.2502,1,21,26
90,26,42,21,5.321,1,74,97
91,68,95,62,22.8325,1,158,168
92,25,33,23,1.3579,1,49,61
93,10,11,10,0.8281,1,22,23
94,3,3,3,0.1606,1,7,8
95,4,5,4,0.178,1,10,11
96,4,6,4,0.2017,1,10,11
97,5,8,5,0.236,1,13,14
98,26,47,25,2.3198,1,73,75
99,6,11,5,0.6536,1,15,18
100,28,43,25,1.1664,1,63,84
101,8,13,8,0.2905,1,19,22
102,15,21,15,0.5325,1,35,41
103,33,44,17,2.501,1,62,74
104,33,43,18,0.8715,1,62,72
105,16,24,16,2.6609,1,39,42
106,40,59,24,3.6351,1,85,97
107,29,30,29,1.7569,1,57,59
108,61,85,45,7.7842,1,124,148
109,21,23,12,1.3511,1,43,54
110,27,44,25,3.9071,1,66,72
111,20,20,20,0.581,1,40,41
112,31,36,30,1.5533,1,66,70
113,43,46,43,2.6858,1,88,89
114,30,52,21,2.2843,1,76,98
115,13,20,10,1.5734,1,34,34
116,8,8,8,0.3572,1,17,17
117,13,30,5,0.8921,1,38,51
118,18,33,11,2.1394,1,49,51
119,9,22,3,0.1807,1,26,39
120,49,53,49,2.9862,1,101,102
121,5,5,5,0.234,1,11,12
122,6,7,6,4.7041,1,14,15
123,14,17,14,0.4492,1,30,31
124,10,9,10,0.3394,1,20,20
125,9,8,9,0.3078,1,18,18
126,7,9,6,0.4464,1,17,22
127,21,38,20,30.8461,1,60,60
128,4,5,4,0.6789,1,8,9
129,95,150,66,11.839,1,189,279
130,1,1,1,0.0521,1,1,1
131,13,16,9,0.2798,1,25,28
132,79,248,35,8.685,1,300,762
133,79,248,35,6.0316,1,300,759
134,6,9,5,0.5786,1,15,16
135,21,131,18,6.7022,1,102,162
136,3,5,2,0.2182,1,9,11
137,14,16,11,0.3927,1,29,31
138,13,18,12,1.6318,1,33,36
139,7,7,7,0.2356,1,15,15
140,2,3,2,0.103,1,3,4
141,65,69,65,17.1111,1,134,135
142,14,17,12,1.5627,1,30,33
143,14,18,14,1.5738,1,34,37
144,31,30,31,1.0835,1,62,62
145,7,9,7,0.7168,1,17,18
146,13,15,13,0.4669,1,28,30
147,28,39,24,1.3693,1,64,84
148,13,16,13,0.6722,1,31,34
149,19,32,19,0.6868,1,52,52
150,4,7,3,0.369,1,9,11
151,39,42,21,1.8158,1,80,88
152,28,30,19,1.8418,1,59,63
153,79,148,38,10.4456,1,174,231
154,74,74,74,15.8531,1,149,149
155,3,5,2,8.5836,1,5,7
156,25,69,17,2.9558,1,64,110
157,13,17,13,1.3768,1,30,37
158,23,32,21,2.8567,1,54,78
159,20,23,19,1.6492,1,44,48
160,10,16,8,0.6197,1,23,33
161,15,16,15,1.0026,1,32,32
162,77,108,45,19.6493,1,158,205
163,13,33,13,0.9134,1,26,47
164,13,12,13,0.6296,1,26,26
165,9,33,4,0.3363,1,28,44
166,747,986,298,713.5963,1,1484,2095
167,76,116,66,8.115,1,165,240
168,11,11,11,0.2684,1,22,22
169,2,2,2,0.1338,1,5,5
170,9,8,9,0.2964,1,18,18
171,9,8,9,0.3528,1,18,18
172,9,8,9,0.4993,1,18,18
173,6,5,6,0.2506,1,12,12
174,80,104,67,15.6309,1,180,198
175,4,7,4,0.4598,1,9,10
176,4,7,4,0.3655,1,9,10
177,10,12,9,0.2656,1,21,23
178,34,55,34,1.768,1,90,90
179,7,14,5,0.5155,1,19,28
180,279,489,243,82.5432,1,664,786
181,8,8,8,0.3339,1,17,17
182,12,17,9,0.6935,1,25,30
183,19,24,13,1.6748,1,38,40
184,48,59,32,4.4033,1,104,116
185,15,29,11,1.074,1,41,45
186,3,4,3,0.1282,1,8,8
187,14,13,14,0.4961,1,28,28
188,15,14,15,0.3742,1,30,30
189,14,13,14,0.3623,1,28,28
190,14,13,14,0.4219,1,28,28
191,44,59,43,10.9761,1,103,104
192,25,25,25,0.8005,1,51,51
193,18,19,18,0.6134,1,38,39
194,6,8,6,0.3406,1,13,15
195,4,10,4,0.51,1,14,15
196,8,8,8,0.2656,1,17,17
197,71,118,47,5.7438,1,153,190
198,2,3,2,0.105,1,5,6
199,4,5,4,0.2238,1,11,13
200,4,7,4,0.1871,1,9,10
201,11,15,11,0.4776,1,25,27
202,32,34,32,1.2477,1,67,67
203,13,16,13,0.3967,1,31,34
204,10,11,10,0.2865,1,22,24
205,8,8,8,0.1859,1,17,17
206,95,194,81,41.3655,1,213,1053
207,3,6,1,0.116,1,5,9
208,9,38,1,0.2103,1,20,49
209,70,80,31,5.5378,1,149,153
210,138,186,35,21.58,1,276,334
211,23,26,14,1.1036,1,50,52
212,44,52,19,2.4015,1,97,103
213,17,34,8,0.4034,1,38,63
214,16,19,10,0.5131,1,36,39
215,26,42,24,1.6973,1,63,69
216,4,6,3,0.1661,1,8,10
217,36,74,18,2.1734,1,89,121
218,3,4,2,0.2435,1,8,9
219,19,30,18,1.7877,1,49,49
220,6,10,4,0.208,1,13,16
221,49,110,34,11.2023,1,154,160
222,12,15,11,0.4188,1,25,28
223,18,21,15,0.5913,1,39,41
224,52,69,36,2.8133,1,118,132
225,94,124,73,8.0353,1,196,219
226,36,51,24,1.6436,1,85,88
227,18,30,18,0.8032,1,42,59
228,6,7,6,0.2692,1,14,15
229,25,34,21,1.2067,1,57,64
230,5,8,4,0.3955,1,14,15
231,5,14,4,0.3339,1,17,20
232,3,5,3,0.1275,1,6,8
233,23,25,23,0.7136,1,49,49
234,15,17,15,0.7665,1,33,34
235,18,36,15,0.9221,1,43,55
236,13,26,7,0.3536,1,36,43
237,96,121,93,17.3425,1,210,219
238,20,26,17,0.6343,1,44,47
239,12,23,9,0.5384,1,24,39
240,79,101,52,6.0178,1,175,205
241,31,30,19,0.9927,1,58,66
242,9,10,9,0.4247,1,20,22
243,100,187,51,47.1741,1,288,288
244,215,401,87,367.6091,1,616,617
245,27,50,27,24.5082,1,78,78
246,8,11,8,0.6864,1,18,19
247,86,115,71,13.5549,1,183,201
248,3,4,3,0.2147,1,6,7
249,17,18,17,0.4717,1,34,35
250,20,26,18,0.6848,1,45,47
251,3,2,3,0.1827,1,6,6
252,24,39,24,26.7377,1,64,64
253,65,102,62,14.9515,1,162,187
254,5,5,5,0.3572,1,11,12
255,4,3,4,0.1488,1,8,8
256,37,61,23,1.9038,1,79,99
257,11,12,9,0.2802,1,23,24
258,9,8,9,0.3773,1,18,18
259,15,26,11,2.4367,1,39,42
260,10,11,10,0.4263,1,20,21
261,5,10,3,0.268,1,10,13
262,5,10,4,0.2139,1,12,16
263,43,52,43,6.0639,1,95,105
264,15,16,15,0.9347,1,32,32
265,10,9,10,0.2684,1,20,20
266,19,27,19,1.4498,1,45,49
267,13,16,11,0.8048,1,30,30
268,7,6,7,10.8166,1,14,14
269,7,8,7,0.2668,1,14,15
270,11,17,10,0.7527,1,25,29
271,56,94,34,23.2971,1,126,164
272,28,31,28,2.5038,1,60,60
273,11,19,7,0.9607,1,30,34
274,205,3036,136,204.3462,1,598,4641
275,39,41,18,1.68,1,78,81
276,13,18,12,0.8293,1,30,32
277,29,45,26,3.0912,1,71,83
278,7,18,2,0.1136,1,7,18
279,44,45,44,2.2215,1,88,89
280,10,11,10,0.6007,1,22,24
281,10,15,10,0.658,1,23,25
282,6,12,4,0.4042,1,18,22
283,22,28,13,0.909,1,50,51
284,20,22,20,1.1364,1,43,43
285,20,22,20,0.6935,1,43,43
286,11,13,11,0.5009,1,23,23
287,2,2,2,0.0718,1,5,5
288,14,16,14,0.6734,1,31,31
289,5,9,4,0.1634,1,10,14
290,30,31,30,2.0305,1,60,61
291,9,20,6,0.4843,1,17,40
292,17,36,13,4.541,1,54,56
293,12,11,12,0.5861,1,24,24
294,3,4,3,0.3647,1,8,9
295,33,54,29,3.9237,1,80,90
296,21,45,13,2.4098,1,57,78
297,2,3,2,0.0817,1,3,4
298,11,11,11,0.3639,1,22,23
299,7,9,6,0.6943,1,15,16
300,7,8,7,0.3513,1,16,18
301,60,134,40,12.2266,1,182,223
302,15,19,11,0.8376,1,29,33
303,15,25,10,1.0752,1,35,39
304,59,257,36,11.7091,1,277,630
305,29,41,25,2.034,1,66,72
306,24,38,20,0.9304,1,47,66
307,29,61,25,3.9604,1,78,92
308,43,156,40,8.3503,1,126,247
309,16,22,16,1.4605,1,38,39
310,5,9,2,0.4413,1,14,15
311,38,70,35,7.0129,1,102,108
312,4,6,2,0.2593,1,11,13
313,29,32,20,1.0105,1,60,62
314,45,46,45,2.1446,1,90,91
315,20,33,20,1.4739,1,51,54
316,24,26,23,0.7938,1,50,51
317,19,20,19,0.9529,1,38,39
318,21,22,21,0.6671,1,42,43
319,16,29,15,2.0281,1,37,41
320,3,5,2,0.2273,1,7,8
321,19,27,17,0.9943,1,43,49
322,393,736,116,285.8497,1,1113,1214
323,7,15,7,0.45,1,21,25
324,5,6,5,0.1606,1,10,11
325,15,14,15,0.4203,1,30,30
326,16,26,13,1.3804,1,43,43
327,43,56,37,2.6798,1,97,100
328,45,55,40,2.7312,1,96,98
329,43,70,34,2.7608,1,94,154
330,10,20,8,1.8027,1,30,31
331,30,40,20,2.6518,1,60,64
332,52,84,48,3.9351,1,123,163
333,16,20,13,0.5119,1,31,33
334,2,3,2,0.1286,1,3,4
335,2,3,2,0.0923,1,5,6
336,9,15,8,0.444,1,22,25
337,13,29,5,0.3576,1,35,50
338,35,120,23,3.9477,1,120,162
339,16,16,16,0.4748,1,33,33
340,15,34,15,1.8904,1,50,59
341,11,19,7,0.8159,1,29,31
342,80,114,52,16.6098,1,175,195
343,57,195,21,4.7491,1,227,419
344,18,27,14,0.7192,1,43,46
345,25,34,25,1.0677,1,58,59
346,10,24,9,0.8254,1,33,40
347,18,21,7,0.9785,1,39,43
348,14,18,10,0.5759,1,33,33
349,21,34,21,1.215,1,56,70
350,40,51,26,1.9006,1,80,84
351,16,22,13,0.4815,1,33,41
352,10,17,9,0.3398,1,21,29
353,3,2,3,0.1302,1,6,6
354,8,8,8,0.264,1,17,17
355,89,172,68,19.6608,1,208,282
356,5,6,5,0.2384,1,10,11
357,18,30,15,0.5305,1,37,54
358,11,11,11,0.4239,1,23,23
359,9,11,9,0.4211,1,20,21
360,27,57,27,2.3692,1,79,84
361,64,141,64,9.1062,1,205,220
362,16,21,12,0.3611,1,31,37
363,20,27,15,0.7788,1,45,49
364,23,36,10,0.748,1,54,66
365,52,78,41,7.9583,1,113,175
366,101,100,56,9.3648,1,194,206
367,27,31,27,1.0046,1,59,59
368,14,14,14,0.4101,1,28,28
369,16,28,16,1.0298,1,35,45
370,10,21,7,0.6319,1,27,47
371,28,48,22,2.2981,1,72,77
372,54,65,52,3.1089,1,117,120
373,4,3,4,0.1673,1,8,8
374,11,11,11,0.3173,1,23,23
375,19,18,19,0.761,1,38,38
376,9,10,9,0.2672,1,20,20
377,8,11,4,0.6359,1,16,18
378,32,33,32,1.3267,1,64,65
379,18,32,15,0.93,1,50,55
380,45,44,45,1.8536,1,90,90
381,30,33,27,1.0736,1,60,64
382,31,30,31,2.713,1,62,62
383,49,65,39,3.4093,1,109,116
384,18,19,18,0.5759,1,36,37
385,34,34,32,1.8165,1,68,69
386,5,8,5,0.4006,1,14,16
387,13,14,13,0.4061,1,26,27
388,28,72,26,3.54,1,94,106
389,11,10,11,0.2747,1,22,22
390,9,10,9,0.4121,1,18,19
391,9,10,9,0.2171,1,18,19
392,2,3,2,0.0975,1,3,4
393,3,5,3,0.1061,1,5,6
394,24,26,16,0.8557,1,49,51
395,46,80,36,3.3923,1,110,134
396,7,14,4,0.5475,1,21,24
397,9,13,7,0.4543,1,23,26
398,8,12,6,0.2719,1,21,21
399,19,29,18,0.7006,1,46,56
400,14,26,13,0.5344,1,38,41
401,7,9,7,0.4397,1,15,17
402,28,29,28,1.0263,1,56,57
403,5,6,5,0.1748,1,10,11
404,11,46,11,0.2344,1,12,48
405,12,17,7,0.7247,1,21,25
406,18,25,18,0.6023,1,44,44
407,13,19,8,0.6043,1,33,38
408,21,47,17,4.7897,1,64,73
409,6,5,6,0.2419,1,12,12
410,13,22,12,1.7601,1,34,40
411,6,8,6,0.3461,1,13,14
412,113,132,36,24.1036,1,236,259
413,5,5,5,0.2194,1,11,11
414,7,9,7,0.4969,1,15,16
415,558,2116,31,426.4968,1,1790,3209
416,7,8,7,0.3185,1,16,18
417,17,23,13,2.0131,1,39,45
418,7,8,7,0.4823,1,16,18
419,6,9,5,0.2396,1,12,14
420,9,10,9,0.5984,1,18,19
421,19,18,19,1.0586,1,38,38
422,16,39,13,2.6648,1,48,56
423,20,44,14,2.4821,1,63,66
424,16,32,12,0.7326,1,49,50
425,9,14,8,0.358,1,20,22
426,9,14,8,0.4353,1,20,22
427,5,7,5,0.4263,1,11,12
428,54,120,52,5.0795,1,166,177
429,18,25,14,0.6584,1,41,44
430,13,24,9,1.3571,1,40,47
431,61,86,56,5.8717,1,132,148
432,36,46,17,3.2897,1,75,81
433,42,61,42,6.2163,1,97,113
434,41,62,39,8.5824,1,97,125
435,7,9,7,0.4657,1,17,17
436,19,28,9,0.6284,1,37,46
437,302,769,174,108.0608,1,716,1024
438,7,10,7,0.5806,1,16,17
439,4,6,4,0.2088,1,9,10
440,31,55,22,4.301,1,77,89
441,49,50,25,2.4031,1,98,100
442,6,13,5,0.6347,1,18,27
443,12,13,12,0.3106,1,24,25
444,6,9,4,0.1768,1,14,16
445,22,24,22,3.1291,1,43,46
446,17,47,12,2.7466,1,58,73
447,7,9,7,0.3446,1,16,22
448,99,249,43,13.4405,1,299,484
449,15,20,14,0.8463,1,35,39
450,4,7,3,0.5178,1,12,12
451,15,31,13,2.2022,1,42,47
452,17,28,12,3.7255,1,45,47
453,8,10,6,0.6142,1,19,20
454,2,3,2,0.0975,1,3,4
455,104,167,84,16.313,1,223,348
456,4,7,3,0.1247,1,7,9
457,6,5,6,0.2771,1,12,12
458,17,37,15,1.8536,1,47,55
459,11,28,10,2.5073,1,39,44
460,16,25,12,0.4803,1,42,42
461,20,27,18,1.1242,1,44,49
462,22,28,13,5.2318,1,46,53
463,128,145,56,16.5889,1,259,293
464,11,16,10,0.4342,1,26,28
465,4,9,1,0.1251,1,8,15
466,13,37,7,0.669,1,37,60
467,12,20,8,0.3532,1,23,36
468,17,34,11,1.6373,1,47,57
469,11,14,10,0.3465,1,23,25
470,34,36,34,2.9017,1,69,70
471,17,22,14,1.1984,1,36,40
472,20,36,20,4.1676,1,56,61
473,24,25,24,1.1881,1,50,50
474,2,3,2,0.0521,1,3,4
475,5,7,5,0.6765,1,12,13
476,44,125,35,9.3794,1,174,189
477,11,10,11,0.6876,1,22,22
478,27,30,27,2.4912,1,56,57
479,4,7,4,0.2518,1,10,15
480,4,6,3,0.2257,1,10,11
481,5,7,5,0.2206,1,10,11
482,6,12,6,0.5281,1,19,28
483,2,2,2,0.1464,1,4,4
484,18,27,15,0.6177,1,39,49
485,13,14,13,4.4084,1,28,28
486,11,16,9,1.5023,1,26,30
487,14,35,7,2.2133,1,43,60
488,20,84,20,7.2055,1,77,105
489,47,70,47,7.0184,1,116,118
490,101,139,78,20.3875,1,202,254
491,36,51,28,3.2139,1,83,107
492,14,23,13,0.7835,1,34,40
493,12,15,12,0.7523,1,28,29
494,14,19,9,1.1569,1,33,37
495,31,39,15,1.8619,1,67,75
496,22,29,22,0.9623,1,52,53
497,7,9,6,0.3588,1,14,16
498,6,9,4,0.1882,1,16,16
499,16,18,16,0.3982,1,33,35
500,6,10,5,0.6481,1,16,17
501,70,127,53,8.8804,1,189,203
502,22,29,22,1.5833,1,52,53
503,53,54,53,10.7302,1,106,107
504,63,92,36,10.3311,1,146,157
505,20,27,18,0.75,1,47,48
506,501,718,315,407.8568,1,1137,1288
507,15,16,15,0.4677,1,32,33
508,8,10,8,0.3477,1,17,18
509,76,139,75,7.0366,1,215,217
510,21,38,18,3.2795,1,60,60
511,22,40,21,2.7572,1,62,63
512,13,20,13,0.5707,1,29,38
513,13,22,6,6.5838,1,32,44
514,25,26,25,1.376,1,50,51
515,13,20,12,0.39,1,26,33
516,97,132,51,10.0315,1,218,243
517,7,8,7,0.2877,1,14,15
518,4,5,4,0.1638,1,8,9
519,5,4,5,0.1614,1,10,10
520,3,4,2,0.1796,1,8,9
521,3,5,3,0.3078,1,9,11
522,20,28,19,1.2607,1,41,53
523,16,34,11,1.4968,1,46,57
524,5,4,5,0.294,1,10,10
525,10,15,8,1.0215,1,22,25
526,24,50,20,2.5472,1,72,92
527,4,5,4,0.4215,1,10,10
528,39,52,36,3.8554,1,89,103
529,89,90,89,14.8031,1,178,179
530,21,23,13,5.9874,1,43,45
531,12,14,12,1.258,1,27,27
532,32,67,28,10.0544,1,95,104
533,7,10,7,0.489,1,16,18
534,12,22,7,2.8772,1,29,39
535,81,82,81,10.3406,1,162,163
536,23,32,14,1.3018,1,49,57
537,17,40,17,3.3481,1,50,63
538,103,143,52,21.3735,1,228,290
539,13,36,11,1.7897,1,41,50
540,3,5,2,0.1215,1,5,7
541,5,8,3,0.1563,1,14,14
542,30,81,22,6.3908,1,100,115
543,17,27,12,4.1806,1,43,45
544,44,70,24,2.7122,1,115,119
545,25,39,18,1.0729,1,61,66
546,14,35,13,1.8525,1,48,50
547,21,59,12,5.5085,1,82,113
548,6,10,3,0.6075,1,17,17
549,19,32,15,2.0376,1,48,58
550,75,76,75,5.8966,1,150,151
551,45,46,45,2.1248,1,90,91
552,11,13,6,1.5213,1,25,25
553,576,1102,109,552.9091,1,1207,1679
554,223,1964,28,33.1253,1,636,2357
555,13,16,8,1.0811,1,30,30
556,6,9,6,0.1736,1,14,20
557,18,21,14,0.8613,1,38,46
558,17,22,14,0.7314,1,37,48
559,18,23,9,0.4559,1,38,51
560,27,35,24,1.2757,1,57,69
561,14,17,14,0.4223,1,30,32
562,46,70,36,3.6631,1,105,118
563,20,23,18,0.778,1,42,44
564,11,10,11,0.2893,1,22,22
565,19,26,19,0.7172,1,46,47
566,21,57,4,1.5833,1,79,79
567,7,9,7,0.369,1,15,16
568,7,8,7,0.2782,1,16,17
569,99,181,55,16.6003,1,264,309
570,5,10,5,0.4093,1,11,15
571,8,8,6,0.2561,1,17,18
572,6,6,6,0.2135,1,12,13
573,4,6,2,0.3114,1,11,11
574,13,29,5,1.6081,1,43,43
575,10,24,4,0.6639,1,20,37
576,70,84,25,4.515,1,149,155
577,3,4,3,0.1432,1,7,8
578,74,97,48,4.3839,1,142,187
579,4,4,4,0.1567,1,9,9
580,16,20,16,0.4926,1,35,37
581,57,76,45,3.9505,1,126,137
582,16,21,13,1.5856,1,38,38
583,88,105,53,9.004,1,186,198
584,68,128,53,8.9704,1,177,198
585,22,61,11,2.1568,1,69,85
586,67,198,57,12.5448,1,257,351
587,5,9,5,0.2782,1,12,16
588,36,67,21,4.7289,1,99,110
589,13,30,11,0.6382,1,35,45
590,4,6,3,0.2403,1,11,12
591,12,24,7,6.2621,1,35,44
592,11,12,11,0.2384,1,22,23
593,39,78,25,2.3285,1,103,150
594,220,276,61,38.1535,1,421,496
595,29,68,9,0.7551,1,69,112
596,5,7,4,0.3489,1,13,13
597,20,30,20,1.3196,1,51,53
598,15,28,11,0.9517,1,37,44
599,12,34,3,0.2585,1,36,58
600,13,25,7,0.6343,1,26,49
601,8,7,8,0.2084,1,16,16
602,5,5,5,0.135,1,11,11
603,12,13,12,0.3327,1,26,26
604,2,1,2,0.0975,1,4,4
605,8,18,4,0.6007,1,23,37
606,32,41,31,1.5627,1,71,79
607,12,37,9,0.7346,1,38,50
608,24,32,24,1.0215,1,55,57
609,28,58,15,1.9413,1,82,97
610,15,30,9,0.4677,1,44,48
611,103,166,64,34.4126,1,232,430
612,107,173,65,58.0461,1,241,450
613,16,51,14,2.7402,1,56,67
614,9,10,9,0.2478,1,18,19
615,6,15,3,1.7423,1,20,25
616,9,11,9,0.6213,1,19,20
617,7,9,7,0.3947,1,15,16
618,16,19,16,1.1419,1,34,35
619,9,13,9,0.988,1,21,22
620,9,11,9,0.2257,1,19,20
621,9,13,9,0.5664,1,22,23
622,8,12,8,0.9375,1,20,21
623,14,16,14,0.435,1,31,31
624,65,64,65,4.0851,1,130,130
625,6,6,6,0.2123,1,13,14
626,11,11,11,0.2727,1,23,23
627,19,29,13,0.6935,1,36,52
628,11,18,10,0.474,1,28,31
629,11,21,9,0.3714,1,29,34
630,15,14,15,0.8913,1,30,30
631,13,20,12,0.4768,1,33,34
632,71,113,35,20.3066,1,151,195
633,8,14,7,0.4855,1,21,23
634,10,9,7,1.3575,1,20,20
635,23,31,23,1.8375,1,47,60
636,19,24,19,1.226,1,39,46
637,26,35,25,3.2163,1,61,62
638,4,6,2,0.1792,1,11,11
639,13,16,12,0.5451,1,27,34
640,15,17,15,0.6773,1,31,34
641,153,200,79,53.8188,1,339,370
642,65,87,55,7.0026,1,141,167
643,194,472,140,89.5147,1,522,952
644,21,24,20,1.1411,1,46,46
645,5,9,4,0.2842,1,11,14
646,22,22,21,1.419,1,44,45
647,18,23,18,6.8996,1,42,44
648,11,14,11,1.0302,1,26,29
649,9,10,8,0.4993,1,19,20
650,12,14,12,0.731,1,27,27
651,9,26,6,1.8126,1,29,41
652,14,25,9,0.7247,1,30,41
653,8,9,8,0.4326,1,18,20
654,19,21,16,1.3642,1,40,41
655,8,7,8,0.2996,1,16,16
656,9,11,9,0.5964,1,21,23
657,12,28,11,0.6039,1,34,41
658,9,11,9,0.823,1,20,23
659,21,44,17,3.0998,1,66,66
660,12,16,10,2.3155,1,29,30
661,10,10,10,0.386,1,20,20
662,16,21,16,0.5703,1,32,38
663,8,12,8,1.1676,1,21,23
664,19,20,15,1.4064,1,40,40
665,9,9,9,0.4278,1,19,19
666,2,3,2,0.0726,1,3,4
667,18,22,17,1.8375,1,38,40
668,68,95,47,8.5615,1,152,182
669,14,27,9,0.596,1,36,43
670,6,7,6,0.4042,1,13,14
671,37,110,10,1.2552,1,97,176
672,3,5,2,0.0848,1,5,7
673,11,70,1,0.4788,1,34,82
674,11,17,11,1.4155,1,27,30
675,7,9,7,0.1689,1,14,16
676,29,75,8,2.5018,1,95,109
677,13,25,6,0.7504,1,36,42
678,13,16,13,1.0117,1,30,30
679,8,9,8,0.3501,1,16,17
680,15,20,14,1.5856,1,36,39
681,33,38,26,1.6231,1,67,72
682,2,3,2,0.0998,1,3,4
683,35,35,35,1.419,1,71,71
684,72,75,22,11.8339,1,147,148
685,35,47,33,3.0138,1,79,85
686,116,117,116,15.9364,1,232,233
687,1,1,1,0.0552,1,1,1
688,8,9,8,0.3165,1,16,17
689,59,60,59,3.5001,1,118,119
690,20,26,19,0.8297,1,43,48
691,17,29,16,0.8577,1,45,47
692,15,16,15,0.5901,1,32,32
693,4,6,4,0.3272,1,9,10
694,4,8,3,0.3536,1,11,13
695,6,11,5,0.3793,1,16,18
696,9,13,9,0.5407,1,21,22
697,7,12,7,0.3785,1,18,19
698,2,2,2,0.118,1,5,5
699,307,581,66,98.158,1,648,938
700,324,623,78,113.1301,1,691,982
701,11,10,11,0.3828,1,22,22
702,22,23,22,0.7784,1,44,45
703,15,17,15,0.418,1,33,33
704,15,19,11,0.3927,1,34,35
705,3,5,3,0.1488,1,8,10
706,7,14,6,0.2009,1,17,22
707,72,118,62,14.7909,1,173,333
708,45,73,32,2.3767,1,93,133
709,27,43,25,1.4411,1,71,73
710,3,6,1,0.1357,1,5,9
711,15,38,4,0.5368,1,41,74
712,23,35,16,0.8668,1,49,57
713,23,30,21,0.7981,1,52,53
714,9,8,9,0.3307,1,18,18
715,26,34,24,1.5789,1,60,64
716,11,16,9,0.5782,1,28,30
717,33,58,27,2.2772,1,86,92
718,92,110,71,25.7449,1,192,205
719,92,110,56,7.8999,1,195,214
720,6,7,6,0.1661,1,14,14
721,23,24,23,0.7294,1,46,47
722,14,16,14,0.39,1,31,31
723,31,51,24,1.6484,1,63,102
724,4,6,4,0.1863,1,8,9
725,42,45,34,2.3131,1,84,88
726,19,27,16,0.7902,1,46,53
727,31,48,22,1.7984,1,69,96
728,48,52,36,2.3183,1,99,101
729,53,55,17,2.4221,1,106,109
730,9,17,5,0.2573,1,25,31
731,2,3,2,0.09,1,3,4
732,3,6,1,0.073,1,5,9
733,3,3,3,0.1227,1,7,8
734,46,118,12,7.2719,1,145,209
735,224,362,218,53.4943,1,523,590
736,21,21,21,0.7073,1,43,43
737,10,17,10,0.5127,1,26,31
738,9,10,8,0.2632,1,20,24
739,5,6,5,0.2151,1,12,14
740,25,61,15,2.3869,1,83,155
741,177,256,102,37.4655,1,385,509
742,5,8,3,0.5293,1,14,14
743,16,37,15,1.4743,1,52,65
744,12,13,11,0.45,1,26,26
745,130,195,130,32.6007,1,324,326
746,7,10,6,0.5601,1,18,20
747,13,22,12,1.3172,1,36,40
748,12,21,11,0.4302,1,32,34
749,17,30,14,1.1021,1,39,46
750,6,9,5,0.3678,1,13,15
751,16,17,16,0.5988,1,34,36
752,18,26,18,0.7622,1,45,45
753,19,23,16,0.6292,1,41,43
754,16,25,16,1.0468,1,38,47
755,19,33,19,1.5971,1,53,55
756,7,15,6,1.1009,1,22,31
757,54,81,44,5.3155,1,132,151
758,29,39,29,1.5398,1,60,72
759,56,78,28,4.9962,1,107,147
760,81,118,39,13.2119,1,153,242
761,17,35,9,0.6367,1,42,53
762,508,923,307,566.5233,1,1327,1696
763,51,87,45,7.0022,1,123,178
764,6,8,6,0.2486,1,15,17
765,87,101,85,11.9029,1,185,195
766,25,32,22,3.4516,1,58,61
767,18,18,18,1.1502,1,36,36
768,4,5,4,0.2048,1,9,11
769,9,12,9,0.6789,1,22,22
770,16,31,11,7.4365,1,32,49
771,11,14,11,0.4997,1,26,26
772,22,56,13,0.9272,1,56,97
773,13,22,12,0.8561,1,34,36
774,20,30,19,1.8402,1,46,49
775,2,2,2,0.1578,1,5,5
776,55,74,41,6.2443,1,120,130
777,13,16,13,0.6817,1,30,31
778,14,26,7,0.4223,1,39,43
779,12,22,5,0.4559,1,27,36
780,22,25,18,0.7776,1,43,54
781,35,50,28,1.3065,1,74,90
782,39,70,29,5.4864,1,100,123
783,29,37,29,2.4284,1,65,66
784,13,30,11,2.3471,1,38,46
785,8,19,6,0.4863,1,22,28
786,53,149,33,14.3669,1,175,211
787,53,149,33,4.9405,1,175,211
788,23,31,22,2.1205,1,52,56
789,18,23,13,0.5826,1,37,38
790,6,7,6,1.2951,1,14,14
791,15,18,14,0.448,1,34,34
792,11,18,8,0.6106,1,25,33
793,12,18,12,0.5731,1,26,30
794,6,8,6,0.3536,1,15,15
795,11,12,11,0.5696,1,24,26
796,28,55,23,3.1926,1,76,82
797,33,57,21,2.0139,1,72,94
798,9,17,6,0.3761,1,21,26
799,288,465,191,128.388,1,624,772
800,546,2608,289,710.4613,1,3151,5191
801,5,8,4,0.1527,1,11,14
802,25,32,21,1.5126,1,53,56
803,46,72,13,2.2251,1,101,114
804,7,8,7,0.2301,1,16,18
805,6,7,6,0.5115,1,14,14
806,72,120,64,9.257,1,171,207
807,1501,1500,1501,1238.1265,1,1502,1502
808,38,50,34,3.4291,1,81,91
809,11,10,11,0.735,1,22,22
810,22,28,20,4.213,1,49,52
811,15,22,11,0.5064,1,30,37
812,9,11,9,1.2422,1,21,21
813,42,47,33,3.3655,1,79,84
814,10,18,2,0.1721,1,18,26
815,13,23,13,0.5561,1,32,37
816,19,19,19,0.9848,1,39,39
817,6,8,6,0.4736,1,15,15
818,10,11,10,0.4211,1,22,22
819,9,8,9,0.3446,1,18,18
820,9,8,9,0.3335,1,18,18
821,18,17,18,0.9169,1,36,36
822,10,19,2,0.5198,1,20,33
823,2,2,2,0.105,1,5,5
824,1,1,1,0.0836,1,3,3
825,29,41,27,2.91,1,71,73
826,8,11,7,0.4282,1,20,24
827,8,8,8,0.3702,1,16,17
828,3,5,2,0.1235,1,5,7
829,4,7,4,0.2107,1,9,11
830,4,7,4,0.1551,1,8,10
831,74,99,61,9.947,1,163,184
832,14,14,14,0.834,1,29,30
833,22,32,22,3.0008,1,48,64
834,307,306,113,142.612,1,598,614
835,19,19,19,0.8581,1,38,39
836,15,14,15,0.4239,1,30,30
837,41,42,19,1.7419,1,82,84
838,53,55,21,6.9659,1,106,109
839,26,26,16,0.7879,1,52,53
840,32,32,20,1.044,1,64,65
841,17,16,17,0.4788,1,34,34
842,134,141,47,30.8157,1,268,276
843,8,11,6,0.3903,1,19,22
844,63,68,59,3.8889,1,125,131
845,8,9,8,0.264,1,16,17
846,18,23,18,0.5198,1,37,44
847,74,116,54,5.3625,1,156,248
848,56,79,50,10.4337,1,126,155
849,38,41,11,2.9187,1,75,86
850,2,3,2,0.1168,1,5,6
851,2,3,2,0.1117,1,5,6
852,385,1323,298,453.8685,1,1318,1909
853,3,5,2,0.1705,1,9,9
854,577,1105,336,567.4044,1,1446,1710
855,25,279,25,3.7934,1,74,305
856,39,40,35,1.5118,1,77,81
857,55,78,53,7.7065,1,129,134
858,19,35,11,0.4938,1,45,61
859,13,13,13,0.6442,1,27,27
860,35,60,32,3.011,1,74,108
861,12,20,11,0.3667,1,32,33
862,30,45,21,2.6214,1,69,70
863,17,21,17,0.8017,1,37,40
864,5,9,3,0.1061,1,11,15
865,81,96,65,8.9629,1,170,178
866,11,13,10,0.5585,1,25,28
867,13,19,13,0.3706,1,26,32
868,9,26,7,0.9327,1,34,50
869,46,59,41,2.1473,1,97,108
870,178,267,93,26.1625,1,327,445
871,28,55,18,1.4897,1,70,104
872,21,38,19,2.2831,1,60,60
873,46,65,38,3.0094,1,101,120
874,37,45,24,1.3748,1,72,82
875,28,30,16,0.8317,1,55,56
876,9,11,9,0.3971,1,21,24
877,2,2,2,0.1357,1,5,5
878,13,20,11,0.5684,1,32,34
879,4,4,4,0.1235,1,8,8
880,842,4387,555,1282.7901,1,2477,6970
881,5,7,5,0.2881,1,13,13
882,2,2,2,0.178,1,4,5
883,6,9,3,0.1618,1,11,14
884,39,66,38,2.2251,1,98,112
885,10,14,9,0.4642,1,24,28
886,10,30,10,1.7538,1,33,41
887,45,51,44,3.4389,1,94,99
888,22,26,22,1.0563,1,47,49
889,19,30,19,2.6139,1,49,55
890,8,11,7,0.5644,1,17,20
891,34,50,30,1.9962,1,73,109
892,5,8,4,0.1559,1,11,13
893,75,99,48,11.6693,1,142,151
894,36,66,25,3.1279,1,85,112
895,4,6,3,0.1638,1,8,10
896,9,10,9,0.2573,1,20,20
897,12,15,11,0.3611,1,26,28
898,6,7,6,0.2723,1,12,13
899,11,21,7,0.2948,1,19,34
900,16,32,10,1.2659,1,40,67
901,13,23,7,0.4247,1,28,39
902,12,22,11,0.3911,1,33,35
903,64,140,44,15.6759,1,192,233
904,14,13,14,0.808,1,28,28
905,10,26,6,0.7669,1,24,36
906,17,21,17,0.5861,1,39,42
907,25,31,25,0.8842,1,56,57
908,18,22,18,0.9919,1,41,41
909,7,16,3,0.1492,1,15,27
910,55,71,53,3.8787,1,120,127
911,17,19,17,0.7069,1,37,37
912,33,43,33,4.6089,1,74,78
913,10,21,9,0.4006,1,32,32
914,65,98,52,19.5656,1,157,189
915,76,106,41,12.0849,1,176,183
916,2,2,2,0.101,1,5,5
917,3,4,3,0.2396,1,6,7
918,201,4009,192,240.3374,1,665,7884
919,72,132,30,7.2304,1,166,201
920,22,36,18,2.6206,1,56,61
921,52,79,46,8.7699,1,117,142
922,30,40,30,4.4214,1,68,70
923,2,3,2,0.0978,1,3,4
924,11,14,10,0.615,1,24,25
925,27,41,27,2.2847,1,61,70
926,15,16,15,0.523,1,31,32
927,17,17,14,0.9832,1,34,35
928,5,7,5,0.2498,1,13,13
929,1,1,1,0.1338,1,3,3
930,11,21,11,1.3346,1,33,33
931,8,15,8,0.2621,1,24,24
932,11,33,10,3.4745,1,37,46
933,10,12,8,0.6363,1,21,23
934,6,8,6,0.326,1,15,16
935,20,35,16,7.2553,1,53,62
936,7,8,7,0.2096,1,16,17
937,12,44,10,0.6035,1,40,57
938,10,26,8,0.8025,1,28,37
939,9,11,9,0.2332,1,18,19
940,26,51,21,1.4763,1,70,81
941,48,56,30,2.7469,1,93,104
942,11,14,10,2.1165,1,23,25
943,19,28,14,0.5688,1,37,47
944,30,50,26,6.0778,1,79,81
945,5,10,5,0.6035,1,14,17
946,20,54,18,15.6565,1,69,109
947,36,166,35,23.4108,1,188,256
948,36,131,24,34.6901,1,165,176
949,20,71,13,2.3506,1,65,109
950,10,9,10,0.3126,1,20,20
951,12,13,12,0.7397,1,26,26
952,10,12,10,0.4559,1,20,21
953,6,7,6,0.3714,1,14,14
954,20,29,15,1.2086,1,46,53
955,52,75,34,3.872,1,108,152
956,59,96,51,5.1545,1,144,159
957,28,61,24,4.1952,1,73,101
958,17,18,17,0.9398,1,36,36
959,21,33,17,1.7897,1,44,53
960,28,35,16,1.9243,1,59,73
961,37,66,37,4.6614,1,102,111
962,19,22,19,1.1155,1,40,41
963,6,7,6,0.2325,1,12,14
964,11,16,10,0.8111,1,29,31
965,36,59,33,3.7377,1,96,99
966,19,37,14,0.8214,1,50,58
967,5,6,5,0.225,1,10,11
968,13,21,12,0.6453,1,30,40
969,4,5,4,0.1871,1,10,10
970,10,11,10,0.4732,1,21,24
971,36,51,28,1.8379,1,84,108
972,1,1,1,0.1184,1,3,3
973,26,31,24,0.945,1,58,58
974,6,16,5,0.2727,1,16,23
975,12,25,6,1.0677,1,37,40
976,24,36,24,3.3245,1,61,61
977,13,33,6,0.9588,1,37,55
978,71,125,61,14.1269,1,181,221
979,28,39,25,2.0214,1,62,72
980,13,17,13,0.4077,1,27,29
981,14,28,12,0.8771,1,39,46
982,14,26,10,0.4263,1,29,41
983,10,11,10,0.7026,1,22,22
984,13,15,13,0.5107,1,27,29
985,70,129,37,6.1204,1,158,196
986,11,22,9,0.6694,1,34,35
987,37,42,34,1.4956,1,73,79
988,34,34,32,1.4084,1,68,69
989,15,34,9,1.479,1,39,68
990,35,58,14,1.2007,1,80,103
991,547,1106,275,484.9728,1,1639,2189
992,47,46,25,18.1288,1,94,94
993,23,47,15,1.3997,1,66,71
994,4,6,2,0.1306,1,11,11
995,21,28,18,0.6517,1,47,52
996,17,19,14,0.4977,1,36,38
997,208,554,46,59.177,1,610,1276
998,7,11,6,0.1776,1,16,19
999,9,13,9,0.311,1,22,22
1000,8,31,6,0.9375,1,31,40
1001,28,44,12,0.9434,1,63,73
1002,19,23,19,1.2311,1,43,43
1003,21,42,21,2.1987,1,62,84
1004,14,19,13,0.5881,1,34,34
1005,18,22,18,0.9256,1,38,40
1006,11,14,8,0.4788,1,25,27
1007,306,586,68,108.8483,1,651,909
1008,6,11,5,0.2569,1,19,21
1009,13,24,11,1.2852,1,37,45
1010,150,185,148,25.1437,1,333,342
1011,10,10,10,0.251,1,21,21
1012,127,250,127,18.2918,1,377,500
1013,6,8,6,0.3773,1,15,16
1014,21,46,11,0.7725,1,56,82
1015,23,62,19,2.9431,1,79,86
1016,15,15,15,0.609,1,31,31
1017,23,25,15,0.7646,1,47,49
1018,11,11,11,0.4014,1,23,23
1019,38,47,35,1.5943,1,76,92
1020,15,15,15,0.4571,1,31,32
1021,22,25,22,0.6963,1,45,52
1022,14,14,14,1.0235,1,29,29
1023,13,13,13,0.8076,1,27,27
1024,12,12,12,0.2913,1,25,25
1025,13,15,13,0.4543,1,29,31
1026,15,16,15,0.5853,1,32,32
1027,14,15,14,0.626,1,30,30
1028,15,19,13,2.1592,1,35,35
1029,15,18,14,0.8352,1,33,34
1030,17,21,17,0.6063,1,36,40
1031,6,5,6,0.2467,1,12,12
1032,8,8,8,0.2368,1,17,17
1033,35,52,23,3.8901,1,67,105
1034,60,86,32,5.8145,1,139,147
1035,28,41,27,6.3407,1,68,78
1036,35,68,30,5.0147,1,98,106
1037,8,11,7,0.3868,1,18,20
1038,87,137,59,23.83,1,220,233
1039,22,36,21,1.5505,1,44,58
1040,89,94,65,14.1269,1,180,183
1041,15,18,13,0.7275,1,31,34
1042,47,114,18,2.139,1,110,170
1043,5,7,5,0.2514,1,11,13
1044,5,8,2,0.116,1,8,11
1045,5,8,2,0.1109,1,8,11
1046,5,8,2,0.1361,1,8,11
1047,8,14,7,0.3043,1,20,23
1048,42,55,38,2.3333,1,91,99
1049,17,25,14,1.5086,1,43,46
1050,8,12,8,2.1718,1,20,21
1051,15,28,14,1.1222,1,36,53
1052,12,11,12,0.3256,1,24,24
1053,51,90,32,3.6604,1,102,231
1054,11,11,11,5.1734,1,22,22
1055,30,50,25,2.7276,1,67,91
1056,12,14,11,0.5455,1,25,27
1057,4,5,4,0.5198,1,10,12
1058,4,5,4,0.2194,1,10,11
1059,8,12,8,1.706,1,21,22
1060,61,65,31,7.7104,1,123,127
1061,45,48,23,3.1973,1,91,94
1062,3,5,2,0.1188,1,5,7
1063,25,40,20,1.8655,1,64,76
1064,10,19,9,1.5304,1,27,30
1065,46,106,28,13.3169,1,137,158
1066,36,51,28,3.0138,1,84,108
1067,17,17,13,0.4946,1,35,37
1068,14,29,12,1.7092,1,37,46
1069,3,4,3,0.1997,1,8,8
1070,65,70,60,8.503,1,129,135
1071,52,57,49,2.4473,1,103,109
1072,50,55,48,2.6723,1,99,105
1073,1,1,1,0.0548,1,1,1
1074,56,61,51,6.6865,1,111,117
1075,56,61,51,5.5693,1,111,117
1076,56,61,51,3.3746,1,111,117
1077,56,61,51,3.5806,1,111,117
1078,56,61,51,5.4,1,111,117
1079,12,15,12,0.3619,1,28,28
1080,28,35,28,1.511,1,62,64
1081,64,116,48,12.7319,1,159,218
1082,13,31,11,1.7664,1,35,48
1083,2,3,2,0.1172,1,3,4
1084,8,9,8,0.3209,1,16,17
1085,44,57,38,4.5663,1,97,107
1086,6,11,5,1.4029,1,18,20
1087,4,7,3,0.6406,1,9,11
1088,52,72,48,6.72,1,121,127
1089,48,62,44,2.8326,1,107,113
1090,2,2,2,0.1432,1,5,5
1091,28,33,28,1.4143,1,60,63
1092,10,17,6,0.2822,1,28,28
1093,19,21,19,0.7196,1,38,39
1094,5,4,5,0.1756,1,10,10
1095,11,10,11,0.3031,1,22,22
1096,6,5,6,0.3319,1,12,12
1097,6,5,6,0.2411,1,12,12
1098,7,7,7,0.3114,1,15,15
1099,5,4,5,0.1744,1,10,10
1100,6,5,6,0.2715,1,12,12
1101,6,5,6,0.2131,1,12,12
1102,5,4,5,0.1764,1,10,10
1103,9,8,9,0.2538,1,18,18
1104,9,8,9,0.3078,1,18,18
1105,7,6,7,0.4602,1,14,14
1106,7,7,7,0.3221,1,14,15
1107,7,6,7,0.2873,1,14,14
1108,5,4,5,0.1393,1,10,10
1109,5,5,5,0.2309,1,11,12
1110,8,8,8,2.2152,1,17,18
1111,13,15,13,0.3019,1,25,28
1112,6,5,6,0.1981,1,12,12
1113,4,5,4,0.4413,1,10,10
1114,6,5,5,0.5206,1,12,13
1115,26,27,16,1.4329,1,52,54
1116,8,9,8,0.3848,1,18,20
1117,5,4,5,0.2435,1,10,10
1118,5,4,5,0.1807,1,10,10
1119,2,2,2,0.1965,1,5,5
1120,2,3,2,0.0753,1,3,4
1121,3,4,2,0.1428,1,8,9
1122,14,25,14,0.8017,1,37,40
1123,14,25,14,1.4344,1,37,40
1124,35,49,35,1.9934,1,83,85
1125,39,51,39,2.4927,1,90,91
1126,36,51,28,2.2527,1,84,108
1127,21,191,21,5.4391,1,42,213
1128,4,6,4,0.2711,1,11,12
1129,18,17,18,0.853,1,36,36
1130,64,561,3,4.4187,1,158,655
1131,44,58,37,4.397,1,86,114
1132,32,45,27,2.5748,1,76,87
1133,31,39,26,2.3637,1,69,74
1134,11,10,11,0.5423,1,22,22
1135,31,30,19,1.2268,1,59,64
1136,31,30,19,1.6215,1,59,64
1137,34,40,25,2.203,1,70,75
1138,34,41,22,3.2408,1,71,79
1139,13,12,10,0.4847,1,25,27
1140,40,47,40,3.4891,1,88,96
1141,8,8,8,0.2771,1,17,17
1142,17,21,17,0.4602,1,35,39
1143,3,3,3,0.1456,1,7,7
1144,38,40,37,3.3509,1,78,79
1145,4,4,4,0.2419,1,9,9
1146,28,39,24,2.0368,1,67,68
1147,28,39,24,1.1139,1,67,68
1148,22,28,13,1.631,1,50,51
1149,60,65,42,6.3675,1,117,125
1150,155,413,88,51.0667,1,569,572
1151,151,150,151,36.0448,1,302,302
1152,14,21,14,1.7108,1,31,37
1153,11,18,11,0.5822,1,25,31
1154,8,8,8,0.2293,1,17,17
1155,26,44,26,4.9058,1,54,72
1156,95,115,95,14.8678,1,206,210
1157,30,29,30,2.1548,1,60,60
1158,28,45,22,11.655,1,74,74
1159,24,39,17,1.8572,1,59,64
1160,3,4,3,0.1203,1,6,7
1161,9,12,8,0.3675,1,22,24
1162,42,61,42,2.3972,1,97,113
1163,23,51,12,1.8793,1,66,79
1164,126,220,79,73.7528,1,254,941
1165,68,88,63,5.1991,1,146,158
1166,53,92,46,35.3383,1,139,154
1167,12,26,6,0.6773,1,36,48
1168,15,19,15,0.5719,1,35,35
1169,4,6,4,0.6647,1,10,11
1170,13,12,13,0.5518,1,26,26
1171,3,5,3,0.2368,1,7,8
1172,107,152,48,13.521,1,241,280
1173,11,23,8,0.7827,1,33,41
1174,6,8,6,0.3276,1,15,18
1175,67,94,31,18.1248,1,151,172
1176,14,25,13,0.6201,1,38,40
1177,2,3,2,0.1657,1,3,4
1178,8,9,8,0.4081,1,16,17
1179,10,12,9,0.2676,1,22,23
1180,14,23,11,0.4721,1,37,38
1181,40,52,40,3.7539,1,87,94
1182,9,22,5,0.3619,1,29,40
1183,8,8,8,0.3615,1,17,17
1184,25,34,24,1.8908,1,56,62
1185,34,46,33,1.8008,1,75,83
1186,1,1,1,0.1042,1,3,3
1187,39,82,35,3.3201,1,117,143
1188,11,29,6,0.881,1,36,51
1189,43,58,40,6.178,1,93,111
1190,33,45,31,1.5872,1,70,88
1191,23,32,21,6.9529,1,47,65
1192,27,33,24,1.8963,1,55,59
1193,257,508,6,13.3339,1,513,764
1194,11,29,8,1.6176,1,40,55
1195,42,66,39,15.4161,1,102,127
1196,57,76,45,22.3272,1,126,137
1197,2,2,2,0.1006,1,5,5
1198,3,5,3,0.1657,1,8,9
1199,13,18,12,0.4085,1,32,35
1200,9,10,9,0.4065,1,20,21
1201,13,12,13,0.3714,1,26,26
1202,518,6026,130,1342.0055,1,2241,7745
1203,36,40,34,3.0943,1,76,77
1204,13,22,12,1.0796,1,34,36
1205,53,88,47,3.5206,1,126,177
1206,14,26,12,0.7902,1,39,43
1207,13,14,9,1.14,1,28,28
1208,3,4,3,0.2593,1,6,7
1209,13,28,7,0.585,1,28,45
1210,22,26,22,0.8186,1,48,49
1211,32,40,23,3.2412,1,73,76
1212,9,9,7,1.0219,1,19,19
1213,10,10,10,1.0271,1,20,21
1214,5,5,5,0.1428,1,11,12
1215,33,44,29,1.4558,1,75,80
1216,21,40,20,1.9859,1,62,71
1217,4,4,4,0.1646,1,9,9
1218,18,33,13,3.0955,1,45,54
1219,29,40,29,2.8223,1,69,75
1220,366,1301,286,341.6352,1,1278,1868
1221,15,19,12,0.8151,1,30,32
1222,21,31,21,0.6915,1,44,54
1223,57,76,29,3.2281,1,115,131
1224,10,13,10,0.4855,1,24,28
1225,54,89,42,5.3135,1,137,162
1226,27,32,18,1.455,1,58,58
1227,9,8,9,0.3418,1,18,18
1228,95,136,68,14.0941,1,185,343
1229,10,14,7,0.3485,1,18,23
1230,14,18,13,0.5656,1,32,34
1231,4,5,4,0.1855,1,9,10
1232,16,28,9,0.3694,1,32,51
1233,256,255,256,89.8455,1,512,512
1234,6,9,3,0.2782,1,12,14
1235,8,8,8,0.1985,1,17,17
1236,17,26,17,1.391,1,44,44
1237,28,43,28,2.2772,1,86,101
1238,57,81,48,17.2832,1,135,153
1239,5,8,4,1.0496,1,13,15
1240,41,50,35,1.7917,1,85,91
1241,13,19,12,0.3714,1,31,33
1242,20,26,16,0.99,1,44,47
1243,3,6,2,0.0836,1,5,7
1244,15,14,15,0.4464,1,30,30
1245,17,16,17,0.4728,1,34,34
1246,16,15,16,0.4764,1,32,32
1247,17,16,17,1.2848,1,34,34
1248,17,16,17,0.5103,1,34,34
1249,11,10,11,2.0017,1,22,22
1250,19,24,16,0.8561,1,38,44
1251,18,23,15,1.245,1,36,41
1252,28,35,24,2.8851,1,58,66
1253,15,17,14,0.8115,1,30,32
1254,9,15,9,0.5739,1,25,25
1255,13,50,11,3.7772,1,52,64
1256,5,11,3,0.2313,1,13,21
1257,14,19,14,0.4156,1,31,36
1258,11,20,7,0.4306,1,31,34
1259,18,31,13,0.9797,1,47,67
1260,61,72,43,9.4729,1,129,160
1261,26,36,22,7.9425,1,63,63
1262,37,69,21,3.4295,1,93,106
1263,27,36,23,0.9532,1,60,64
1264,15,20,14,1.0207,1,36,40
1265,11,11,11,0.33,1,23,23
1266,15,19,15,0.5475,1,32,36
1267,5,8,4,0.298,1,11,14
1268,14,15,14,0.6228,1,28,29
1269,16,19,16,0.4602,1,33,36
1270,11,11,11,0.3007,1,23,23
1271,11,11,11,0.3161,1,23,23
1272,235,427,126,64.1235,1,640,847
1273,3,4,3,0.1863,1,6,7
1274,30,45,18,2.1501,1,71,79
1275,30,47,24,8.4608,1,78,83
1276,13,15,13,0.3911,1,29,30
1277,16,20,16,0.8846,1,37,37
1278,3,3,3,0.1582,1,7,7
1279,5,4,5,0.1456,1,10,10
1280,40,72,39,3.5633,1,110,112
1281,23,26,19,2.3175,1,50,50
1282,33,32,33,1.6425,1,66,66
1283,4,6,3,0.2092,1,11,12
1284,8,8,8,0.2403,1,17,17
1285,22,30,19,2.1122,1,46,55
1286,2,2,2,0.1152,1,5,5
1287,24,25,13,0.686,1,48,48
1288,19,27,17,0.6122,1,40,47
1289,22,25,22,0.6501,1,47,48
1290,1,1,1,0.0773,1,3,3
1291,48,60,48,3.7271,1,106,109
1292,31,33,31,1.1139,1,63,64
1293,20,25,15,0.5257,1,39,45
1294,34,36,34,2.1158,1,67,70
1295,3,5,3,0.341,1,9,11
1296,3,3,3,0.1468,1,7,7
1297,65,122,37,5.2693,1,169,189
1298,18,18,17,0.4744,1,36,37
1299,27,29,27,0.8439,1,53,56
1300,6,8,6,0.3607,1,13,15
1301,10,13,10,0.6473,1,22,23
1302,9,14,7,1.9022,1,22,23
1303,13,12,13,0.705,1,26,26
1304,6,8,6,0.2344,1,14,15
1305,23,50,11,1.691,1,65,74
1306,6,10,6,0.2581,1,14,19
1307,16,26,13,1.1704,1,43,44
1308,20,30,18,0.8664,1,47,51
1309,37,69,21,1.5533,1,93,106
1310,18,19,18,0.5723,1,36,37
1311,57,83,45,3.6205,1,131,155
1312,6,12,5,2.0794,1,18,22
1313,16,32,15,2.0206,1,45,55
1314,13,14,13,0.7026,1,28,29
1315,18,22,13,1.0488,1,38,42
1316,37,36,35,1.5185,1,73,74
1317,16,19,16,2.3143,1,36,36
1318,104,148,84,10.8048,1,206,302
1319,18,111,3,11.4103,1,127,205
1320,4,3,4,0.1302,1,8,8
1321,11,10,11,0.4981,1,22,22
1322,50,63,49,2.6593,1,110,118
1323,1,1,1,0.0718,1,3,3
1324,11,21,11,0.3142,1,33,43
1325,3,4,1,0.0702,1,3,4
1326,8,16,2,0.2593,1,16,24
1327,21,22,13,0.7496,1,43,44
1328,40,60,40,1.8971,1,101,101
1329,16,17,16,0.433,1,34,34
1330,15,22,15,0.5617,1,35,46
1331,6,16,3,0.5459,1,20,22
1332,2,2,2,0.1065,1,4,4
1333,6,10,5,0.2032,1,15,17
1334,2,2,2,0.1942,1,5,5
1335,10,17,6,0.4128,1,25,29
1336,39,40,39,1.4202,1,78,79
1337,110,163,88,17.3286,1,260,273
1338,22,28,13,1.0026,1,50,51
1339,16,56,14,2.0214,1,61,73
1340,21,36,20,1.1076,1,58,59
1341,9,9,9,0.431,1,19,19
1342,7,12,4,0.2052,1,14,20
1343,15,32,14,0.9331,1,44,48
1344,14,17,12,0.3813,1,31,32
1345,8,11,7,0.5735,1,20,23
1346,44,59,34,4.3717,1,100,104
1347,12,15,8,0.5893,1,26,29
1348,30,45,21,1.2161,1,76,79
1349,3,4,3,0.1113,1,7,8
1350,39,42,37,1.4171,1,77,81
1351,21,38,16,1.4435,1,58,70
1352,194,282,103,37.8938,1,400,788
1353,31,60,14,1.0918,1,74,99
1354,26,30,22,0.8565,1,57,57
1355,96,110,55,11.3223,1,200,207
1356,5,5,5,0.1855,1,10,11
1357,66,121,66,6.9067,1,244,300
1358,3,5,3,0.4322,1,9,11
1359,35,48,34,1.6701,1,81,89
1360,18,22,18,0.8048,1,39,40
1361,12,11,12,0.3051,1,24,24
1362,12,11,12,0.3548,1,24,24
1363,19,27,18,0.6153,1,45,47
1364,19,29,18,1.2406,1,46,49
1365,21,22,14,0.6,1,42,44
1366,9,11,9,0.3193,1,21,21
1367,19,27,19,0.8096,1,45,47
1368,11,11,11,0.2818,1,23,23
1369,19,25,18,1.2963,1,42,43
1370,13,13,11,0.3272,1,26,27
1371,7,8,7,0.2028,1,14,15
1372,19,31,19,1.4269,1,50,53
1373,65,90,62,12.3391,1,145,181
1374,32,44,29,2.1612,1,79,88
1375,5,9,4,0.1657,1,10,14
1376,10,15,8,0.3047,1,21,26
1377,6,8,3,0.3426,1,15,15
1378,26,27,26,1.6559,1,52,53
1379,19,21,18,0.5822,1,40,41
1380,5,9,4,0.311,1,15,15
1381,15,20,15,2.111,1,35,36
1382,25,55,8,1.0784,1,75,92
1383,5,9,4,0.2553,1,14,18
1384,4,6,4,0.1871,1,10,12
1385,18,28,14,1.7723,1,47,57
1386,6,11,6,0.345,1,13,20
1387,5,9,4,0.225,1,15,15
1388,12,13,12,0.3122,1,25,27
1389,5,8,4,0.4567,1,11,13
1390,5,8,4,0.4425,1,11,13
1391,4,5,4,0.221,1,10,10
1392,10,12,10,0.5115,1,22,25
1393,7,8,7,0.405,1,17,20
1394,19,31,16,3.0671,1,39,56
1395,16,22,12,2.3719,1,35,39
1396,4,5,4,0.2056,1,10,10
1397,19,27,17,0.6402,1,41,47
1398,13,17,13,0.3793,1,28,33
1399,5,6,5,0.3173,1,11,14
1400,5,7,5,0.2455,1,13,13
1401,7,11,6,0.1709,1,16,19
1402,21,34,18,2.3731,1,48,69
1403,14,15,13,0.3753,1,29,30
1404,104,148,84,17.3622,1,206,302
1405,68,88,61,7.2537,1,147,157
1406,7,8,7,0.3903,1,14,15
1407,9,14,8,0.4338,1,20,24
1408,5,5,5,0.2873,1,11,11
1409,12,12,12,0.4511,1,25,25
1410,13,30,8,1.5596,1,37,62
1411,8,8,8,0.3832,1,17,17
1412,33,32,33,1.3622,1,66,66
1413,67,132,46,27.9085,1,126,507
1414,67,132,46,5.2745,1,126,507
1415,23,33,20,0.8435,1,50,58
1416,39,50,36,2.2069,1,84,90
1417,6,5,6,0.1859,1,12,12
1418,7,8,7,0.2001,1,16,18
1419,16,24,13,0.6698,1,36,48
1420,19,20,18,1.0259,1,40,40
1421,41,75,38,6.9762,1,116,123
1422,41,57,38,8.3475,1,94,104
1423,59,104,43,10.1894,1,147,177
1424,59,104,43,7.5332,1,147,177
1425,22,26,21,1.0946,1,47,50
1426,2,3,2,0.4093,1,3,4
1427,2,3,2,0.8439,1,3,4
1428,2,3,2,0.0994,1,3,4
1429,2,3,2,0.0978,1,3,4
1430,2,3,2,0.1125,1,3,4
1431,2,3,2,0.086,1,3,4
1432,2,3,2,0.0911,1,3,4
1433,2,3,2,0.1014,1,3,4
1434,2,3,2,0.2155,1,3,4
1435,39,43,39,2.379,1,83,83
1436,44,77,17,4.4988,1,92,127
1437,2,2,2,0.0911,1,5,5
1438,14,23,13,0.4721,1,36,38
1439,58,95,45,9.5977,1,138,185
1440,58,91,45,7.2324,1,137,171
1441,22,35,18,0.7156,1,46,66
1442,20,33,20,0.7965,1,51,54
1443,15,21,15,0.7579,1,36,37
1444,13,18,13,0.4421,1,31,32
1445,20,32,20,0.7938,1,51,53
1446,13,18,13,1.6413,1,31,32
1447,12,18,12,4.6145,1,34,40
1448,15,21,11,0.5822,1,35,44
1449,11,24,4,1.6993,1,36,36
1450,2,3,2,0.1144,1,3,4
1451,89,107,67,14.0215,1,191,227
1452,7,7,7,0.2478,1,14,14
1453,19,32,14,0.6876,1,52,62
1454,28,57,23,3.1709,1,80,86
1455,7,7,7,0.2305,1,14,15
1456,223,1964,28,24.9617,1,636,2357
1457,19,25,16,1.6559,1,43,45
1458,14,13,14,0.3726,1,28,28
1459,20,20,20,0.9911,1,41,41
1460,10,9,10,0.3753,1,20,20
1461,19,18,19,1.0271,1,38,38
1462,5,8,4,0.3307,1,10,13
1463,7,12,7,0.5178,1,20,20
1464,2,3,2,0.0789,1,3,4
1465,7,18,2,0.206,1,12,23
1466,63,66,61,10.8557,1,125,129
1467,10,13,8,0.3078,1,19,23
1468,10,13,8,0.3659,1,19,23
1469,10,13,8,0.2727,1,19,23
1470,10,13,8,0.2017,1,19,23
1471,41,44,39,1.6721,1,81,85
1472,70,100,70,11.1814,1,169,170
1473,71,129,33,13.9043,1,188,201
1474,5,6,5,0.2032,1,11,11
1475,10,11,10,0.2806,1,20,21
1476,33,54,29,4.3674,1,75,91
1477,27,32,17,4.7534,1,56,62
1478,23,24,15,0.7275,1,47,50
1479,7,12,6,0.2123,1,16,21
1480,33,50,23,2.6226,1,80,84
1481,257,415,225,81.2106,1,570,673
1482,264,7965,136,1067.0355,1,657,8230
1483,20,24,18,1.4498,1,45,45
1484,13,23,12,0.4523,1,35,37
1485,11,12,10,0.3094,1,24,24
1486,2,2,2,0.1555,1,5,5
1487,264,7965,136,742.4633,1,657,8230
1488,21,38,16,0.915,1,58,70
1489,26,63,18,1.3468,1,90,104
1490,22,36,20,0.7294,1,49,58
1491,11,14,11,0.4227,1,26,26
1492,5,7,4,0.118,1,10,12
1493,73,100,57,6.2668,1,167,174
1494,24,31,23,1.1048,1,56,56
1495,26,52,22,4.9942,1,76,96
1496,32,40,22,9.8787,1,68,73
1497,52,70,39,5.6676,1,118,123
1498,17,26,17,1.6614,1,44,44
1499,22,30,22,2.7844,1,45,53
1500,14,13,14,0.594,1,28,28
1501,2,2,2,0.1093,1,5,5
1502,1,1,1,0.1286,1,3,3
1503,10,16,10,1.0196,1,26,27
1504,65,122,63,7.2162,1,179,200
1505,34,56,28,1.7869,1,82,92
1506,61,93,47,4.0745,1,123,179
1507,26,28,20,3.0529,1,53,55
1508,11,19,10,0.3856,1,30,38
1509,8,13,8,1.9871,1,22,22
1510,7,14,5,1.0405,1,18,22
1511,5,6,5,0.1646,1,10,11
1512,8,8,8,0.5175,1,17,17
1513,8,21,7,3.1508,1,29,31
1514,2,3,2,0.1571,1,6,7
1515,17,26,14,1.92,1,44,44
1516,294,377,185,128.5269,1,561,671
1517,385,498,233,236.3884,1,733,883
1518,329,424,209,103.0508,1,627,753
1519,265,342,161,87.3626,1,505,607
1520,423,545,259,215.0527,1,806,968
1521,4,6,3,0.1918,1,11,13
1522,13,24,2,0.3189,1,24,35
1523,2,3,2,0.0828,1,3,4
1524,2,3,2,0.0801,1,3,4
1525,20,25,19,1.1988,1,43,45
1526,5,5,5,0.225,1,11,11
1527,10,12,9,0.7736,1,22,24
1528,19,26,16,1.0342,1,46,52
1529,6,8,6,0.2218,1,13,13
1530,14,17,12,0.6276,1,30,32
1531,28,60,11,2.4738,1,89,97
1532,2,2,2,0.1752,1,5,5
1533,53,54,45,2.9743,1,106,108
1534,10,9,10,0.3765,1,20,20
1535,8,8,8,0.356,1,17,17
1536,23,22,23,1.7763,1,46,46
1537,88,105,65,29.7728,1,176,179
1538,5,9,2,0.3071,1,14,15
1539,5,9,3,0.4906,1,17,21
1540,9,10,9,0.2857,1,20,20
1541,8,7,8,0.4389,1,16,16
1542,8,7,8,0.2628,1,16,16
1543,18,17,18,0.5313,1,36,36
1544,194,245,91,50.9423,1,408,440
1545,19,32,14,1.3539,1,52,62
1546,55,96,45,6.3943,1,141,150
1547,9,9,9,0.403,1,19,19
1548,2,2,2,0.1571,1,5,5
1549,20,35,17,2.2275,1,54,57
1550,12,13,12,0.3343,1,26,26
1551,8,7,8,0.2443,1,16,16
1552,97,132,69,23.1333,1,210,237
1553,65,107,54,5.6203,1,164,223
1554,3,3,3,0.1535,1,7,7
1555,30,45,30,1.9089,1,72,78
1556,8,12,7,0.3588,1,18,23
1557,12,16,11,0.4405,1,26,31
1558,13,22,11,0.4243,1,28,41
1559,6,10,5,0.5084,1,14,19
1560,8,12,7,0.5928,1,18,23
1561,16,20,15,1.166,1,34,39
1562,41,54,35,2.2839,1,89,98
1563,15,22,15,0.7215,1,35,39
1564,14,20,13,0.8494,1,29,37
1565,106,161,85,20.2067,1,235,386
1566,404,515,96,242.1197,1,856,939
1567,15,15,11,0.388,1,30,31
1568,19,29,19,1.11,1,49,51
1569,6,7,6,0.1894,1,12,13
1570,15,19,15,0.6532,1,34,34
1571,6,13,2,0.1334,1,13,20
1572,17,16,17,9.2819,1,34,34
1573,21,38,20,1.7214,1,60,60
1574,22,212,22,0.866,1,43,404
1575,2,3,2,0.0923,1,3,4
1576,4,8,3,0.2285,1,11,12
1577,4,7,4,0.3086,1,10,12
1578,5,7,5,0.508,1,13,13
1579,19,36,15,3.135,1,58,71
1580,11,11,11,0.3023,1,23,23
1581,27,51,24,2.0704,1,77,80
1582,7,8,7,0.176,1,15,16
1583,41,50,35,2.6246,1,85,91
1584,4,7,4,0.2352,1,11,12
1585,11,10,11,0.2707,1,22,22
1586,5,7,5,0.1377,1,10,12
1587,9,8,9,0.2261,1,18,18
1588,3,4,3,0.1357,1,8,8
1589,8,11,5,0.1571,1,15,18
1590,5,12,4,1.8473,1,17,18
1591,3,5,3,0.1231,1,5,6
1592,56,109,42,4.6006,1,148,170
1593,29,87,14,4.365,1,92,152
1594,42,130,23,3.9549,1,128,225
1595,38,127,21,2.4422,1,121,218
1596,32,126,15,1.6977,1,108,208
1597,14,21,12,0.583,1,36,38
1598,13,16,8,0.8929,1,30,30
1599,5,12,4,0.2747,1,15,18
1600,31,48,26,1.5236,1,65,93
1601,2,1,2,0.1417,1,4,4
1602,3,3,3,0.2435,1,7,8
1603,3,3,3,0.1176,1,7,7
1604,21,23,16,0.6631,1,44,45
1605,83,98,67,6.6142,1,173,182
1606,10,13,9,0.3075,1,21,24
1607,2,2,2,0.193,1,5,5
1608,9,12,9,0.4286,1,22,22
1609,57,76,45,4.4199,1,126,137
1610,3,4,3,0.1346,1,8,8
1611,15,19,15,0.5253,1,33,36
1612,45,55,40,3.1922,1,101,101
1613,2,3,2,0.1026,1,3,4
1614,32,91,20,3.2175,1,115,148
1615,61,86,56,3.8917,1,132,148
1616,4,4,4,0.1215,1,8,9
1617,29,71,27,5.2867,1,98,114
1618,15,14,15,0.4038,1,30,30
1619,61,118,24,8.0159,1,140,180
1620,2,2,2,0.1338,1,5,5
1621,134,258,71,21.7363,1,393,516
1622,66,141,46,7.1716,1,195,235
1623,3,4,2,0.1152,1,8,9
1624,11,12,11,0.6773,1,24,26
1625,13,28,13,2.0483,1,36,39
1626,44,61,33,4.0796,1,98,120
1627,3,4,3,0.2392,1,8,9
1628,42,46,41,4.4838,1,87,88
1629,7,7,7,0.2415,1,15,15
1630,20,34,18,0.8751,1,47,55
1631,17,26,14,0.4421,1,39,42
1632,12,16,12,0.4807,1,27,28
1633,66,127,58,6.589,1,183,219
1634,10,9,10,0.3817,1,20,20
1635,104,148,84,13.8423,1,206,302
1636,8,7,8,0.24,1,16,16
1637,3,6,3,0.1353,1,8,8
1638,22,26,21,1.3855,1,48,52
1639,5,8,5,0.21,1,14,15
1640,8,8,8,0.1878,1,17,17
1641,9,12,8,0.2743,1,21,22
1642,4,5,4,0.1444,1,10,13
1643,14,16,14,0.5569,1,31,33
1644,38,66,34,3.0659,1,103,117
1645,7,9,7,0.2644,1,17,19
1646,15,21,15,0.3671,1,31,31
1647,11,15,9,0.2838,1,23,27
1648,16,21,15,0.7618,1,36,37
1649,17,121,17,0.4969,1,18,123
1650,22,52,15,3.7401,1,69,75
1651,8,19,6,1.095,1,27,32
1652,43,110,29,5.3799,1,129,174
1653,21,20,21,1.0413,1,42,42
1654,14,29,10,1.4443,1,38,50
1655,11,18,11,0.4397,1,25,39
1656,32,46,24,1.9302,1,69,80
1657,50,161,26,8.1695,1,143,212
1658,48,62,33,3.2072,1,106,108
1659,3,5,2,0.09,1,5,7
1660,32,38,28,4.6891,1,69,71
1661,2,2,2,0.1353,1,5,5
1662,6,9,5,0.3023,1,16,18
1663,11,20,7,0.3323,1,31,34
1664,7,9,7,0.2984,1,17,20
1665,14,13,14,0.5036,1,28,28
1666,3,4,2,0.1756,1,8,9
1667,5,12,3,0.5921,1,18,22
1668,76,125,65,9.3391,1,178,238
1669,9,8,9,0.285,1,18,18
1670,27,38,23,1.6425,1,63,68
1671,34,44,30,1.4956,1,75,79
1672,19,24,19,0.9706,1,42,45
1673,9,11,9,0.51,1,19,21
1674,12,23,12,0.3663,1,32,40
1675,106,167,65,18.9656,1,246,305
1676,31,41,30,1.7202,1,72,84
1677,256,255,256,121.2037,1,512,512
1678,44,62,37,4.9859,1,103,112
1679,27,40,25,1.1273,1,56,70
1680,10,19,8,0.4373,1,21,40
1681,9,10,9,0.4697,1,20,20
1682,6,5,6,0.2427,1,12,12
1683,51,50,51,5.1288,1,102,102
1684,14,15,14,0.429,1,28,28
1685,8,9,8,0.2561,1,17,17
1686,7,10,7,0.4286,1,17,19
1687,5,6,5,0.2952,1,12,13
1688,15,14,15,0.8076,1,30,30
1689,16,22,15,0.5123,1,39,44
1690,11,18,7,1.9034,1,25,32
1691,94,134,76,24.297,1,218,257
1692,33,40,30,2.398,1,70,77
1693,35,63,27,2.9692,1,88,106
1694,8,15,8,0.7831,1,24,24
1695,85,184,84,14.254,1,244,270
1696,34,42,32,2.7959,1,73,77
1697,15,19,15,0.5522,1,35,35
1698,5,9,4,0.2226,1,14,15
1699,3,5,3,0.1697,1,7,9
1700,119,154,89,28.8973,1,254,281
1701,10,25,9,0.6027,1,36,36
1702,23,38,20,0.8194,1,52,62
1703,209,4446,201,226.5933,1,685,4784
1704,14,13,8,0.4863,1,28,28
1705,4,6,2,0.129,1,11,11
1706,7,8,7,0.2786,1,16,19
1707,10,12,10,0.3126,1,21,22
1708,5,8,4,0.2735,1,14,15
1709,18,21,18,0.4728,1,36,38
1710,17,48,15,17.2521,1,55,73
1711,7,7,7,0.6114,1,15,15
1712,7,8,7,0.1906,1,16,18
1713,16,20,16,1.2548,1,38,40
1714,9,10,9,0.3603,1,19,22
1715,20,30,13,0.793,1,46,59
1716,3,4,2,0.1409,1,8,8
1717,3,5,2,0.1219,1,9,10
1718,34,39,33,1.4593,1,73,74
1719,10,20,6,0.298,1,29,37
1720,9,22,5,0.3363,1,29,40
1721,15,20,14,0.5111,1,36,40
1722,30,64,18,2.5662,1,80,100
1723,12,17,12,0.4101,1,25,32
1724,2,2,2,0.114,1,5,5
1725,36,57,29,2.4359,1,84,95
1726,27,43,26,1.7388,1,72,79
1727,15,20,14,0.4669,1,35,39
1728,16,21,9,0.4065,1,36,38
1729,4,5,4,0.2502,1,10,12
1730,28,38,27,1.2296,1,66,79
1731,2,3,2,0.1128,1,3,4
1732,15,16,15,0.3446,1,30,31
1733,8,11,8,0.3248,1,20,21
1734,7,8,7,0.2175,1,16,17
1735,35,75,27,2.0905,1,94,139
1736,41,60,22,4.1321,1,99,109
1737,37,48,31,3.4133,1,78,85
1738,28,39,26,1.4163,1,65,68
1739,3,5,2,0.2644,1,7,8
1740,24,27,24,1.0531,1,52,52
1741,19,26,18,0.714,1,42,47
1742,10,9,10,7.1368,1,20,20
1743,37,42,34,2.3775,1,74,83
1744,104,148,84,10.0769,1,206,302
1745,24,60,11,1.3997,1,69,98
1746,25,34,25,1.1182,1,60,60
1747,9,9,9,0.2467,1,19,19
1748,15,27,12,1.4775,1,35,38
1749,3189,8540,3186,17271.6403,1,9602,10705
1750,7,10,7,0.735,1,15,16
1751,6,10,4,0.8344,1,15,19
1752,13,41,13,5.2109,1,46,58
1753,12,13,12,0.4196,1,26,26
1754,11,11,11,0.3292,1,23,23
1755,16,15,16,0.5814,1,32,32
1756,39,39,39,2.4205,1,79,79
1757,29,43,27,3.4081,1,70,71
1758,6,9,6,0.3611,1,15,18
1759,7,9,7,0.2285,1,15,17
1760,8,9,7,0.4938,1,17,19
1761,8,8,8,0.5834,1,17,17
1762,8,9,7,0.9063,1,18,18
1763,9,11,9,1.1273,1,21,23
1764,7,7,7,0.4014,1,15,15
1765,5,4,5,0.208,1,10,10
1766,16,21,13,1.0555,1,35,37
1767,56,108,34,31.2736,1,133,165
1768,5,8,4,0.2605,1,14,18
1769,35,44,34,1.4672,1,77,80
1770,23,33,14,1.545,1,55,57
1771,13,22,12,0.6146,1,34,36
1772,48,59,32,2.5322,1,104,116
1773,12,15,10,0.5293,1,24,26
1774,15,21,12,11.2429,1,37,38
1775,11,14,11,0.5739,1,25,27
1776,29,33,17,1.5608,1,56,60
1777,15,15,11,0.6481,1,30,31
1778,256,255,256,97.1526,1,512,512
1779,11,27,9,0.9351,1,33,39
1780,4,6,3,0.2289,1,8,10
1781,9,14,9,0.2301,1,19,26
1782,6,8,6,0.2009,1,13,15
1783,7,9,7,0.2936,1,17,19
1784,31,65,13,1.6851,1,79,104
1785,10,11,10,0.285,1,22,23
1786,62,95,55,8.8583,1,148,174
1787,12,23,11,0.8932,1,32,36
1788,12,23,11,0.5857,1,32,36
1789,24,32,22,2.2705,1,51,58
1790,4,4,4,0.219,1,9,9
1791,41,78,38,4.5549,1,112,123
1792,9,12,7,0.3884,1,20,26
1793,1,1,1,0.0868,1,3,3
1794,11,13,9,0.3193,1,24,27
1795,34,39,33,1.318,1,72,74
1796,12,12,9,0.2992,1,24,27
1797,18,17,18,0.5309,1,36,36
1798,23,37,19,4.1889,1,65,84
1799,6,7,6,0.2447,1,14,14
1800,14,24,10,0.9055,1,28,44
1801,83,122,56,8.8524,1,185,234
1802,16,16,16,0.6031,1,33,33
1803,22,32,18,0.9844,1,54,61
1804,2,2,2,0.1646,1,5,5
1805,30,58,22,1.2805,1,74,94
1806,5,9,3,0.2901,1,14,15
1807,11,11,11,0.4326,1,22,22
1808,33,44,26,1.543,1,76,83
1809,8,15,7,0.2822,1,23,24
1810,25,36,24,5.9436,1,62,65
1811,17,24,14,2.0877,1,42,42
1812,11,10,11,0.4906,1,22,22
1813,18,19,16,0.5123,1,37,38
1814,37,36,37,4.9978,1,74,74
1815,9,17,6,0.3603,1,17,26
1816,9,14,9,0.2557,1,19,26
1817,6,7,6,0.3331,1,14,14
1818,16,22,15,0.474,1,36,39
1819,9,13,8,0.2423,1,21,30
1820,26,41,10,1.5331,1,52,69
1821,13,20,12,0.4594,1,33,34
1822,10,9,10,0.3651,1,20,20
1823,6,10,5,0.8767,1,15,16
1824,9,12,9,4.0429,1,20,23
1825,21,22,16,0.6007,1,43,44
1826,8,8,8,0.2475,1,17,17
1827,5,7,5,0.2344,1,13,13
1828,23,40,23,1.5272,1,57,67
1829,95,133,72,9.1449,1,191,253
1830,26,38,21,1.5718,1,65,79
1831,8,8,8,0.2332,1,17,17
1832,32,51,30,2.0281,1,83,96
1833,17,20,17,0.654,1,38,38
1834,73,118,38,8.1916,1,167,211
1835,22,26,20,0.7669,1,47,49
1836,23,34,21,1.4565,1,55,58
1837,15,19,14,0.63,1,35,35
1838,8,8,8,0.3718,1,17,17
1839,9,13,8,0.388,1,21,24
1840,9,12,9,0.4421,1,19,22
1841,11,17,11,0.6528,1,25,31
1842,46,54,38,2.501,1,100,103
1843,28,40,25,1.4135,1,67,73
1844,15,20,15,0.525,1,35,38
1845,25,43,19,1.1329,1,58,87
1846,23,38,21,1.633,1,56,62
1847,24,29,24,0.9544,1,52,53
1848,10,9,10,0.3303,1,20,20
1849,9,15,9,0.4125,1,24,27
1850,14,16,14,0.3923,1,31,32
1851,62,80,60,3.9695,1,142,144
1852,27,38,25,1.0136,1,66,67
1853,21,22,16,0.5443,1,43,44
1854,32,56,26,2.145,1,82,106
1855,41,69,24,3.0619,1,92,129
1856,10,12,9,0.4247,1,23,23
1857,7,16,5,1.2051,1,22,30
1858,14,18,13,1.2063,1,33,37
1859,11,10,11,0.4018,1,22,22
1860,8,8,8,0.279,1,17,17
1861,37,41,32,1.5398,1,77,80
1862,11,10,11,0.3765,1,22,22
1863,6,17,3,0.9157,1,24,33
1864,15,22,11,0.324,1,29,37
1865,16,22,15,0.6509,1,36,40
1866,13,16,12,0.4425,1,29,31
1867,37,37,25,1.3946,1,74,75
1868,106,122,51,10.4171,1,216,228
1869,58,64,35,3.4223,1,111,124
1870,7,9,7,0.2127,1,15,16
1871,2,2,2,0.15,1,5,5
1872,3,5,3,0.2396,1,9,11
1873,20,30,19,0.825,1,46,53
1874,15,18,14,0.5561,1,35,38
1875,7,7,7,0.2778,1,15,15
1876,26,42,25,1.4372,1,65,73
1877,37,36,37,1.4368,1,74,74
1878,5,12,3,0.2147,1,15,18
1879,3,5,2,0.1938,1,8,9
1880,3,4,2,0.1235,1,8,8
1881,1,1,1,0.086,1,3,3
1882,9,8,9,0.3055,1,18,18
1883,42,49,40,2.0423,1,89,94
1884,37,39,37,1.4558,1,73,76
1885,2,2,2,0.1207,1,5,5
1886,147,283,80,31.6028,1,430,431
1887,15,19,15,0.4302,1,30,31
1888,26,35,26,1.5173,1,60,62
1889,27,37,14,2.2101,1,64,69
1890,6,6,6,0.1752,1,13,13
1891,8,9,8,0.48,1,18,19
1892,9,12,9,0.3315,1,22,23
1893,25,38,23,0.8411,1,54,78
1894,8,8,8,0.3963,1,17,17
1895,12,19,10,0.388,1,31,33
1896,18,25,16,1.17,1,41,44
1897,36,51,28,2.9108,1,84,111
1898,20,24,20,0.7571,1,43,44
1899,8,14,6,0.2131,1,19,22
1900,19,23,18,0.5794,1,40,43
1901,27,43,25,1.1032,1,71,73
1902,24,33,24,0.9754,1,58,59
1903,25,30,20,1.1826,1,49,57
1904,13,12,13,0.3122,1,26,26
1905,10,13,9,0.2917,1,23,24
1906,2,1,2,0.09,1,4,4
1907,2,1,2,0.0963,1,4,4
1908,4,5,4,0.2439,1,8,9
1909,11,12,11,0.2711,1,24,24
1910,16,15,16,0.7705,1,32,32
1911,3,4,3,0.1069,1,8,8
1912,2,2,2,0.1061,1,5,5
1913,2,2,2,0.1235,1,5,5
1914,2,2,2,0.2021,1,5,5
1915,2,1,2,0.0971,1,4,4
1916,12,11,12,0.4732,1,24,24
1917,15,15,11,0.6367,1,30,31
1918,11,10,11,1.0764,1,22,22
1919,6,5,6,0.2285,1,12,12
1920,2,1,2,0.103,1,4,4


==> data/onlythisisused/comparison/localSFAWS1SNormal.csv <==
id,states,transitions,statesSim,time,goodruns,minterms,mintermizedAutomatonTransitions
ex10.mona-walk.dot_5__242states.dfa,234,650,234,178.2353,1,882,882
ex11.mona-walk.dot_0__143states.dfa,139,574,139,98.1386,1,711,711
ex11.mona-walk.dot_2__143states.dfa,139,574,139,97.3499,1,711,711
ex11.mona-walk.dot_4__281states.dfa,279,1541,279,370.137,1,1815,1815
ex11.mona-walk.dot_5__281states.dfa,277,2007,277,334.6009,1,2041,2041
ex11.mona-walk.dot_6__301states.dfa,293,1214,293,228.6732,1,1264,1264
ex11.mona-walk.dot_7__325states.dfa,309,1508,309,363.3348,1,1801,1801
ex12.mona-walk.dot_13__317states.dfa,313,1911,313,372.6791,1,2220,2220
ex12.mona-walk.dot_14__317states.dfa,313,3046,313,670.7157,1,3059,3059
ex12.mona-walk.dot_15__290states.dfa,282,4059,282,1266.7562,1,4328,4328
ex12.mona-walk.dot_16__280states.dfa,276,5188,276,1159.7631,1,5456,5456
ex12.mona-walk.dot_17__280states.dfa,273,3617,273,1325.9348,1,3886,3886
ex14.mona-walk.dot_10__103states.dfa,95,378,95,34.6771,1,472,472
ex14.mona-walk.dot_11__202states.dfa,194,989,194,252.452,1,1182,1182
ex14.mona-walk.dot_12__316states.dfa,308,1762,308,474.9381,1,2069,2069
ex14.mona-walk.dot_13__316states.dfa,308,1762,308,802.8163,1,2069,2069
ex14.mona-walk.dot_14__852states.dfa,844,5573,844,4731.4725,1,6414,6414
ex14.mona-walk.dot_15__852states.dfa,844,9038,844,6013.8699,1,9876,9876
ex14.mona-walk.dot_16__852states.dfa,846,12733,846,6818.8403,1,13183,13183
ex14.mona-walk.dot_17__167states.dfa,153,1365,153,435.3019,1,1510,1510
ex14.mona-walk.dot_21__35states.dfa,22,68,22,5.8863,1,86,86
ex14.mona-walk.dot_22__53states.dfa,38,140,38,9.1832,1,174,174
ex14.mona-walk.dot_24__42states.dfa,28,104,28,55.7368,1,128,128
ex14.mona-walk.dot_3__30states.dfa,22,40,22,1.6958,1,61,61
ex14.mona-walk.dot_4__30states.dfa,22,40,22,2.7031,1,61,61
ex14.mona-walk.dot_5__45states.dfa,37,81,37,7.6374,1,117,117
ex14.mona-walk.dot_6__65states.dfa,57,150,57,15.9494,1,206,206
ex14.mona-walk.dot_7__65states.dfa,57,150,57,18.5097,1,206,206
ex14.mona-walk.dot_8__77states.dfa,69,219,69,24.3933,1,287,287
ex14.mona-walk.dot_9__103states.dfa,95,378,95,69.3455,1,472,472
ex16.mona-walk.dot_56__16states.dfa,8,23,8,38.2957,1,25,25
ex16.mona-walk.dot_58__25states.dfa,11,34,11,120.7296,1,37,37
ex18.mona-walk.dot_106__298states.dfa,290,3207,290,6375.2134,1,3468,3468
ex18.mona-walk.dot_107__298states.dfa,290,3207,290,6370.4165,1,3468,3468
ex18.mona-walk.dot_109__269states.dfa,265,1308,265,3416.3812,1,1565,1565
ex18.mona-walk.dot_94__108states.dfa,104,196,104,35.5719,1,299,299
ex18.mona-walk.dot_95__172states.dfa,168,324,168,75.6712,1,491,491
ex18.mona-walk.dot_96__300states.dfa,296,580,296,180.2157,1,875,875
ex18.mona-walk.dot_97__556states.dfa,552,1092,552,943.7448,1,1643,1643
ex19.mona-walk.dot_10__119states.dfa,115,171,115,28.799,1,284,284
ex19.mona-walk.dot_47__135states.dfa,131,250,131,49.9464,1,379,379
ex19.mona-walk.dot_49__247states.dfa,243,578,243,120.0585,1,819,819
ex19.mona-walk.dot_51__141states.dfa,137,472,137,87.5513,1,607,607
ex20.mona-walk.dot_20__20states.dfa,6,12,6,0.2222,1,16,16
ex3.mona-walk.dot_33__579states.dfa,572,1782,572,1300.9395,1,2350,2350
ex3.mona-walk.dot_34__449states.dfa,446,1276,446,899.5189,1,1720,1720
ex4.mona-walk.dot_20__276states.dfa,269,2586,269,688.6717,1,2851,2851
ex4.mona-walk.dot_21__531states.dfa,524,3606,524,2474.8513,1,4126,4126
ex4.mona-walk.dot_22__139states.dfa,131,499,131,92.6423,1,626,626
ex4.mona-walk.dot_23__139states.dfa,131,499,131,77.8245,1,626,626
ex4.mona-walk.dot_24__147states.dfa,139,530,139,159.5886,1,665,665
ex4.mona-walk.dot_25__151states.dfa,135,414,135,101.8989,1,545,545
ex4.mona-walk.dot_26__602states.dfa,586,2686,586,1425.0532,1,3268,3268
ex4.mona-walk.dot_38__134states.dfa,120,442,120,52.9871,1,558,558
ex5.mona-walk.dot_3__66states.dfa,64,70,64,4.0827,1,132,132
ex8.mona-walk.dot_18__242states.dfa,234,650,234,106.3429,1,882,882
parametric_uabe1_11.mona-walk.dot_0__167states.dfa,163,1123,163,103.8817,1,1284,1284
parametric_uabe1_12.mona-walk.dot_0__181states.dfa,177,1137,177,145.9602,1,1312,1312
parametric_uabe1_13.mona-walk.dot_0__195states.dfa,191,1151,191,209.0219,1,1340,1340
parametric_uabe1_14.mona-walk.dot_0__209states.dfa,205,1165,205,229.5602,1,1368,1368
parametric_uabe2_03.mona-walk.dot_0__142states.dfa,140,517,140,117.5472,1,654,654
parametric_uabe2_04.mona-walk.dot_0__702states.dfa,700,3197,700,2588.1819,1,3894,3894
parametric_uabe2_05.mona-walk.dot_0__86states.dfa,78,314,78,33.1092,1,384,384
parametric_uabe2_06.mona-walk.dot_0__91states.dfa,87,314,87,26.8766,1,332,332
parametric_uabe2_07.mona-walk.dot_0__108states.dfa,104,380,104,40.5362,1,398,398
parametric_uabe2_08.mona-walk.dot_0__125states.dfa,121,446,121,43.5662,1,464,464
parametric_uabe3_06.mona-walk.dot_0__97states.dfa,93,528,93,47.6084,1,619,619
parametric_uabe3_07.mona-walk.dot_0__111states.dfa,107,542,107,51.176,1,647,647
parametric_uabe3_08.mona-walk.dot_0__125states.dfa,121,556,121,85.7406,1,675,675
parametric_uabe3_09.mona-walk.dot_0__139states.dfa,135,570,135,71.406,1,703,703
parametric_uabe3_10.mona-walk.dot_0__153states.dfa,149,584,149,73.7705,1,731,731
parametric_uabe3_11.mona-walk.dot_0__167states.dfa,163,598,163,98.173,1,759,759
parametric_uabe3_12.mona-walk.dot_0__181states.dfa,177,612,177,88.3992,1,787,787
parametric_uabe3_13.mona-walk.dot_0__195states.dfa,191,626,191,129.3823,1,815,815
parametric_uabe3_14.mona-walk.dot_0__209states.dfa,205,640,205,116.0172,1,843,843
array_axiom.mona-walk.dot_26__901states.dfa,899,5254,899,5074.4716,1,6147,6147
array_axiom.mona-walk.dot_27__897states.dfa,894,2684,894,3377.4863,1,3576,3576
array_axiom.mona-walk.dot_36__105states.dfa,102,252,102,35.6848,1,336,336
ex18.mona-walk.dot_98__1068states.dfa,1064,2116,1064,3218.6689,1,3179,3179
ex18.mona-walk.dot_99__2056states.dfa,2052,4092,2052,11249.9197,1,6143,6143
strand-old-bubblesort-loop-else.mona-walk.dot_0__1044states.dfa,18,37,16,1.4301,1,55,55
strand-old-bubblesort-loop-if-else.mona-walk.dot_0__1027states.dfa,1,0,1,0.0757,1,2,2
strand-old-bubblesort-loop-if-if.mona-walk.dot_0__2051states.dfa,1,0,1,0.088,1,2,2
strand-old-sorted-list-insert-after-loop.mona-walk.dot_0__151states.dfa,21,39,19,2.5997,1,60,60
strand-old-sorted-list-insert-before-head.mona-walk.dot_0__114states.dfa,48,254,45,33.5307,1,302,302
strand-old-sorted-list-insert-before-loop.mona-walk.dot_0__131states.dfa,1,0,1,0.0876,1,2,2
strand-old-sorted-list-insert-error-before-loop.mona-walk.dot_0__156states.dfa,26,65,24,3.8889,1,91,91
strand-old-sorted-list-insert-in-loop.mona-walk.dot_0__515states.dfa,1,0,1,0.0781,1,2,2
strand-old-sorted-list-reverse-after-loop.mona-walk.dot_0__131states.dfa,1,0,1,0.0548,1,2,2
strand-old-sorted-list-reverse-before-loop.mona-walk.dot_0__212states.dfa,111,1043,111,265.3541,1,1146,1146
strand-old-sorted-list-reverse-in-loop.mona-walk.dot_0__515states.dfa,1,0,1,0.1207,1,2,2
strand-old-sorted-list-search-after-loop.mona-walk.dot_0__317states.dfa,316,8535,316,9068.9906,1,8843,8843
strand-old-sorted-list-search-before-loop.mona-walk.dot_0__112states.dfa,46,265,44,30.6937,1,311,311
ex11.mona.aut,2217,6513,1100,11733.991,1,8422,9051
ex12.mona.aut,377,1089,287,372.5485,1,1389,2520
ex13.mona.aut,933,4591,-1,-1,0,0,0
ex15.mona.aut,10,27,10,1.5655,1,33,43
ex16.mona.aut,543,1426,275,4770.0398,1,3455,244837
ex17.mona.aut,1,0,1,0.0588,1,2,2
ex19.mona.aut,814,2885,414,8893.269,1,5790,363406
ex7.mona.aut,148,373,74,71.71,1,412,644
horn_trans05.mona.aut,11,25,11,0.8455,1,53,266
horn_trans10.mona.aut,21,50,21,42.9098,1,1065,15411
parametric_uabe1_11.mona.aut,2507,7493,1262,14861.6759,1,9537,10451
parametric_uabe3_10.mona.aut,2257,6733,1140,10675.0756,1,8552,9431
set_closed05.mona.aut,24,53,20,5.4485,1,109,266
set_closed10.mona.aut,44,98,35,96.0311,1,808,4487
set_obvious05.mona.aut,1,0,1,0.0647,1,2,2
set_obvious10.mona.aut,1,0,1,0.0552,1,2,2
set_singletons05.mona.aut,21,55,17,9.7315,1,144,344
set_singletons10.mona.aut,41,110,32,696.3466,1,2518,16980
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,387,3083.1792,1,5904,8133
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,170,406.0331,1,1871,3944
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,262,869.2826,1,3376,6613
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,262,1278.3856,1,3376,6613
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,683,15355.3978,1,20901,29128
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,683,14777.9405,1,20901,29128
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,291,2236.7551,1,5949,8289
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,194,581.0269,1,2777,4631
toss05.mona.aut,65,288,63,30.4143,1,358,566
toss10.mona.aut,1413,16619,1411,44580.9621,1,18762,106987
veanes05.mona.aut,6,11,6,0.4736,1,18,18
veanes05_1alts.mona.aut,19,45,10,0.8664,1,46,80
veanes05_2alts.mona.aut,31,172,31,9.4054,1,192,238
veanes05_3alts.mona.aut,19,50,16,17.0717,1,55,92
veanes05_4alts.mona.aut,25,91,25,5.2682,1,109,174
veanes10.mona.aut,11,21,11,1.7021,1,33,33
veanes10_1alts.mona.aut,39,95,15,4.8024,1,91,170
veanes10_2alts.mona.aut,780,33596,780,36392.6368,1,34117,41193
veanes10_3alts.mona.aut,39,100,21,4.4771,1,100,202
veanes10_4alts.mona.aut,588,15179,588,11141.6177,1,15698,20155


==> data/onlythisisused/comparison/nocountSFARegexNormal.csv <==
id,states,transitions,statesSim,time,goodruns,minterms,mintermizedAutomatonTransitions
0,14,40,5,37.2816,1,0,0
1,59,127,38,8.4205,1,0,0
2,17,20,17,1.3867,1,0,0
3,2,1,2,0.0671,1,0,0
4,29,47,27,3.0071,1,0,0
5,3,3,3,0.2277,1,0,0
6,18,21,16,1.1617,1,0,0
7,25,36,21,0.9039,1,0,0
8,3,6,1,0.0485,1,0,0
9,7,9,6,0.4105,1,0,0
10,12,14,12,0.7535,1,0,0
11,8,13,8,0.223,1,0,0
12,16,19,15,0.4425,1,0,0
13,38,66,36,2.499,1,0,0
14,44,81,40,11.5804,1,0,0
15,15,16,15,0.6003,1,0,0
16,3,3,3,0.12,1,0,0
17,65,135,40,4.7076,1,0,0
18,44,49,29,1.3188,1,0,0
19,40,52,32,1.1932,1,0,0
20,6,10,6,2.2342,1,0,0
21,4,5,4,0.1539,1,0,0
22,4,5,4,0.1373,1,0,0
23,11,13,11,0.553,1,0,0
24,22,29,22,1.5023,1,0,0
25,11,11,11,0.2277,1,0,0
26,8,9,8,0.3473,1,0,0
27,6,11,6,0.3209,1,0,0
28,18,29,18,1.4159,1,0,0
29,11,11,9,0.6323,1,0,0
30,1,1,1,0.0532,1,0,0
31,33,36,33,5.9218,1,0,0
32,16,16,10,0.3382,1,0,0
33,36,51,28,1.2007,1,0,0
34,3,2,3,0.0572,1,0,0
35,19,24,15,0.4267,1,0,0
36,370,804,147,73.2412,1,0,0
37,6,8,6,0.2076,1,0,0
38,3,3,3,0.071,1,0,0
39,28,66,27,2.7075,1,0,0
40,14,13,14,0.3035,1,0,0
41,13,26,7,0.8155,1,0,0
42,7,8,7,0.221,1,0,0
43,9,13,9,0.3955,1,0,0
44,4,6,2,0.1377,1,0,0
45,19,23,18,2.0037,1,0,0
46,7,8,7,0.2001,1,0,0
47,7,8,7,0.1792,1,0,0
48,11,12,11,0.2317,1,0,0
49,2,2,2,0.0671,1,0,0
50,102,202,71,8.0412,1,0,0
51,101,185,87,12.6458,1,0,0
52,10,9,10,0.3615,1,0,0
53,29,59,17,1.0823,1,0,0
54,17,40,13,2.0419,1,0,0
55,46,66,38,1.826,1,0,0
56,3,4,3,0.1196,1,0,0
57,55,77,47,2.486,1,0,0
58,101,185,87,9.7619,1,0,0
59,24,38,23,1.3172,1,0,0
60,27,53,27,1.1625,1,0,0
61,14,34,14,0.8451,1,0,0
62,9,18,9,0.3035,1,0,0
63,7,8,7,0.1125,1,0,0
64,62,100,43,2.7616,1,0,0
65,64,102,45,2.5148,1,0,0
66,15,16,15,5.1225,1,0,0
67,46,69,31,1.6993,1,0,0
68,2,2,2,0.071,1,0,0
69,3,4,3,0.0726,1,0,0
70,32,31,32,1.1032,1,0,0
71,55,134,38,3.6327,1,0,0
72,132,230,120,12.2195,1,0,0
73,143,262,119,16.5759,1,0,0
74,124,238,107,13.894,1,0,0
75,22,50,11,1.1131,1,0,0
76,20,21,20,0.3761,1,0,0
77,6,5,6,0.1034,1,0,0
78,6,5,6,0.0915,1,0,0
79,8,11,6,0.2151,1,0,0
80,30,71,27,1.8031,1,0,0
81,16,15,16,0.7231,1,0,0
82,5,5,5,0.1578,1,0,0
83,1,1,1,0.1448,1,0,0
84,18,27,9,0.5475,1,0,0
85,32,50,18,1.2623,1,0,0
86,13,22,9,0.2482,1,0,0
87,2,3,2,0.0509,1,0,0
88,19,30,8,0.3607,1,0,0
89,9,14,6,0.3951,1,0,0
90,26,42,21,2.8697,1,0,0
91,68,95,62,6.4863,1,0,0
92,25,33,23,1.0393,1,0,0
93,10,11,10,0.3011,1,0,0
94,3,3,3,0.4582,1,0,0
95,4,5,4,0.0848,1,0,0
96,4,6,4,0.1188,1,0,0
97,5,8,5,0.146,1,0,0
98,26,47,25,1.258,1,0,0
99,6,11,5,0.2372,1,0,0
100,28,43,25,0.9434,1,0,0
101,8,13,8,0.2593,1,0,0
102,15,21,15,0.3438,1,0,0
103,33,44,17,0.8096,1,0,0
104,33,43,18,0.7152,1,0,0
105,16,24,16,0.72,1,0,0
106,40,59,24,2.0005,1,0,0
107,29,30,29,0.7729,1,0,0
108,61,85,45,2.7872,1,0,0
109,21,23,12,0.5913,1,0,0
110,27,44,25,1.3125,1,0,0
111,20,20,20,0.3832,1,0,0
112,31,36,30,1.6444,1,0,0
113,43,46,43,1.4648,1,0,0
114,30,52,21,1.2375,1,0,0
115,13,20,10,0.5921,1,0,0
116,8,8,8,0.2269,1,0,0
117,13,30,5,0.3007,1,0,0
118,18,33,11,0.6378,1,0,0
119,9,22,3,0.1069,1,0,0
120,49,53,49,3.3063,1,0,0
121,5,5,5,0.1444,1,0,0
122,6,7,6,0.3544,1,0,0
123,14,17,14,0.3209,1,0,0
124,10,9,10,0.1977,1,0,0
125,9,8,9,0.2763,1,0,0
126,7,9,6,0.315,1,0,0
127,21,38,20,5.5164,1,0,0
128,4,5,4,0.1334,1,0,0
129,95,150,66,10.8458,1,0,0
130,1,1,1,0.0276,1,0,0
131,13,16,9,0.1796,1,0,0
132,79,248,35,4.8679,1,0,0
133,79,248,35,4.5793,1,0,0
134,6,9,5,0.3043,1,0,0
135,21,131,18,4.1795,1,0,0
136,3,5,2,0.1784,1,0,0
137,14,16,11,4.3034,1,0,0
138,13,18,12,0.4752,1,0,0
139,7,7,7,0.1405,1,0,0
140,2,3,2,0.0564,1,0,0
141,65,69,65,3.3935,1,0,0
142,14,17,12,0.463,1,0,0
143,14,18,14,0.5017,1,0,0
144,31,30,31,1.3401,1,0,0
145,7,9,7,0.2759,1,0,0
146,13,15,13,0.281,1,0,0
147,28,39,24,6.2325,1,0,0
148,13,16,13,0.5182,1,0,0
149,19,32,19,1.9235,1,0,0
150,4,7,3,0.266,1,0,0
151,39,42,21,1.5572,1,0,0
152,28,30,19,1.0207,1,0,0
153,79,148,38,24.6554,1,0,0
154,74,74,74,3.581,1,0,0
155,3,5,2,0.0856,1,0,0
156,25,69,17,1.031,1,0,0
157,13,17,13,0.3757,1,0,0
158,23,32,21,1.6413,1,0,0
159,20,23,19,0.5834,1,0,0
160,10,16,8,0.2846,1,0,0
161,15,16,15,0.3035,1,0,0
162,77,108,45,5.4324,1,0,0
163,13,33,13,0.4697,1,0,0
164,13,12,13,0.3552,1,0,0
165,9,33,4,0.2719,1,0,0
166,747,986,298,264.6127,1,0,0
167,76,116,66,4.4471,1,0,0
168,11,11,11,0.3698,1,0,0
169,2,2,2,0.075,1,0,0
170,9,8,9,0.2356,1,0,0
171,9,8,9,0.2384,1,0,0
172,9,8,9,0.2261,1,0,0
173,6,5,6,0.1606,1,0,0
174,80,104,67,12.081,1,0,0
175,4,7,4,0.3382,1,0,0
176,4,7,4,0.3173,1,0,0
177,10,12,9,0.3003,1,0,0
178,34,55,34,3.4883,1,0,0
179,7,14,5,0.4357,1,0,0
180,279,489,243,153.3312,1,0,0
181,8,8,8,0.3371,1,0,0
182,12,17,9,0.5396,1,0,0
183,19,24,13,2.5362,1,0,0
184,48,59,32,3.4535,1,0,0
185,15,29,11,1.6811,1,0,0
186,3,4,3,0.1322,1,0,0
187,14,13,14,0.2703,1,0,0
188,15,14,15,0.5514,1,0,0
189,14,13,14,0.3967,1,0,0
190,14,13,14,0.3907,1,0,0
191,44,59,43,3.3631,1,0,0
192,25,25,25,1.2532,1,0,0
193,18,19,18,0.7665,1,0,0
194,6,8,6,1.0121,1,0,0
195,4,10,4,0.4488,1,0,0
196,8,8,8,0.3307,1,0,0
197,71,118,47,10.1878,1,0,0
198,2,3,2,0.1077,1,0,0
199,4,5,4,0.1527,1,0,0
200,4,7,4,0.1219,1,0,0
201,11,15,11,0.8711,1,0,0
202,32,34,32,2.3431,1,0,0
203,13,16,13,0.2822,1,0,0
204,10,11,10,0.358,1,0,0
205,8,8,8,0.4969,1,0,0
206,95,194,81,35.1571,1,0,0
207,3,6,1,0.0513,1,0,0
208,9,38,1,0.1409,1,0,0
209,70,80,31,7.3267,1,0,0
210,138,186,35,9.133,1,0,0
211,23,26,14,7.7274,1,0,0
212,44,52,19,3.8289,1,0,0
213,17,34,8,0.2822,1,0,0
214,16,19,10,0.4878,1,0,0
215,26,42,24,1.243,1,0,0
216,4,6,3,0.1571,1,0,0
217,36,74,18,1.4115,1,0,0
218,3,4,2,0.0872,1,0,0
219,19,30,18,0.9481,1,0,0
220,6,10,4,0.1571,1,0,0
221,49,110,34,2.7177,1,0,0
222,12,15,11,0.2459,1,0,0
223,18,21,15,0.8056,1,0,0
224,52,69,36,3.5798,1,0,0
225,94,124,73,8.2192,1,0,0
226,36,51,24,2.2405,1,0,0
227,18,30,18,0.6789,1,0,0
228,6,7,6,0.2036,1,0,0
229,25,34,21,0.7717,1,0,0
230,5,8,4,0.1681,1,0,0
231,5,14,4,0.4089,1,0,0
232,3,5,3,0.1622,1,0,0
233,23,25,23,1.0354,1,0,0
234,15,17,15,0.6323,1,0,0
235,18,36,15,0.6442,1,0,0
236,13,26,7,0.2475,1,0,0
237,96,121,93,12.4177,1,0,0
238,20,26,17,0.5396,1,0,0
239,12,23,9,0.7267,1,0,0
240,79,101,52,3.9975,1,0,0
241,31,30,19,0.9509,1,0,0
242,9,10,9,0.3726,1,0,0
243,100,187,51,44.0995,1,0,0
244,215,401,87,131.5261,1,0,0
245,27,50,27,32.7069,1,0,0
246,8,11,8,0.7061,1,0,0
247,86,115,71,9.017,1,0,0
248,3,4,3,0.1539,1,0,0
249,17,18,17,1.168,1,0,0
250,20,26,18,0.6659,1,0,0
251,3,2,3,0.1294,1,0,0
252,24,39,24,8.9144,1,0,0
253,65,102,62,10.2829,1,0,0
254,5,5,5,0.2352,1,0,0
255,4,3,4,0.1196,1,0,0
256,37,61,23,2.396,1,0,0
257,11,12,9,0.2143,1,0,0
258,9,8,9,0.2285,1,0,0
259,15,26,11,1.3369,1,0,0
260,10,11,10,0.3161,1,0,0
261,5,10,3,0.1535,1,0,0
262,5,10,4,0.2407,1,0,0
263,43,52,43,1.7281,1,0,0
264,15,16,15,0.3876,1,0,0
265,10,9,10,0.2735,1,0,0
266,19,27,19,1.155,1,0,0
267,13,16,11,0.478,1,0,0
268,7,6,7,0.1128,1,0,0
269,7,8,7,0.2068,1,0,0
270,11,17,10,0.69,1,0,0
271,56,94,34,4.6626,1,0,0
272,28,31,28,1.6385,1,0,0
273,11,19,7,0.3078,1,0,0
274,205,3036,136,135.7171,1,0,0
275,39,41,18,4.3093,1,0,0
276,13,18,12,0.4302,1,0,0
277,29,45,26,1.2067,1,0,0
278,7,18,2,0.0489,1,0,0
279,44,45,44,2.3917,1,0,0
280,10,11,10,0.386,1,0,0
281,10,15,10,0.429,1,0,0
282,6,12,4,0.2802,1,0,0
283,22,28,13,1.6717,1,0,0
284,20,22,20,0.7918,1,0,0
285,20,22,20,0.6927,1,0,0
286,11,13,11,0.3343,1,0,0
287,2,2,2,1.0354,1,0,0
288,14,16,14,0.8439,1,0,0
289,5,9,4,0.1472,1,0,0
290,30,31,30,1.2079,1,0,0
291,9,20,6,0.6075,1,0,0
292,17,36,13,2.6404,1,0,0
293,12,11,12,0.2498,1,0,0
294,3,4,3,0.2356,1,0,0
295,33,54,29,1.2915,1,0,0
296,21,45,13,2.6992,1,0,0
297,2,3,2,0.0544,1,0,0
298,11,11,11,0.2909,1,0,0
299,7,9,6,0.5084,1,0,0
300,7,8,7,0.2072,1,0,0
301,60,134,40,6.3272,1,0,0
302,15,19,11,0.3959,1,0,0
303,15,25,10,0.9051,1,0,0
304,59,257,36,5.9637,1,0,0
305,29,41,25,1.1435,1,0,0
306,24,38,20,0.6872,1,0,0
307,29,61,25,1.7408,1,0,0
308,43,156,40,12.1714,1,0,0
309,16,22,16,0.5103,1,0,0
310,5,9,2,0.1942,1,0,0
311,38,70,35,2.484,1,0,0
312,4,6,2,0.264,1,0,0
313,29,32,20,1.1968,1,0,0
314,45,46,45,2.7181,1,0,0
315,20,33,20,0.8609,1,0,0
316,24,26,23,0.7819,1,0,0
317,19,20,19,0.7654,1,0,0
318,21,22,21,0.4267,1,0,0
319,16,29,15,2.8851,1,0,0
320,3,5,2,0.1823,1,0,0
321,19,27,17,1.3851,1,0,0
322,393,736,116,154.9346,1,0,0
323,7,15,7,0.4942,1,0,0
324,5,6,5,0.1326,1,0,0
325,15,14,15,0.4942,1,0,0
326,16,26,13,2.8989,1,0,0
327,43,56,37,3.3643,1,0,0
328,45,55,40,3.0548,1,0,0
329,43,70,34,2.7537,1,0,0
330,10,20,8,0.8557,1,0,0
331,30,40,20,1.4952,1,0,0
332,52,84,48,2.4734,1,0,0
333,16,20,13,0.3082,1,0,0
334,2,3,2,0.0702,1,0,0
335,2,3,2,0.0596,1,0,0
336,9,15,8,0.523,1,0,0
337,13,29,5,0.204,1,0,0
338,35,120,23,2.8516,1,0,0
339,16,16,16,0.448,1,0,0
340,15,34,15,1.1175,1,0,0
341,11,19,7,0.4081,1,0,0
342,80,114,52,6.1603,1,0,0
343,57,195,21,2.7864,1,0,0
344,18,27,14,1.033,1,0,0
345,25,34,25,1.2694,1,0,0
346,10,24,9,0.3817,1,0,0
347,18,21,7,0.4361,1,0,0
348,14,18,10,0.3777,1,0,0
349,21,34,21,0.6813,1,0,0
350,40,51,26,1.9638,1,0,0
351,16,22,13,0.2877,1,0,0
352,10,17,9,0.2198,1,0,0
353,3,2,3,0.1239,1,0,0
354,8,8,8,0.1689,1,0,0
355,89,172,68,8.6507,1,0,0
356,5,6,5,0.0919,1,0,0
357,18,30,15,1.2288,1,0,0
358,11,11,11,0.3678,1,0,0
359,9,11,9,0.191,1,0,0
360,27,57,27,1.2359,1,0,0
361,64,141,64,4.8553,1,0,0
362,16,21,12,0.3169,1,0,0
363,20,27,15,0.5313,1,0,0
364,23,36,10,0.4953,1,0,0
365,52,78,41,1.9504,1,0,0
366,101,100,56,7.174,1,0,0
367,27,31,27,0.6971,1,0,0
368,14,14,14,1.2217,1,0,0
369,16,28,16,0.5644,1,0,0
370,10,21,7,0.3793,1,0,0
371,28,48,22,1.3168,1,0,0
372,54,65,52,2.096,1,0,0
373,4,3,4,0.1065,1,0,0
374,11,11,11,0.2621,1,0,0
375,19,18,19,0.3765,1,0,0
376,9,10,9,0.2001,1,0,0
377,8,11,4,0.1957,1,0,0
378,32,33,32,0.7425,1,0,0
379,18,32,15,0.5253,1,0,0
380,45,44,45,1.4483,1,0,0
381,30,33,27,0.8518,1,0,0
382,31,30,31,0.8167,1,0,0
383,49,65,39,3.9872,1,0,0
384,18,19,18,0.429,1,0,0
385,34,34,32,0.9031,1,0,0
386,5,8,5,0.4231,1,0,0
387,13,14,13,0.4946,1,0,0
388,28,72,26,2.0743,1,0,0
389,11,10,11,0.2952,1,0,0
390,9,10,9,0.2297,1,0,0
391,9,10,9,0.9501,1,0,0
392,2,3,2,0.0714,1,0,0
393,3,5,3,0.0702,1,0,0
394,24,26,16,0.6019,1,0,0
395,46,80,36,2.1623,1,0,0
396,7,14,4,1.1948,1,0,0
397,9,13,7,0.225,1,0,0
398,8,12,6,0.2443,1,0,0
399,19,29,18,0.5317,1,0,0
400,14,26,13,0.4567,1,0,0
401,7,9,7,0.2032,1,0,0
402,28,29,28,0.7563,1,0,0
403,5,6,5,0.1314,1,0,0
404,11,46,11,0.2755,1,0,0
405,12,17,7,0.4969,1,0,0
406,18,25,18,0.4136,1,0,0
407,13,19,8,0.298,1,0,0
408,21,47,17,1.1482,1,0,0
409,6,5,6,0.1421,1,0,0
410,13,22,12,3.3248,1,0,0
411,6,8,6,0.1957,1,0,0
412,113,132,36,8.3633,1,0,0
413,5,5,5,0.0959,1,0,0
414,7,9,7,0.3035,1,0,0
415,558,2116,31,182.2261,1,0,0
416,7,8,7,0.1563,1,0,0
417,17,23,13,0.6067,1,0,0
418,7,8,7,0.2182,1,0,0
419,6,9,5,0.1918,1,0,0
420,9,10,9,0.1456,1,0,0
421,19,18,19,0.5111,1,0,0
422,16,39,13,1.1992,1,0,0
423,20,44,14,5.0696,1,0,0
424,16,32,12,1.5142,1,0,0
425,9,14,8,0.5956,1,0,0
426,9,14,8,0.2103,1,0,0
427,5,7,5,0.3067,1,0,0
428,54,120,52,7.804,1,0,0
429,18,25,14,1.2217,1,0,0
430,13,24,9,1.483,1,0,0
431,61,86,56,7.1096,1,0,0
432,36,46,17,1.916,1,0,0
433,42,61,42,2.7691,1,0,0
434,41,62,39,3.4239,1,0,0
435,7,9,7,0.3359,1,0,0
436,19,28,9,0.7567,1,0,0
437,302,769,174,92.1141,1,0,0
438,7,10,7,0.3118,1,0,0
439,4,6,4,0.3485,1,0,0
440,31,55,22,2.775,1,0,0
441,49,50,25,3.0126,1,0,0
442,6,13,5,0.3442,1,0,0
443,12,13,12,0.3544,1,0,0
444,6,9,4,0.1843,1,0,0
445,22,24,22,0.4456,1,0,0
446,17,47,12,2.379,1,0,0
447,7,9,7,0.3509,1,0,0
448,99,249,43,12.3407,1,0,0
449,15,20,14,0.5234,1,0,0
450,4,7,3,0.1882,1,0,0
451,15,31,13,1.4944,1,0,0
452,17,28,12,0.6343,1,0,0
453,8,10,6,0.5538,1,0,0
454,2,3,2,0.1661,1,0,0
455,104,167,84,12.1666,1,0,0
456,4,7,3,0.0951,1,0,0
457,6,5,6,0.1496,1,0,0
458,17,37,15,1.1625,1,0,0
459,11,28,10,1.6215,1,0,0
460,16,25,12,0.328,1,0,0
461,20,27,18,0.7863,1,0,0
462,22,28,13,1.2142,1,0,0
463,128,145,56,15.5614,1,0,0
464,11,16,10,0.6043,1,0,0
465,4,9,1,0.0793,1,0,0
466,13,37,7,0.718,1,0,0
467,12,20,8,0.2348,1,0,0
468,17,34,11,1.1459,1,0,0
469,11,14,10,0.3106,1,0,0
470,34,36,34,2.2125,1,0,0
471,17,22,14,1.0365,1,0,0
472,20,36,20,1.7565,1,0,0
473,24,25,24,1.8884,1,0,0
474,2,3,2,0.0655,1,0,0
475,5,7,5,0.3457,1,0,0
476,44,125,35,10.1712,1,0,0
477,11,10,11,0.6434,1,0,0
478,27,30,27,3.9655,1,0,0
479,4,7,4,0.1286,1,0,0
480,4,6,3,0.2238,1,0,0
481,5,7,5,0.1701,1,0,0
482,6,12,6,0.4788,1,0,0
483,2,2,2,0.0998,1,0,0
484,18,27,15,0.6864,1,0,0
485,13,14,13,0.313,1,0,0
486,11,16,9,0.5893,1,0,0
487,14,35,7,1.4905,1,0,0
488,20,84,20,4.3713,1,0,0
489,47,70,47,6.2076,1,0,0
490,101,139,78,8.9878,1,0,0
491,36,51,28,1.4392,1,0,0
492,14,23,13,0.8001,1,0,0
493,12,15,12,0.3903,1,0,0
494,14,19,9,0.7835,1,0,0
495,31,39,15,2.7663,1,0,0
496,22,29,22,1.3823,1,0,0
497,7,9,6,0.2463,1,0,0
498,6,9,4,0.2297,1,0,0
499,16,18,16,0.4594,1,0,0
500,6,10,5,0.2407,1,0,0
501,70,127,53,8.5544,1,0,0
502,22,29,22,1.2229,1,0,0
503,53,54,53,1.888,1,0,0
504,63,92,36,5.606,1,0,0
505,20,27,18,1.2339,1,0,0
506,501,718,315,220.394,1,0,0
507,15,16,15,0.3098,1,0,0
508,8,10,8,0.1598,1,0,0
509,76,139,75,7.2545,1,0,0
510,21,38,18,1.9705,1,0,0
511,22,40,21,1.6847,1,0,0
512,13,20,13,0.3067,1,0,0
513,13,22,6,0.5407,1,0,0
514,25,26,25,0.8956,1,0,0
515,13,20,12,0.3919,1,0,0
516,97,132,51,14.2757,1,0,0
517,7,8,7,0.2443,1,0,0
518,4,5,4,0.1397,1,0,0
519,5,4,5,0.1061,1,0,0
520,3,4,2,0.1985,1,0,0
521,3,5,3,0.2597,1,0,0
522,20,28,19,0.8743,1,0,0
523,16,34,11,1.3109,1,0,0
524,5,4,5,0.1575,1,0,0
525,10,15,8,0.5822,1,0,0
526,24,50,20,1.736,1,0,0
527,4,5,4,0.2198,1,0,0
528,39,52,36,2.4296,1,0,0
529,89,90,89,5.0424,1,0,0
530,21,23,13,0.7156,1,0,0
531,12,14,12,0.5336,1,0,0
532,32,67,28,4.9764,1,0,0
533,7,10,7,0.3098,1,0,0
534,12,22,7,0.3205,1,0,0
535,81,82,81,11.3898,1,0,0
536,23,32,14,0.4736,1,0,0
537,17,40,17,3.176,1,0,0
538,103,143,52,15.0502,1,0,0
539,13,36,11,1.4668,1,0,0
540,3,5,2,0.0978,1,0,0
541,5,8,3,0.1602,1,0,0
542,30,81,22,2.8484,1,0,0
543,17,27,12,0.7867,1,0,0
544,44,70,24,3.1081,1,0,0
545,25,39,18,1.6472,1,0,0
546,14,35,13,0.8972,1,0,0
547,21,59,12,1.9184,1,0,0
548,6,10,3,0.3,1,0,0
549,19,32,15,0.6994,1,0,0
550,75,76,75,7.1207,1,0,0
551,45,46,45,3.855,1,0,0
552,11,13,6,0.3477,1,0,0
553,576,1102,109,335.1192,1,0,0
554,223,1964,28,43.6696,1,0,0
555,13,16,8,0.7176,1,0,0
556,6,9,6,0.2411,1,0,0
557,18,21,14,0.3702,1,0,0
558,17,22,14,0.5064,1,0,0
559,18,23,9,0.3339,1,0,0
560,27,35,24,0.9205,1,0,0
561,14,17,14,0.3698,1,0,0
562,46,70,36,2.7525,1,0,0
563,20,23,18,0.5167,1,0,0
564,11,10,11,0.2909,1,0,0
565,19,26,19,0.4713,1,0,0
566,21,57,4,0.8873,1,0,0
567,7,9,7,0.24,1,0,0
568,7,8,7,0.208,1,0,0
569,99,181,55,9.1113,1,0,0
570,5,10,5,0.165,1,0,0
571,8,8,6,0.2621,1,0,0
572,6,6,6,0.1886,1,0,0
573,4,6,2,0.3497,1,0,0
574,13,29,5,0.5096,1,0,0
575,10,24,4,0.1448,1,0,0
576,70,84,25,3.3493,1,0,0
577,3,4,3,0.1286,1,0,0
578,74,97,48,3.1997,1,0,0
579,4,4,4,0.2893,1,0,0
580,16,20,16,0.33,1,0,0
581,57,76,45,2.5638,1,0,0
582,16,21,13,0.6106,1,0,0
583,88,105,53,6.12,1,0,0
584,68,128,53,5.1545,1,0,0
585,22,61,11,1.1715,1,0,0
586,67,198,57,11.6874,1,0,0
587,5,9,5,0.1728,1,0,0
588,36,67,21,2.7844,1,0,0
589,13,30,11,0.3785,1,0,0
590,4,6,3,0.3734,1,0,0
591,12,24,7,0.7117,1,0,0
592,11,12,11,0.2822,1,0,0
593,39,78,25,1.1573,1,0,0
594,220,276,61,28.7094,1,0,0
595,29,68,9,0.5861,1,0,0
596,5,7,4,0.1334,1,0,0
597,20,30,20,0.6939,1,0,0
598,15,28,11,0.5581,1,0,0
599,12,34,3,0.1357,1,0,0
600,13,25,7,0.418,1,0,0
601,8,7,8,0.144,1,0,0
602,5,5,5,0.1101,1,0,0
603,12,13,12,0.3998,1,0,0
604,2,1,2,0.0651,1,0,0
605,8,18,4,0.2656,1,0,0
606,32,41,31,1.4581,1,0,0
607,12,37,9,1.1814,1,0,0
608,24,32,24,0.568,1,0,0
609,28,58,15,1.7956,1,0,0
610,15,30,9,0.5384,1,0,0
611,103,166,64,11.7806,1,0,0
612,107,173,65,23.549,1,0,0
613,16,51,14,1.8825,1,0,0
614,9,10,9,0.279,1,0,0
615,6,15,3,0.3864,1,0,0
616,9,11,9,0.2526,1,0,0
617,7,9,7,0.2561,1,0,0
618,16,19,16,1.095,1,0,0
619,9,13,9,0.461,1,0,0
620,9,11,9,0.268,1,0,0
621,9,13,9,0.5459,1,0,0
622,8,12,8,0.5613,1,0,0
623,14,16,14,0.4247,1,0,0
624,65,64,65,8.0834,1,0,0
625,6,6,6,0.2226,1,0,0
626,11,11,11,0.2857,1,0,0
627,19,29,13,2.1292,1,0,0
628,11,18,10,0.6284,1,0,0
629,11,21,9,0.2873,1,0,0
630,15,14,15,0.4788,1,0,0
631,13,20,12,0.8921,1,0,0
632,71,113,35,8.8792,1,0,0
633,8,14,7,0.3659,1,0,0
634,10,9,7,0.3793,1,0,0
635,23,31,23,1.32,1,0,0
636,19,24,19,1.1775,1,0,0
637,26,35,25,1.9279,1,0,0
638,4,6,2,0.1243,1,0,0
639,13,16,12,6.0442,1,0,0
640,15,17,15,0.4638,1,0,0
641,153,200,79,20.7692,1,0,0
642,65,87,55,3.568,1,0,0
643,194,472,140,39.6003,1,0,0
644,21,24,20,2.97,1,0,0
645,5,9,4,0.2096,1,0,0
646,22,22,21,0.7752,1,0,0
647,18,23,18,1.2998,1,0,0
648,11,14,11,0.7894,1,0,0
649,9,10,8,0.3627,1,0,0
650,12,14,12,0.474,1,0,0
651,9,26,6,1.0792,1,0,0
652,14,25,9,0.4563,1,0,0
653,8,9,8,0.2317,1,0,0
654,19,21,16,0.9659,1,0,0
655,8,7,8,0.2431,1,0,0
656,9,11,9,0.6031,1,0,0
657,12,28,11,0.3592,1,0,0
658,9,11,9,0.4721,1,0,0
659,21,44,17,2.2523,1,0,0
660,12,16,10,0.684,1,0,0
661,10,10,10,0.3027,1,0,0
662,16,21,16,0.6473,1,0,0
663,8,12,8,1.2848,1,0,0
664,19,20,15,1.8027,1,0,0
665,9,9,9,0.3011,1,0,0
666,2,3,2,0.0375,1,0,0
667,18,22,17,0.3781,1,0,0
668,68,95,47,5.3629,1,0,0
669,14,27,9,0.564,1,0,0
670,6,7,6,0.1413,1,0,0
671,37,110,10,1.0026,1,0,0
672,3,5,2,0.043,1,0,0
673,11,70,1,0.6236,1,0,0
674,11,17,11,0.5242,1,0,0
675,7,9,7,0.1855,1,0,0
676,29,75,8,1.2793,1,0,0
677,13,25,6,0.4665,1,0,0
678,13,16,13,0.388,1,0,0
679,8,9,8,0.2459,1,0,0
680,15,20,14,1.1573,1,0,0
681,33,38,26,1.6129,1,0,0
682,2,3,2,0.0915,1,0,0
683,35,35,35,5.3822,1,0,0
684,72,75,22,6.3904,1,0,0
685,35,47,33,1.2785,1,0,0
686,116,117,116,9.2353,1,0,0
687,1,1,1,0.0382,1,0,0
688,8,9,8,0.3007,1,0,0
689,59,60,59,4.652,1,0,0
690,20,26,19,0.8254,1,0,0
691,17,29,16,0.9765,1,0,0
692,15,16,15,0.8889,1,0,0
693,4,6,4,0.3086,1,0,0
694,4,8,3,0.1539,1,0,0
695,6,11,5,0.4298,1,0,0
696,9,13,9,0.5569,1,0,0
697,7,12,7,0.2968,1,0,0
698,2,2,2,0.0588,1,0,0
699,307,581,66,122.2407,1,0,0
700,324,623,78,100.1171,1,0,0
701,11,10,11,0.3848,1,0,0
702,22,23,22,0.8155,1,0,0
703,15,17,15,0.6635,1,0,0
704,15,19,11,0.3098,1,0,0
705,3,5,3,0.129,1,0,0
706,7,14,6,0.1519,1,0,0
707,72,118,62,13.7258,1,0,0
708,45,73,32,4.7562,1,0,0
709,27,43,25,1.7992,1,0,0
710,3,6,1,0.0446,1,0,0
711,15,38,4,0.1827,1,0,0
712,23,35,16,1.1944,1,0,0
713,23,30,21,1.0519,1,0,0
714,9,8,9,0.3888,1,0,0
715,26,34,24,2.0479,1,0,0
716,11,16,9,0.4946,1,0,0
717,33,58,27,2.9337,1,0,0
718,92,110,71,8.1932,1,0,0
719,92,110,56,9.2775,1,0,0
720,6,7,6,0.5909,1,0,0
721,23,24,23,1.7459,1,0,0
722,14,16,14,0.2731,1,0,0
723,31,51,24,2.5212,1,0,0
724,4,6,4,0.1393,1,0,0
725,42,45,34,2.0676,1,0,0
726,19,27,16,0.999,1,0,0
727,31,48,22,1.0914,1,0,0
728,48,52,36,2.5812,1,0,0
729,53,55,17,3.4654,1,0,0
730,9,17,5,0.326,1,0,0
731,2,3,2,0.0856,1,0,0
732,3,6,1,0.0406,1,0,0
733,3,3,3,0.0943,1,0,0
734,46,118,12,4.4755,1,0,0
735,224,362,218,46.4083,1,0,0
736,21,21,21,0.8025,1,0,0
737,10,17,10,0.3671,1,0,0
738,9,10,8,0.3422,1,0,0
739,5,6,5,0.2032,1,0,0
740,25,61,15,2.8894,1,0,0
741,177,256,102,45.144,1,0,0
742,5,8,3,0.3907,1,0,0
743,16,37,15,0.75,1,0,0
744,12,13,11,0.4302,1,0,0
745,130,195,130,21.9238,1,0,0
746,7,10,6,0.4456,1,0,0
747,13,22,12,0.8909,1,0,0
748,12,21,11,0.6296,1,0,0
749,17,30,14,0.6757,1,0,0
750,6,9,5,0.4042,1,0,0
751,16,17,16,0.3588,1,0,0
752,18,26,18,0.7729,1,0,0
753,19,23,16,0.4594,1,0,0
754,16,25,16,1.1767,1,0,0
755,19,33,19,0.9343,1,0,0
756,7,15,6,0.3532,1,0,0
757,54,81,44,3.1622,1,0,0
758,29,39,29,1.0101,1,0,0
759,56,78,28,6.3261,1,0,0
760,81,118,39,4.3105,1,0,0
761,17,35,9,0.6679,1,0,0
762,508,923,307,201.2017,1,0,0
763,51,87,45,4.4708,1,0,0
764,6,8,6,0.3236,1,0,0
765,87,101,85,9.0691,1,0,0
766,25,32,22,1.0606,1,0,0
767,18,18,18,0.3919,1,0,0
768,4,5,4,0.0836,1,0,0
769,9,12,9,0.2222,1,0,0
770,16,31,11,0.5392,1,0,0
771,11,14,11,0.2901,1,0,0
772,22,56,13,0.555,1,0,0
773,13,22,12,0.3375,1,0,0
774,20,30,19,1.1202,1,0,0
775,2,2,2,0.1373,1,0,0
776,55,74,41,2.3759,1,0,0
777,13,16,13,0.5775,1,0,0
778,14,26,7,0.5317,1,0,0
779,12,22,5,0.1977,1,0,0
780,22,25,18,0.5573,1,0,0
781,35,50,28,1.6618,1,0,0
782,39,70,29,1.6721,1,0,0
783,29,37,29,1.9093,1,0,0
784,13,30,11,0.549,1,0,0
785,8,19,6,0.225,1,0,0
786,53,149,33,5.0676,1,0,0
787,53,149,33,3.0402,1,0,0
788,23,31,22,0.8329,1,0,0
789,18,23,13,0.328,1,0,0
790,6,7,6,0.1811,1,0,0
791,15,18,14,0.9375,1,0,0
792,11,18,8,0.8893,1,0,0
793,12,18,12,0.5321,1,0,0
794,6,8,6,0.341,1,0,0
795,11,12,11,0.6378,1,0,0
796,28,55,23,3.8226,1,0,0
797,33,57,21,3.448,1,0,0
798,9,17,6,0.1989,1,0,0
799,288,465,191,50.8322,1,0,0
800,546,2608,289,496.0547,1,0,0
801,5,8,4,0.165,1,0,0
802,25,32,21,1.6946,1,0,0
803,46,72,13,1.6772,1,0,0
804,7,8,7,0.2226,1,0,0
805,6,7,6,0.2534,1,0,0
806,72,120,64,4.0701,1,0,0
807,1501,1500,1501,1113.8864,1,0,0
808,38,50,34,2.3135,1,0,0
809,11,10,11,0.3442,1,0,0
810,22,28,20,1.5576,1,0,0
811,15,22,11,0.4614,1,0,0
812,9,11,9,0.2964,1,0,0
813,42,47,33,1.6654,1,0,0
814,10,18,2,0.0947,1,0,0
815,13,23,13,0.8818,1,0,0
816,19,19,19,1.5529,1,0,0
817,6,8,6,0.2889,1,0,0
818,10,11,10,0.1815,1,0,0
819,9,8,9,0.1717,1,0,0
820,9,8,9,0.2842,1,0,0
821,18,17,18,0.7839,1,0,0
822,10,19,2,0.1203,1,0,0
823,2,2,2,0.069,1,0,0
824,1,1,1,0.0627,1,0,0
825,29,41,27,0.9817,1,0,0
826,8,11,7,0.3142,1,0,0
827,8,8,8,0.2273,1,0,0
828,3,5,2,0.1148,1,0,0
829,4,7,4,0.1673,1,0,0
830,4,7,4,0.1121,1,0,0
831,74,99,61,3.2242,1,0,0
832,14,14,14,0.3205,1,0,0
833,22,32,22,1.318,1,0,0
834,307,306,113,73.7476,1,0,0
835,19,19,19,0.7393,1,0,0
836,15,14,15,0.4365,1,0,0
837,41,42,19,1.4411,1,0,0
838,53,55,21,1.7451,1,0,0
839,26,26,16,1.0357,1,0,0
840,32,32,20,1.2564,1,0,0
841,17,16,17,0.3667,1,0,0
842,134,141,47,12.1666,1,0,0
843,8,11,6,0.191,1,0,0
844,63,68,59,3.8388,1,0,0
845,8,9,8,0.2025,1,0,0
846,18,23,18,0.3536,1,0,0
847,74,116,54,3.4579,1,0,0
848,56,79,50,2.5215,1,0,0
849,38,41,11,1.3954,1,0,0
850,2,3,2,0.071,1,0,0
851,2,3,2,0.12,1,0,0
852,385,1323,298,130.2653,1,0,0
853,3,5,2,0.15,1,0,0
854,577,1105,336,320.5557,1,0,0
855,25,279,25,25.1279,1,0,0
856,39,40,35,2.2018,1,0,0
857,55,78,53,2.6933,1,0,0
858,19,35,11,0.3844,1,0,0
859,13,13,13,0.2751,1,0,0
860,35,60,32,1.1411,1,0,0
861,12,20,11,0.2755,1,0,0
862,30,45,21,1.0239,1,0,0
863,17,21,17,1.6208,1,0,0
864,5,9,3,0.1077,1,0,0
865,81,96,65,4.6843,1,0,0
866,11,13,10,0.2325,1,0,0
867,13,19,13,0.2782,1,0,0
868,9,26,7,0.4511,1,0,0
869,46,59,41,2.7888,1,0,0
870,178,267,93,16.819,1,0,0
871,28,55,18,0.7819,1,0,0
872,21,38,19,1.1779,1,0,0
873,46,65,38,3.3525,1,0,0
874,37,45,24,0.9394,1,0,0
875,28,30,16,0.8182,1,0,0
876,9,11,9,0.2253,1,0,0
877,2,2,2,0.0702,1,0,0
878,13,20,11,0.3201,1,0,0
879,4,4,4,0.1006,1,0,0
880,842,4387,555,919.4209,1,0,0
881,5,7,5,0.3217,1,0,0
882,2,2,2,0.1732,1,0,0
883,6,9,3,0.105,1,0,0
884,39,66,38,5.4924,1,0,0
885,10,14,9,0.4172,1,0,0
886,10,30,10,0.9114,1,0,0
887,45,51,44,3.461,1,0,0
888,22,26,22,1.4033,1,0,0
889,19,30,19,0.9761,1,0,0
890,8,11,7,0.3828,1,0,0
891,34,50,30,1.9752,1,0,0
892,5,8,4,0.1594,1,0,0
893,75,99,48,5.2271,1,0,0
894,36,66,25,1.0965,1,0,0
895,4,6,3,0.1215,1,0,0
896,9,10,9,0.2984,1,0,0
897,12,15,11,0.4097,1,0,0
898,6,7,6,0.1776,1,0,0
899,11,21,7,0.4436,1,0,0
900,16,32,10,2.8969,1,0,0
901,13,23,7,0.2546,1,0,0
902,12,22,11,0.3165,1,0,0
903,64,140,44,11.2161,1,0,0
904,14,13,14,0.3706,1,0,0
905,10,26,6,0.309,1,0,0
906,17,21,17,0.3726,1,0,0
907,25,31,25,0.6319,1,0,0
908,18,22,18,0.583,1,0,0
909,7,16,3,0.1843,1,0,0
910,55,71,53,5.6826,1,0,0
911,17,19,17,0.63,1,0,0
912,33,43,33,1.8556,1,0,0
913,10,21,9,0.6276,1,0,0
914,65,98,52,10.2561,1,0,0
915,76,106,41,4.2742,1,0,0
916,2,2,2,0.0698,1,0,0
917,3,4,3,0.1468,1,0,0
918,201,4009,192,202.6879,1,0,0
919,72,132,30,2.9514,1,0,0
920,22,36,18,1.3172,1,0,0
921,52,79,46,5.4083,1,0,0
922,30,40,30,2.1335,1,0,0
923,2,3,2,0.1275,1,0,0
924,11,14,10,0.8518,1,0,0
925,27,41,27,1.665,1,0,0
926,15,16,15,0.3197,1,0,0
927,17,17,14,0.6221,1,0,0
928,5,7,5,0.2103,1,0,0
929,1,1,1,0.084,1,0,0
930,11,21,11,0.4452,1,0,0
931,8,15,8,0.3114,1,0,0
932,11,33,10,1.0804,1,0,0
933,10,12,8,0.4369,1,0,0
934,6,8,6,0.2739,1,0,0
935,20,35,16,1.9752,1,0,0
936,7,8,7,0.2111,1,0,0
937,12,44,10,0.9082,1,0,0
938,10,26,8,0.6398,1,0,0
939,9,11,9,0.1519,1,0,0
940,26,51,21,1.3046,1,0,0
941,48,56,30,3.0876,1,0,0
942,11,14,10,0.3671,1,0,0
943,19,28,14,1.0389,1,0,0
944,30,50,26,4.2296,1,0,0
945,5,10,5,0.3738,1,0,0
946,20,54,18,2.2571,1,0,0
947,36,166,35,8.3811,1,0,0
948,36,131,24,6.4907,1,0,0
949,20,71,13,2.0601,1,0,0
950,10,9,10,0.3098,1,0,0
951,12,13,12,0.3209,1,0,0
952,10,12,10,0.3217,1,0,0
953,6,7,6,0.1614,1,0,0
954,20,29,15,0.5968,1,0,0
955,52,75,34,4.2931,1,0,0
956,59,96,51,3.4152,1,0,0
957,28,61,24,1.963,1,0,0
958,17,18,17,0.5936,1,0,0
959,21,33,17,1.2635,1,0,0
960,28,35,16,1.123,1,0,0
961,37,66,37,2.8879,1,0,0
962,19,22,19,0.714,1,0,0
963,6,7,6,0.1709,1,0,0
964,11,16,10,0.4764,1,0,0
965,36,59,33,13.1566,1,0,0
966,19,37,14,1.1818,1,0,0
967,5,6,5,0.1693,1,0,0
968,13,21,12,0.4278,1,0,0
969,4,5,4,0.161,1,0,0
970,10,11,10,0.354,1,0,0
971,36,51,28,1.4139,1,0,0
972,1,1,1,0.0931,1,0,0
973,26,31,24,1.1025,1,0,0
974,6,16,5,0.2502,1,0,0
975,12,25,6,0.6363,1,0,0
976,24,36,24,2.0273,1,0,0
977,13,33,6,0.2767,1,0,0
978,71,125,61,15.2673,1,0,0
979,28,39,25,1.6985,1,0,0
980,13,17,13,0.4575,1,0,0
981,14,28,12,1.211,1,0,0
982,14,26,10,0.6039,1,0,0
983,10,11,10,0.4827,1,0,0
984,13,15,13,0.3785,1,0,0
985,70,129,37,6.4626,1,0,0
986,11,22,9,0.4989,1,0,0
987,37,42,34,1.5572,1,0,0
988,34,34,32,1.018,1,0,0
989,15,34,9,0.5628,1,0,0
990,35,58,14,0.7993,1,0,0
991,547,1106,275,479.3947,1,0,0
992,47,46,25,15.1386,1,0,0
993,23,47,15,2.13,1,0,0
994,4,6,2,0.116,1,0,0
995,21,28,18,0.9288,1,0,0
996,17,19,14,0.3568,1,0,0
997,208,554,46,44.2811,1,0,0
998,7,11,6,0.1247,1,0,0
999,9,13,9,0.2001,1,0,0
1000,8,31,6,0.5944,1,0,0
1001,28,44,12,0.7713,1,0,0
1002,19,23,19,0.7002,1,0,0
1003,21,42,21,0.8794,1,0,0
1004,14,19,13,0.4373,1,0,0
1005,18,22,18,0.5976,1,0,0
1006,11,14,8,1.691,1,0,0
1007,306,586,68,82.0984,1,0,0
1008,6,11,5,0.1665,1,0,0
1009,13,24,11,0.7081,1,0,0
1010,150,185,148,14.2643,1,0,0
1011,10,10,10,0.1732,1,0,0
1012,127,250,127,17.419,1,0,0
1013,6,8,6,0.2364,1,0,0
1014,21,46,11,0.8017,1,0,0
1015,23,62,19,2.2527,1,0,0
1016,15,15,15,0.2944,1,0,0
1017,23,25,15,0.5107,1,0,0
1018,11,11,11,0.2617,1,0,0
1019,38,47,35,1.106,1,0,0
1020,15,15,15,0.2869,1,0,0
1021,22,25,22,0.5194,1,0,0
1022,14,14,14,0.2869,1,0,0
1023,13,13,13,0.3623,1,0,0
1024,12,12,12,0.2348,1,0,0
1025,13,15,13,0.2944,1,0,0
1026,15,16,15,0.3836,1,0,0
1027,14,15,14,0.3288,1,0,0
1028,15,19,13,0.4373,1,0,0
1029,15,18,14,1.8434,1,0,0
1030,17,21,17,0.4586,1,0,0
1031,6,5,6,0.1389,1,0,0
1032,8,8,8,0.1867,1,0,0
1033,35,52,23,6.2538,1,0,0
1034,60,86,32,6.9809,1,0,0
1035,28,41,27,1.8359,1,0,0
1036,35,68,30,1.9977,1,0,0
1037,8,11,7,0.2976,1,0,0
1038,87,137,59,6.9671,1,0,0
1039,22,36,21,1.0784,1,0,0
1040,89,94,65,12.7426,1,0,0
1041,15,18,13,0.5459,1,0,0
1042,47,114,18,1.4348,1,0,0
1043,5,7,5,0.1314,1,0,0
1044,5,8,2,0.0718,1,0,0
1045,5,8,2,0.084,1,0,0
1046,5,8,2,0.0544,1,0,0
1047,8,14,7,0.3003,1,0,0
1048,42,55,38,1.5126,1,0,0
1049,17,25,14,0.6509,1,0,0
1050,8,12,8,0.3584,1,0,0
1051,15,28,14,0.4294,1,0,0
1052,12,11,12,0.2131,1,0,0
1053,51,90,32,1.4258,1,0,0
1054,11,11,11,0.2206,1,0,0
1055,30,50,25,0.9588,1,0,0
1056,12,14,11,0.6754,1,0,0
1057,4,5,4,0.1543,1,0,0
1058,4,5,4,0.2155,1,0,0
1059,8,12,8,0.8198,1,0,0
1060,61,65,31,2.7975,1,0,0
1061,45,48,23,1.3709,1,0,0
1062,3,5,2,0.1014,1,0,0
1063,25,40,20,0.7172,1,0,0
1064,10,19,9,0.5546,1,0,0
1065,46,106,28,2.6562,1,0,0
1066,36,51,28,1.1869,1,0,0
1067,17,17,13,0.3596,1,0,0
1068,14,29,12,0.765,1,0,0
1069,3,4,3,0.1069,1,0,0
1070,65,70,60,3.8226,1,0,0
1071,52,57,49,1.7589,1,0,0
1072,50,55,48,1.8438,1,0,0
1073,1,1,1,0.0375,1,0,0
1074,56,61,51,2.079,1,0,0
1075,56,61,51,1.9563,1,0,0
1076,56,61,51,2.7517,1,0,0
1077,56,61,51,2.1469,1,0,0
1078,56,61,51,1.9342,1,0,0
1079,12,15,12,0.6335,1,0,0
1080,28,35,28,1.4526,1,0,0
1081,64,116,48,8.2054,1,0,0
1082,13,31,11,0.5194,1,0,0
1083,2,3,2,0.0639,1,0,0
1084,8,9,8,0.2419,1,0,0
1085,44,57,38,1.7222,1,0,0
1086,6,11,5,0.3734,1,0,0
1087,4,7,3,0.1357,1,0,0
1088,52,72,48,2.4604,1,0,0
1089,48,62,44,2.1556,1,0,0
1090,2,2,2,0.1014,1,0,0
1091,28,33,28,1.9002,1,0,0
1092,10,17,6,0.2068,1,0,0
1093,19,21,19,0.7954,1,0,0
1094,5,4,5,0.1401,1,0,0
1095,11,10,11,0.2052,1,0,0
1096,6,5,6,0.2285,1,0,0
1097,6,5,6,0.7156,1,0,0
1098,7,7,7,0.2044,1,0,0
1099,5,4,5,0.1227,1,0,0
1100,6,5,6,0.1563,1,0,0
1101,6,5,6,0.1827,1,0,0
1102,5,4,5,0.1306,1,0,0
1103,9,8,9,0.3347,1,0,0
1104,9,8,9,0.2447,1,0,0
1105,7,6,7,0.2194,1,0,0
1106,7,7,7,0.221,1,0,0
1107,7,6,7,0.2186,1,0,0
1108,5,4,5,0.1259,1,0,0
1109,5,5,5,0.1582,1,0,0
1110,8,8,8,0.2668,1,0,0
1111,13,15,13,0.2226,1,0,0
1112,6,5,6,0.1906,1,0,0
1113,4,5,4,0.223,1,0,0
1114,6,5,5,0.163,1,0,0
1115,26,27,16,0.9888,1,0,0
1116,8,9,8,0.2873,1,0,0
1117,5,4,5,0.1476,1,0,0
1118,5,4,5,0.0975,1,0,0
1119,2,2,2,0.193,1,0,0
1120,2,3,2,0.0513,1,0,0
1121,3,4,2,0.1022,1,0,0
1122,14,25,14,1.7463,1,0,0
1123,14,25,14,0.6339,1,0,0
1124,35,49,35,1.2615,1,0,0
1125,39,51,39,2.2851,1,0,0
1126,36,51,28,1.9985,1,0,0
1127,21,191,21,13.7511,1,0,0
1128,4,6,4,0.2775,1,0,0
1129,18,17,18,0.7334,1,0,0
1130,64,561,3,2.7596,1,0,0
1131,44,58,37,2.9084,1,0,0
1132,32,45,27,2.4331,1,0,0
1133,31,39,26,1.7767,1,0,0
1134,11,10,11,0.4144,1,0,0
1135,31,30,19,1.4644,1,0,0
1136,31,30,19,4.4116,1,0,0
1137,34,40,25,1.7656,1,0,0
1138,34,41,22,1.8015,1,0,0
1139,13,12,10,0.2494,1,0,0
1140,40,47,40,2.5981,1,0,0
1141,8,8,8,0.238,1,0,0
1142,17,21,17,0.3343,1,0,0
1143,3,3,3,0.0982,1,0,0
1144,38,40,37,1.1759,1,0,0
1145,4,4,4,0.1026,1,0,0
1146,28,39,24,1.6081,1,0,0
1147,28,39,24,0.75,1,0,0
1148,22,28,13,1.258,1,0,0
1149,60,65,42,2.2815,1,0,0
1150,155,413,88,48.9086,1,0,0
1151,151,150,151,33.586,1,0,0
1152,14,21,14,1.0914,1,0,0
1153,11,18,11,0.4926,1,0,0
1154,8,8,8,0.1523,1,0,0
1155,26,44,26,4.856,1,0,0
1156,95,115,95,8.0803,1,0,0
1157,30,29,30,2.1422,1,0,0
1158,28,45,22,9.9802,1,0,0
1159,24,39,17,1.3042,1,0,0
1160,3,4,3,0.0935,1,0,0
1161,9,12,8,0.2147,1,0,0
1162,42,61,42,1.56,1,0,0
1163,23,51,12,1.2189,1,0,0
1164,126,220,79,62.2741,1,0,0
1165,68,88,63,3.407,1,0,0
1166,53,92,46,3.63,1,0,0
1167,12,26,6,1.076,1,0,0
1168,15,19,15,0.3521,1,0,0
1169,4,6,4,0.2451,1,0,0
1170,13,12,13,0.4053,1,0,0
1171,3,5,3,0.2964,1,0,0
1172,107,152,48,11.719,1,0,0
1173,11,23,8,0.4709,1,0,0
1174,6,8,6,0.688,1,0,0
1175,67,94,31,2.6344,1,0,0
1176,14,25,13,0.6947,1,0,0
1177,2,3,2,0.0805,1,0,0
1178,8,9,8,0.1665,1,0,0
1179,10,12,9,0.3256,1,0,0
1180,14,23,11,0.4551,1,0,0
1181,40,52,40,10.5296,1,0,0
1182,9,22,5,0.4022,1,0,0
1183,8,8,8,0.2557,1,0,0
1184,25,34,24,1.0034,1,0,0
1185,34,46,33,1.0207,1,0,0
1186,1,1,1,0.2036,1,0,0
1187,39,82,35,3.7425,1,0,0
1188,11,29,6,0.7796,1,0,0
1189,43,58,40,3.7934,1,0,0
1190,33,45,31,1.02,1,0,0
1191,23,32,21,0.8297,1,0,0
1192,27,33,24,1.3823,1,0,0
1193,257,508,6,4.3587,1,0,0
1194,11,29,8,0.7176,1,0,0
1195,42,66,39,1.9097,1,0,0
1196,57,76,45,2.3992,1,0,0
1197,2,2,2,0.056,1,0,0
1198,3,5,3,0.1243,1,0,0
1199,13,18,12,0.504,1,0,0
1200,9,10,9,0.3714,1,0,0
1201,13,12,13,0.7863,1,0,0
1202,518,6026,130,3336.7262,1,0,0
1203,36,40,34,1.3361,1,0,0
1204,13,22,12,0.4286,1,0,0
1205,53,88,47,2.113,1,0,0
1206,14,26,12,0.4065,1,0,0
1207,13,14,9,0.3698,1,0,0
1208,3,4,3,0.0844,1,0,0
1209,13,28,7,0.204,1,0,0
1210,22,26,22,0.5317,1,0,0
1211,32,40,23,2.1177,1,0,0
1212,9,9,7,0.3536,1,0,0
1213,10,10,10,0.3031,1,0,0
1214,5,5,5,0.1192,1,0,0
1215,33,44,29,0.9386,1,0,0
1216,21,40,20,0.7496,1,0,0
1217,4,4,4,0.1519,1,0,0
1218,18,33,13,0.8435,1,0,0
1219,29,40,29,1.1984,1,0,0
1220,366,1301,286,129.2702,1,0,0
1221,15,19,12,0.493,1,0,0
1222,21,31,21,0.7117,1,0,0
1223,57,76,29,2.3621,1,0,0
1224,10,13,10,0.2238,1,0,0
1225,54,89,42,2.9262,1,0,0
1226,27,32,18,0.7555,1,0,0
1227,9,8,9,0.1677,1,0,0
1228,95,136,68,5.6885,1,0,0
1229,10,14,7,0.1243,1,0,0
1230,14,18,13,0.399,1,0,0
1231,4,5,4,0.131,1,0,0
1232,16,28,9,0.3505,1,0,0
1233,256,255,256,56.4403,1,0,0
1234,6,9,3,0.1571,1,0,0
1235,8,8,8,0.1543,1,0,0
1236,17,26,17,0.7906,1,0,0
1237,28,43,28,1.048,1,0,0
1238,57,81,48,4.0172,1,0,0
1239,5,8,4,0.375,1,0,0
1240,41,50,35,2.8168,1,0,0
1241,13,19,12,0.4642,1,0,0
1242,20,26,16,0.5111,1,0,0
1243,3,6,2,0.0489,1,0,0
1244,15,14,15,0.2909,1,0,0
1245,17,16,17,0.3327,1,0,0
1246,16,15,16,1.5576,1,0,0
1247,17,16,17,0.3371,1,0,0
1248,17,16,17,0.384,1,0,0
1249,11,10,11,0.3505,1,0,0
1250,19,24,16,0.4894,1,0,0
1251,18,23,15,0.4069,1,0,0
1252,28,35,24,1.8327,1,0,0
1253,15,17,14,0.3742,1,0,0
1254,9,15,9,0.3303,1,0,0
1255,13,50,11,1.3614,1,0,0
1256,5,11,3,0.118,1,0,0
1257,14,19,14,0.2968,1,0,0
1258,11,20,7,0.3051,1,0,0
1259,18,31,13,0.6071,1,0,0
1260,61,72,43,2.3052,1,0,0
1261,26,36,22,2.0025,1,0,0
1262,37,69,21,2.2729,1,0,0
1263,27,36,23,2.2867,1,0,0
1264,15,20,14,1.0622,1,0,0
1265,11,11,11,0.2459,1,0,0
1266,15,19,15,0.3161,1,0,0
1267,5,8,4,0.1942,1,0,0
1268,14,15,14,0.3232,1,0,0
1269,16,19,16,0.3311,1,0,0
1270,11,11,11,0.2246,1,0,0
1271,11,11,11,0.4488,1,0,0
1272,235,427,126,42.02,1,0,0
1273,3,4,3,0.1851,1,0,0
1274,30,45,18,2.2863,1,0,0
1275,30,47,24,1.2217,1,0,0
1276,13,15,13,0.2948,1,0,0
1277,16,20,16,0.5486,1,0,0
1278,3,3,3,0.1251,1,0,0
1279,5,4,5,0.1811,1,0,0
1280,40,72,39,4.4459,1,0,0
1281,23,26,19,2.6376,1,0,0
1282,33,32,33,2.5306,1,0,0
1283,4,6,3,0.1646,1,0,0
1284,8,8,8,0.1807,1,0,0
1285,22,30,19,1.2059,1,0,0
1286,2,2,2,0.0734,1,0,0
1287,24,25,13,1.1068,1,0,0
1288,19,27,17,0.4365,1,0,0
1289,22,25,22,0.9655,1,0,0
1290,1,1,1,0.0596,1,0,0
1291,48,60,48,1.9835,1,0,0
1292,31,33,31,2.638,1,0,0
1293,20,25,15,0.5392,1,0,0
1294,34,36,34,1.2118,1,0,0
1295,3,5,3,0.3442,1,0,0
1296,3,3,3,0.0939,1,0,0
1297,65,122,37,6.735,1,0,0
1298,18,18,17,0.4065,1,0,0
1299,27,29,27,0.7385,1,0,0
1300,6,8,6,0.2873,1,0,0
1301,10,13,10,0.7002,1,0,0
1302,9,14,7,0.4046,1,0,0
1303,13,12,13,0.3414,1,0,0
1304,6,8,6,0.2092,1,0,0
1305,23,50,11,1.56,1,0,0
1306,6,10,6,0.2001,1,0,0
1307,16,26,13,0.8104,1,0,0
1308,20,30,18,0.6181,1,0,0
1309,37,69,21,2.0506,1,0,0
1310,18,19,18,0.3536,1,0,0
1311,57,83,45,4.0681,1,0,0
1312,6,12,5,0.315,1,0,0
1313,16,32,15,2.6668,1,0,0
1314,13,14,13,0.4144,1,0,0
1315,18,22,13,0.5644,1,0,0
1316,37,36,35,1.1151,1,0,0
1317,16,19,16,0.7969,1,0,0
1318,104,148,84,8.5066,1,0,0
1319,18,111,3,3.9999,1,0,0
1320,4,3,4,0.1156,1,0,0
1321,11,10,11,0.3122,1,0,0
1322,50,63,49,3.4137,1,0,0
1323,1,1,1,0.0584,1,0,0
1324,11,21,11,0.328,1,0,0
1325,3,4,1,0.0414,1,0,0
1326,8,16,2,0.1006,1,0,0
1327,21,22,13,0.6726,1,0,0
1328,40,60,40,3.1346,1,0,0
1329,16,17,16,0.5234,1,0,0
1330,15,22,15,0.5234,1,0,0
1331,6,16,3,0.2463,1,0,0
1332,2,2,2,0.234,1,0,0
1333,6,10,5,0.1934,1,0,0
1334,2,2,2,0.165,1,0,0
1335,10,17,6,0.1902,1,0,0
1336,39,40,39,1.528,1,0,0
1337,110,163,88,9.7279,1,0,0
1338,22,28,13,1.2682,1,0,0
1339,16,56,14,3.3975,1,0,0
1340,21,36,20,1.3721,1,0,0
1341,9,9,9,0.596,1,0,0
1342,7,12,4,0.1448,1,0,0
1343,15,32,14,1.7427,1,0,0
1344,14,17,12,0.819,1,0,0
1345,8,11,7,0.7223,1,0,0
1346,44,59,34,1.6448,1,0,0
1347,12,15,8,0.3505,1,0,0
1348,30,45,21,1.2256,1,0,0
1349,3,4,3,0.0935,1,0,0
1350,39,42,37,1.9046,1,0,0
1351,21,38,16,1.3835,1,0,0
1352,194,282,103,35.5064,1,0,0
1353,31,60,14,0.9686,1,0,0
1354,26,30,22,1.08,1,0,0
1355,96,110,55,5.8153,1,0,0
1356,5,5,5,0.129,1,0,0
1357,66,121,66,10.8312,1,0,0
1358,3,5,3,0.3063,1,0,0
1359,35,48,34,1.6886,1,0,0
1360,18,22,18,0.7018,1,0,0
1361,12,11,12,0.2423,1,0,0
1362,12,11,12,0.3082,1,0,0
1363,19,27,18,0.4653,1,0,0
1364,19,29,18,0.6,1,0,0
1365,21,22,14,0.4227,1,0,0
1366,9,11,9,0.208,1,0,0
1367,19,27,19,0.5186,1,0,0
1368,11,11,11,0.3659,1,0,0
1369,19,25,18,1.4194,1,0,0
1370,13,13,11,0.4042,1,0,0
1371,7,8,7,0.1405,1,0,0
1372,19,31,19,0.8696,1,0,0
1373,65,90,62,4.318,1,0,0
1374,32,44,29,1.3764,1,0,0
1375,5,9,4,0.924,1,0,0
1376,10,15,8,0.626,1,0,0
1377,6,8,3,0.2076,1,0,0
1378,26,27,26,0.9122,1,0,0
1379,19,21,18,1.05,1,0,0
1380,5,9,4,0.3872,1,0,0
1381,15,20,15,1.8671,1,0,0
1382,25,55,8,1.6046,1,0,0
1383,5,9,4,0.1255,1,0,0
1384,4,6,4,0.1417,1,0,0
1385,18,28,14,0.4421,1,0,0
1386,6,11,6,0.3228,1,0,0
1387,5,9,4,0.1736,1,0,0
1388,12,13,12,0.3686,1,0,0
1389,5,8,4,0.2265,1,0,0
1390,5,8,4,0.2921,1,0,0
1391,4,5,4,0.1922,1,0,0
1392,10,12,10,0.4953,1,0,0
1393,7,8,7,0.206,1,0,0
1394,19,31,16,0.4211,1,0,0
1395,16,22,12,1.3579,1,0,0
1396,4,5,4,0.1018,1,0,0
1397,19,27,17,0.7069,1,0,0
1398,13,17,13,0.2834,1,0,0
1399,5,6,5,0.0935,1,0,0
1400,5,7,5,0.2072,1,0,0
1401,7,11,6,0.1922,1,0,0
1402,21,34,18,0.8064,1,0,0
1403,14,15,13,0.2597,1,0,0
1404,104,148,84,11.0531,1,0,0
1405,68,88,61,5.2863,1,0,0
1406,7,8,7,0.1776,1,0,0
1407,9,14,8,0.2411,1,0,0
1408,5,5,5,0.1409,1,0,0
1409,12,12,12,0.2325,1,0,0
1410,13,30,8,0.3122,1,0,0
1411,8,8,8,0.2597,1,0,0
1412,33,32,33,0.8297,1,0,0
1413,67,132,46,11.8098,1,0,0
1414,67,132,46,5.9992,1,0,0
1415,23,33,20,0.9023,1,0,0
1416,39,50,36,2.2508,1,0,0
1417,6,5,6,0.1594,1,0,0
1418,7,8,7,0.1369,1,0,0
1419,16,24,13,4.6188,1,0,0
1420,19,20,18,0.4239,1,0,0
1421,41,75,38,2.7169,1,0,0
1422,41,57,38,1.7838,1,0,0
1423,59,104,43,9.0525,1,0,0
1424,59,104,43,6.3367,1,0,0
1425,22,26,21,0.9473,1,0,0
1426,2,3,2,0.6236,1,0,0
1427,2,3,2,0.3939,1,0,0
1428,2,3,2,0.0742,1,0,0
1429,2,3,2,0.0761,1,0,0
1430,2,3,2,0.0663,1,0,0
1431,2,3,2,0.0825,1,0,0
1432,2,3,2,0.0714,1,0,0
1433,2,3,2,0.0998,1,0,0
1434,2,3,2,0.0726,1,0,0
1435,39,43,39,2.304,1,0,0
1436,44,77,17,0.9556,1,0,0
1437,2,2,2,0.075,1,0,0
1438,14,23,13,0.358,1,0,0
1439,58,95,45,3.7184,1,0,0
1440,58,91,45,4.3318,1,0,0
1441,22,35,18,1.9973,1,0,0
1442,20,33,20,0.5648,1,0,0
1443,15,21,15,0.3967,1,0,0
1444,13,18,13,0.3217,1,0,0
1445,20,32,20,0.9481,1,0,0
1446,13,18,13,0.5617,1,0,0
1447,12,18,12,0.7555,1,0,0
1448,15,21,11,0.8372,1,0,0
1449,11,24,4,0.4563,1,0,0
1450,2,3,2,0.069,1,0,0
1451,89,107,67,10.6571,1,0,0
1452,7,7,7,0.219,1,0,0
1453,19,32,14,1.0105,1,0,0
1454,28,57,23,1.631,1,0,0
1455,7,7,7,0.1559,1,0,0
1456,223,1964,28,42.2206,1,0,0
1457,19,25,16,0.7819,1,0,0
1458,14,13,14,0.3011,1,0,0
1459,20,20,20,0.405,1,0,0
1460,10,9,10,0.2277,1,0,0
1461,19,18,19,0.5909,1,0,0
1462,5,8,4,0.3225,1,0,0
1463,7,12,7,0.2751,1,0,0
1464,2,3,2,0.0576,1,0,0
1465,7,18,2,0.1057,1,0,0
1466,63,66,61,2.6787,1,0,0
1467,10,13,8,0.3327,1,0,0
1468,10,13,8,0.5139,1,0,0
1469,10,13,8,0.2731,1,0,0
1470,10,13,8,0.2814,1,0,0
1471,41,44,39,1.1704,1,0,0
1472,70,100,70,4.5138,1,0,0
1473,71,129,33,4.8995,1,0,0
1474,5,6,5,0.1425,1,0,0
1475,10,11,10,0.2368,1,0,0
1476,33,54,29,1.2923,1,0,0
1477,27,32,17,0.8684,1,0,0
1478,23,24,15,0.5388,1,0,0
1479,7,12,6,0.1567,1,0,0
1480,33,50,23,1.1782,1,0,0
1481,257,415,225,45.7547,1,0,0
1482,264,7965,136,1099.6919,1,0,0
1483,20,24,18,0.7338,1,0,0
1484,13,23,12,0.5786,1,0,0
1485,11,12,10,0.4669,1,0,0
1486,2,2,2,0.1444,1,0,0
1487,264,7965,136,1061.0591,1,0,0
1488,21,38,16,0.6169,1,0,0
1489,26,63,18,1.9985,1,0,0
1490,22,36,20,0.6517,1,0,0
1491,11,14,11,0.2305,1,0,0
1492,5,7,4,0.1081,1,0,0
1493,73,100,57,7.5269,1,0,0
1494,24,31,23,1.2189,1,0,0
1495,26,52,22,3.6837,1,0,0
1496,32,40,22,6.0316,1,0,0
1497,52,70,39,3.191,1,0,0
1498,17,26,17,1.0286,1,0,0
1499,22,30,22,1.9875,1,0,0
1500,14,13,14,0.401,1,0,0
1501,2,2,2,0.0532,1,0,0
1502,1,1,1,0.1247,1,0,0
1503,10,16,10,0.6098,1,0,0
1504,65,122,63,6.4721,1,0,0
1505,34,56,28,1.2686,1,0,0
1506,61,93,47,3.795,1,0,0
1507,26,28,20,0.6232,1,0,0
1508,11,19,10,0.566,1,0,0
1509,8,13,8,0.6872,1,0,0
1510,7,14,5,0.3055,1,0,0
1511,5,6,5,0.1338,1,0,0
1512,8,8,8,0.2502,1,0,0
1513,8,21,7,2.0443,1,0,0
1514,2,3,2,0.135,1,0,0
1515,17,26,14,0.6671,1,0,0
1516,294,377,185,89.2996,1,0,0
1517,385,498,233,114.6123,1,0,0
1518,329,424,209,90.2126,1,0,0
1519,265,342,161,56.0167,1,0,0
1520,423,545,259,116.8083,1,0,0
1521,4,6,3,0.1132,1,0,0
1522,13,24,2,0.0777,1,0,0
1523,2,3,2,0.0742,1,0,0
1524,2,3,2,0.0521,1,0,0
1525,20,25,19,1.2746,1,0,0
1526,5,5,5,0.1046,1,0,0
1527,10,12,9,0.7401,1,0,0
1528,19,26,16,0.4271,1,0,0
1529,6,8,6,0.161,1,0,0
1530,14,17,12,0.4867,1,0,0
1531,28,60,11,3.407,1,0,0
1532,2,2,2,0.1464,1,0,0
1533,53,54,45,3.1835,1,0,0
1534,10,9,10,0.388,1,0,0
1535,8,8,8,0.2009,1,0,0
1536,23,22,23,0.8431,1,0,0
1537,88,105,65,10.4835,1,0,0
1538,5,9,2,0.4602,1,0,0
1539,5,9,3,0.5163,1,0,0
1540,9,10,9,0.4247,1,0,0
1541,8,7,8,0.2723,1,0,0
1542,8,7,8,0.1934,1,0,0
1543,18,17,18,0.8711,1,0,0
1544,194,245,91,31.0435,1,0,0
1545,19,32,14,0.8281,1,0,0
1546,55,96,45,2.2358,1,0,0
1547,9,9,9,0.315,1,0,0
1548,2,2,2,0.1385,1,0,0
1549,20,35,17,0.8151,1,0,0
1550,12,13,12,0.4006,1,0,0
1551,8,7,8,0.236,1,0,0
1552,97,132,69,9.3786,1,0,0
1553,65,107,54,4.9204,1,0,0
1554,3,3,3,0.1022,1,0,0
1555,30,45,30,2.6727,1,0,0
1556,8,12,7,0.4259,1,0,0
1557,12,16,11,0.4002,1,0,0
1558,13,22,11,0.268,1,0,0
1559,6,10,5,0.3576,1,0,0
1560,8,12,7,0.3611,1,0,0
1561,16,20,15,0.8332,1,0,0
1562,41,54,35,1.5738,1,0,0
1563,15,22,15,0.6027,1,0,0
1564,14,20,13,0.3805,1,0,0
1565,106,161,85,23.999,1,0,0
1566,404,515,96,161.6262,1,0,0
1567,15,15,11,0.4827,1,0,0
1568,19,29,19,1.0267,1,0,0
1569,6,7,6,0.1728,1,0,0
1570,15,19,15,0.774,1,0,0
1571,6,13,2,0.075,1,0,0
1572,17,16,17,0.3651,1,0,0
1573,21,38,20,1.2521,1,0,0
1574,22,212,22,1.7735,1,0,0
1575,2,3,2,0.0781,1,0,0
1576,4,8,3,0.1496,1,0,0
1577,4,7,4,0.2044,1,0,0
1578,5,7,5,0.7713,1,0,0
1579,19,36,15,2.1793,1,0,0
1580,11,11,11,0.1997,1,0,0
1581,27,51,24,1.7996,1,0,0
1582,7,8,7,0.1389,1,0,0
1583,41,50,35,1.3867,1,0,0
1584,4,7,4,0.1717,1,0,0
1585,11,10,11,0.3292,1,0,0
1586,5,7,5,0.1934,1,0,0
1587,9,8,9,0.1811,1,0,0
1588,3,4,3,0.0868,1,0,0
1589,8,11,5,0.1914,1,0,0
1590,5,12,4,0.5439,1,0,0
1591,3,5,3,0.069,1,0,0
1592,56,109,42,2.409,1,0,0
1593,29,87,14,2.4777,1,0,0
1594,42,130,23,2.6455,1,0,0
1595,38,127,21,1.4917,1,0,0
1596,32,126,15,1.5533,1,0,0
1597,14,21,12,1.0018,1,0,0
1598,13,16,8,0.5226,1,0,0
1599,5,12,4,0.1551,1,0,0
1600,31,48,26,1.9152,1,0,0
1601,2,1,2,0.1022,1,0,0
1602,3,3,3,0.2281,1,0,0
1603,3,3,3,0.0678,1,0,0
1604,21,23,16,0.4606,1,0,0
1605,83,98,67,5.2883,1,0,0
1606,10,13,9,0.3789,1,0,0
1607,2,2,2,0.1113,1,0,0
1608,9,12,9,0.3611,1,0,0
1609,57,76,45,2.6534,1,0,0
1610,3,4,3,0.1859,1,0,0
1611,15,19,15,0.4022,1,0,0
1612,45,55,40,3.542,1,0,0
1613,2,3,2,0.0544,1,0,0
1614,32,91,20,2.544,1,0,0
1615,61,86,56,3.8033,1,0,0
1616,4,4,4,0.1298,1,0,0
1617,29,71,27,2.4367,1,0,0
1618,15,14,15,0.5076,1,0,0
1619,61,118,24,10.3828,1,0,0
1620,2,2,2,0.1452,1,0,0
1621,134,258,71,22.4429,1,0,0
1622,66,141,46,4.2631,1,0,0
1623,3,4,2,0.0663,1,0,0
1624,11,12,11,0.2285,1,0,0
1625,13,28,13,0.4622,1,0,0
1626,44,61,33,2.1169,1,0,0
1627,3,4,3,0.1503,1,0,0
1628,42,46,41,1.3993,1,0,0
1629,7,7,7,0.1646,1,0,0
1630,20,34,18,0.6193,1,0,0
1631,17,26,14,0.5396,1,0,0
1632,12,16,12,0.311,1,0,0
1633,66,127,58,4.3105,1,0,0
1634,10,9,10,0.1973,1,0,0
1635,104,148,84,6.6928,1,0,0
1636,8,7,8,0.2115,1,0,0
1637,3,6,3,0.2273,1,0,0
1638,22,26,21,0.5107,1,0,0
1639,5,8,5,0.2932,1,0,0
1640,8,8,8,0.1432,1,0,0
1641,9,12,8,0.1606,1,0,0
1642,4,5,4,0.0813,1,0,0
1643,14,16,14,0.4061,1,0,0
1644,38,66,34,1.4964,1,0,0
1645,7,9,7,0.1973,1,0,0
1646,15,21,15,0.2838,1,0,0
1647,11,15,9,0.3477,1,0,0
1648,16,21,15,0.418,1,0,0
1649,17,121,17,0.8214,1,0,0
1650,22,52,15,1.7277,1,0,0
1651,8,19,6,1.2568,1,0,0
1652,43,110,29,4.3149,1,0,0
1653,21,20,21,1.0279,1,0,0
1654,14,29,10,0.9284,1,0,0
1655,11,18,11,0.3955,1,0,0
1656,32,46,24,1.0973,1,0,0
1657,50,161,26,4.7254,1,0,0
1658,48,62,33,2.3731,1,0,0
1659,3,5,2,0.0635,1,0,0
1660,32,38,28,0.8629,1,0,0
1661,2,2,2,0.1184,1,0,0
1662,6,9,5,0.5388,1,0,0
1663,11,20,7,0.2475,1,0,0
1664,7,9,7,0.189,1,0,0
1665,14,13,14,0.266,1,0,0
1666,3,4,2,0.0947,1,0,0
1667,5,12,3,0.3209,1,0,0
1668,76,125,65,5.3953,1,0,0
1669,9,8,9,0.1847,1,0,0
1670,27,38,23,0.7504,1,0,0
1671,34,44,30,1.3736,1,0,0
1672,19,24,19,0.5581,1,0,0
1673,9,11,9,0.3039,1,0,0
1674,12,23,12,0.266,1,0,0
1675,106,167,65,8.023,1,0,0
1676,31,41,30,0.8581,1,0,0
1677,256,255,256,71.7037,1,0,0
1678,44,62,37,1.7226,1,0,0
1679,27,40,25,0.7156,1,0,0
1680,10,19,8,1.1309,1,0,0
1681,9,10,9,0.2684,1,0,0
1682,6,5,6,0.1721,1,0,0
1683,51,50,51,2.4848,1,0,0
1684,14,15,14,0.2459,1,0,0
1685,8,9,8,0.1756,1,0,0
1686,7,10,7,0.4113,1,0,0
1687,5,6,5,0.1653,1,0,0
1688,15,14,15,0.3138,1,0,0
1689,16,22,15,0.3375,1,0,0
1690,11,18,7,1.1123,1,0,0
1691,94,134,76,9.5163,1,0,0
1692,33,40,30,0.9923,1,0,0
1693,35,63,27,2.5519,1,0,0
1694,8,15,8,0.345,1,0,0
1695,85,184,84,11.61,1,0,0
1696,34,42,32,2.8239,1,0,0
1697,15,19,15,0.33,1,0,0
1698,5,9,4,0.2218,1,0,0
1699,3,5,3,0.1097,1,0,0
1700,119,154,89,10.0887,1,0,0
1701,10,25,9,0.5988,1,0,0
1702,23,38,20,0.699,1,0,0
1703,209,4446,201,2428.521,1,0,0
1704,14,13,8,0.8459,1,0,0
1705,4,6,2,0.1318,1,0,0
1706,7,8,7,0.24,1,0,0
1707,10,12,10,0.5218,1,0,0
1708,5,8,4,0.2344,1,0,0
1709,18,21,18,0.4669,1,0,0
1710,17,48,15,2.6025,1,0,0
1711,7,7,7,0.2044,1,0,0
1712,7,8,7,0.1432,1,0,0
1713,16,20,16,1.603,1,0,0
1714,9,10,9,0.3047,1,0,0
1715,20,30,13,0.69,1,0,0
1716,3,4,2,0.1002,1,0,0
1717,3,5,2,0.12,1,0,0
1718,34,39,33,1.4439,1,0,0
1719,10,20,6,0.3998,1,0,0
1720,9,22,5,0.39,1,0,0
1721,15,20,14,0.3998,1,0,0
1722,30,64,18,2.0676,1,0,0
1723,12,17,12,0.2482,1,0,0
1724,2,2,2,0.1188,1,0,0
1725,36,57,29,2.3218,1,0,0
1726,27,43,26,1.0571,1,0,0
1727,15,20,14,0.3584,1,0,0
1728,16,21,9,5.7557,1,0,0
1729,4,5,4,0.1965,1,0,0
1730,28,38,27,0.87,1,0,0
1731,2,3,2,0.0915,1,0,0
1732,15,16,15,0.2711,1,0,0
1733,8,11,8,0.3327,1,0,0
1734,7,8,7,0.1271,1,0,0
1735,35,75,27,1.4404,1,0,0
1736,41,60,22,3.2597,1,0,0
1737,37,48,31,1.1404,1,0,0
1738,28,39,26,0.8021,1,0,0
1739,3,5,2,0.2202,1,0,0
1740,24,27,24,0.5936,1,0,0
1741,19,26,18,1.0413,1,0,0
1742,10,9,10,0.2135,1,0,0
1743,37,42,34,1.6472,1,0,0
1744,104,148,84,7.3871,1,0,0
1745,24,60,11,1.3172,1,0,0
1746,25,34,25,1.0736,1,0,0
1747,9,9,9,0.279,1,0,0
1748,15,27,12,1.1175,1,0,0
1749,3189,8540,3186,27107.3219,1,0,0
1750,7,10,7,0.5806,1,0,0
1751,6,10,4,0.534,1,0,0
1752,13,41,13,1.4321,1,0,0
1753,12,13,12,0.4425,1,0,0
1754,11,11,11,0.2317,1,0,0
1755,16,15,16,0.6505,1,0,0
1756,39,39,39,1.3338,1,0,0
1757,29,43,27,0.9793,1,0,0
1758,6,9,6,0.2056,1,0,0
1759,7,9,7,0.238,1,0,0
1760,8,9,7,0.1602,1,0,0
1761,8,8,8,0.2123,1,0,0
1762,8,9,7,0.4085,1,0,0
1763,9,11,9,0.3193,1,0,0
1764,7,7,7,10.3927,1,0,0
1765,5,4,5,0.1338,1,0,0
1766,16,21,13,0.8064,1,0,0
1767,56,108,34,7.7144,1,0,0
1768,5,8,4,0.2238,1,0,0
1769,35,44,34,1.2,1,0,0
1770,23,33,14,0.7594,1,0,0
1771,13,22,12,0.3603,1,0,0
1772,48,59,32,1.603,1,0,0
1773,12,15,10,0.2222,1,0,0
1774,15,21,12,0.3343,1,0,0
1775,11,14,11,0.2976,1,0,0
1776,29,33,17,1.1364,1,0,0
1777,15,15,11,0.3078,1,0,0
1778,256,255,256,71.592,1,0,0
1779,11,27,9,2.1327,1,0,0
1780,4,6,3,0.1203,1,0,0
1781,9,14,9,0.3071,1,0,0
1782,6,8,6,0.2218,1,0,0
1783,7,9,7,0.1965,1,0,0
1784,31,65,13,1.7265,1,0,0
1785,10,11,10,0.2103,1,0,0
1786,62,95,55,5.2496,1,0,0
1787,12,23,11,0.2676,1,0,0
1788,12,23,11,0.6457,1,0,0
1789,24,32,22,0.6146,1,0,0
1790,4,4,4,0.1042,1,0,0
1791,41,78,38,2.2512,1,0,0
1792,9,12,7,0.1764,1,0,0
1793,1,1,1,0.06,1,0,0
1794,11,13,9,0.1977,1,0,0
1795,34,39,33,1.4597,1,0,0
1796,12,12,9,0.219,1,0,0
1797,18,17,18,0.568,1,0,0
1798,23,37,19,0.9947,1,0,0
1799,6,7,6,0.1567,1,0,0
1800,14,24,10,0.9146,1,0,0
1801,83,122,56,5.5974,1,0,0
1802,16,16,16,0.4977,1,0,0
1803,22,32,18,0.5964,1,0,0
1804,2,2,2,0.075,1,0,0
1805,30,58,22,1.6231,1,0,0
1806,5,9,3,0.0978,1,0,0
1807,11,11,11,0.3643,1,0,0
1808,33,44,26,1.1597,1,0,0
1809,8,15,7,0.2344,1,0,0
1810,25,36,24,1.931,1,0,0
1811,17,24,14,0.504,1,0,0
1812,11,10,11,0.2775,1,0,0
1813,18,19,16,0.3584,1,0,0
1814,37,36,37,0.9461,1,0,0
1815,9,17,6,1.0484,1,0,0
1816,9,14,9,0.2747,1,0,0
1817,6,7,6,0.1784,1,0,0
1818,16,22,15,0.3268,1,0,0
1819,9,13,8,0.2052,1,0,0
1820,26,41,10,0.525,1,0,0
1821,13,20,12,0.2925,1,0,0
1822,10,9,10,0.3043,1,0,0
1823,6,10,5,0.5952,1,0,0
1824,9,12,9,0.4867,1,0,0
1825,21,22,16,0.9615,1,0,0
1826,8,8,8,0.2269,1,0,0
1827,5,7,5,0.1531,1,0,0
1828,23,40,23,1.2304,1,0,0
1829,95,133,72,6.5586,1,0,0
1830,26,38,21,0.9702,1,0,0
1831,8,8,8,0.24,1,0,0
1832,32,51,30,2.1683,1,0,0
1833,17,20,17,0.403,1,0,0
1834,73,118,38,5.9972,1,0,0
1835,22,26,20,1.1096,1,0,0
1836,23,34,21,0.6418,1,0,0
1837,15,19,14,0.3639,1,0,0
1838,8,8,8,0.2597,1,0,0
1839,9,13,8,0.2565,1,0,0
1840,9,12,9,0.3043,1,0,0
1841,11,17,11,0.6323,1,0,0
1842,46,54,38,2.7675,1,0,0
1843,28,40,25,1.9393,1,0,0
1844,15,20,15,0.8925,1,0,0
1845,25,43,19,1.9421,1,0,0
1846,23,38,21,1.1782,1,0,0
1847,24,29,24,1.303,1,0,0
1848,10,9,10,0.2747,1,0,0
1849,9,15,9,0.4859,1,0,0
1850,14,16,14,0.5202,1,0,0
1851,62,80,60,4.3551,1,0,0
1852,27,38,25,1.4313,1,0,0
1853,21,22,16,0.6228,1,0,0
1854,32,56,26,2.1473,1,0,0
1855,41,69,24,1.47,1,0,0
1856,10,12,9,0.4456,1,0,0
1857,7,16,5,0.414,1,0,0
1858,14,18,13,0.3722,1,0,0
1859,11,10,11,0.204,1,0,0
1860,8,8,8,0.2277,1,0,0
1861,37,41,32,3.9809,1,0,0
1862,11,10,11,0.3288,1,0,0
1863,6,17,3,0.4476,1,0,0
1864,15,22,11,0.2542,1,0,0
1865,16,22,15,0.3442,1,0,0
1866,13,16,12,0.2897,1,0,0
1867,37,37,25,1.796,1,0,0
1868,106,122,51,11.8599,1,0,0
1869,58,64,35,3.8542,1,0,0
1870,7,9,7,0.1488,1,0,0
1871,2,2,2,0.0868,1,0,0
1872,3,5,3,0.2459,1,0,0
1873,20,30,19,0.6023,1,0,0
1874,15,18,14,0.3971,1,0,0
1875,7,7,7,0.1859,1,0,0
1876,26,42,25,0.9118,1,0,0
1877,37,36,37,1.314,1,0,0
1878,5,12,3,0.1859,1,0,0
1879,3,5,2,0.0919,1,0,0
1880,3,4,2,0.1026,1,0,0
1881,1,1,1,0.0532,1,0,0
1882,9,8,9,0.2151,1,0,0
1883,42,49,40,3.0951,1,0,0
1884,37,39,37,0.8771,1,0,0
1885,2,2,2,0.0809,1,0,0
1886,147,283,80,21.518,1,0,0
1887,15,19,15,0.3075,1,0,0
1888,26,35,26,1.0827,1,0,0
1889,27,37,14,1.6626,1,0,0
1890,6,6,6,0.1519,1,0,0
1891,8,9,8,0.3738,1,0,0
1892,9,12,9,0.2234,1,0,0
1893,25,38,23,0.6307,1,0,0
1894,8,8,8,0.2178,1,0,0
1895,12,19,10,0.3007,1,0,0
1896,18,25,16,0.4168,1,0,0
1897,36,51,28,1.0093,1,0,0
1898,20,24,20,1.794,1,0,0
1899,8,14,6,0.1507,1,0,0
1900,19,23,18,0.5834,1,0,0
1901,27,43,25,0.8032,1,0,0
1902,24,33,24,0.6,1,0,0
1903,25,30,20,0.5392,1,0,0
1904,13,12,13,0.309,1,0,0
1905,10,13,9,0.283,1,0,0
1906,2,1,2,0.069,1,0,0
1907,2,1,2,0.1227,1,0,0
1908,4,5,4,0.1278,1,0,0
1909,11,12,11,0.3469,1,0,0
1910,16,15,16,0.5368,1,0,0
1911,3,4,3,0.1243,1,0,0
1912,2,2,2,0.0931,1,0,0
1913,2,2,2,0.0773,1,0,0
1914,2,2,2,0.0521,1,0,0
1915,2,1,2,0.0667,1,0,0
1916,12,11,12,0.3461,1,0,0
1917,15,15,11,0.6655,1,0,0
1918,11,10,11,1.0259,1,0,0
1919,6,5,6,0.1515,1,0,0
1920,2,1,2,0.0757,1,0,0


==> data/onlythisisused/comparison/nocountSFAWS1SNormal.csv <==
id,states,transitions,statesSim,time,goodruns,minterms,mintermizedAutomatonTransitions
ex10.mona-walk.dot_5__242states.dfa,234,650,234,70.898,1,0,0
ex11.mona-walk.dot_0__143states.dfa,139,574,139,28.36,1,0,0
ex11.mona-walk.dot_2__143states.dfa,139,574,139,33.5797,1,0,0
ex11.mona-walk.dot_4__281states.dfa,279,1541,279,142.9543,1,0,0
ex11.mona-walk.dot_5__281states.dfa,277,2007,277,269.0729,1,0,0
ex11.mona-walk.dot_6__301states.dfa,293,1214,293,167.8229,1,0,0
ex11.mona-walk.dot_7__325states.dfa,309,1508,309,240.8916,1,0,0
ex12.mona-walk.dot_13__317states.dfa,313,1911,313,124.5554,1,0,0
ex12.mona-walk.dot_14__317states.dfa,313,3046,313,850.6832,1,0,0
ex12.mona-walk.dot_15__290states.dfa,282,4059,282,674.0611,1,0,0
ex12.mona-walk.dot_16__280states.dfa,276,5188,276,636.7037,1,0,0
ex12.mona-walk.dot_17__280states.dfa,273,3617,273,470.8889,1,0,0
ex14.mona-walk.dot_10__103states.dfa,95,378,95,18.4162,1,0,0
ex14.mona-walk.dot_11__202states.dfa,194,989,194,69.4063,1,0,0
ex14.mona-walk.dot_12__316states.dfa,308,1762,308,206.9578,1,0,0
ex14.mona-walk.dot_13__316states.dfa,308,1762,308,175.4954,1,0,0
ex14.mona-walk.dot_14__852states.dfa,844,5573,844,1391.1281,1,0,0
ex14.mona-walk.dot_15__852states.dfa,844,9038,844,2308.6195,1,0,0
ex14.mona-walk.dot_16__852states.dfa,846,12733,846,3600.7958,1,0,0
ex14.mona-walk.dot_17__167states.dfa,153,1365,153,160.0654,1,0,0
ex14.mona-walk.dot_21__35states.dfa,22,68,22,3.0931,1,0,0
ex14.mona-walk.dot_22__53states.dfa,38,140,38,5.5685,1,0,0
ex14.mona-walk.dot_24__42states.dfa,28,104,28,3.512,1,0,0
ex14.mona-walk.dot_3__30states.dfa,22,40,22,1.2197,1,0,0
ex14.mona-walk.dot_4__30states.dfa,22,40,22,7.7084,1,0,0
ex14.mona-walk.dot_5__45states.dfa,37,81,37,4.2,1,0,0
ex14.mona-walk.dot_6__65states.dfa,57,150,57,13.1957,1,0,0
ex14.mona-walk.dot_7__65states.dfa,57,150,57,6.6687,1,0,0
ex14.mona-walk.dot_8__77states.dfa,69,219,69,9.8321,1,0,0
ex14.mona-walk.dot_9__103states.dfa,95,378,95,28.9269,1,0,0
ex16.mona-walk.dot_56__16states.dfa,8,23,8,25.0596,1,0,0
ex16.mona-walk.dot_58__25states.dfa,11,34,11,43.2642,1,0,0
ex18.mona-walk.dot_106__298states.dfa,290,3207,290,1076.7674,1,0,0
ex18.mona-walk.dot_107__298states.dfa,290,3207,290,1260.582,1,0,0
ex18.mona-walk.dot_109__269states.dfa,265,1308,265,870.7155,1,0,0
ex18.mona-walk.dot_94__108states.dfa,104,196,104,8.2184,1,0,0
ex18.mona-walk.dot_95__172states.dfa,168,324,168,22.4318,1,0,0
ex18.mona-walk.dot_96__300states.dfa,296,580,296,68.2687,1,0,0
ex18.mona-walk.dot_97__556states.dfa,552,1092,552,223.0513,1,0,0
ex19.mona-walk.dot_10__119states.dfa,115,171,115,15.5109,1,0,0
ex19.mona-walk.dot_47__135states.dfa,131,250,131,19.0177,1,0,0
ex19.mona-walk.dot_49__247states.dfa,243,578,243,56.6187,1,0,0
ex19.mona-walk.dot_51__141states.dfa,137,472,137,28.5456,1,0,0
ex20.mona-walk.dot_20__20states.dfa,6,12,6,0.3596,1,0,0
ex3.mona-walk.dot_33__579states.dfa,572,1782,572,617.5869,1,0,0
ex3.mona-walk.dot_34__449states.dfa,446,1276,446,405.216,1,0,0
ex4.mona-walk.dot_20__276states.dfa,269,2586,269,415.7401,1,0,0
ex4.mona-walk.dot_21__531states.dfa,524,3606,524,1558.4465,1,0,0
ex4.mona-walk.dot_22__139states.dfa,131,499,131,39.3374,1,0,0
ex4.mona-walk.dot_23__139states.dfa,131,499,131,28.4848,1,0,0
ex4.mona-walk.dot_24__147states.dfa,139,530,139,69.8089,1,0,0
ex4.mona-walk.dot_25__151states.dfa,135,414,135,28.9679,1,0,0
ex4.mona-walk.dot_26__602states.dfa,586,2686,586,458.6559,1,0,0
ex4.mona-walk.dot_38__134states.dfa,120,442,120,25.1619,1,0,0
ex5.mona-walk.dot_3__66states.dfa,64,70,64,2.6262,1,0,0
ex8.mona-walk.dot_18__242states.dfa,234,650,234,63.4639,1,0,0
parametric_uabe1_11.mona-walk.dot_0__167states.dfa,163,1123,163,38.6312,1,0,0
parametric_uabe1_12.mona-walk.dot_0__181states.dfa,177,1137,177,66.1761,1,0,0
parametric_uabe1_13.mona-walk.dot_0__195states.dfa,191,1151,191,76.5448,1,0,0
parametric_uabe1_14.mona-walk.dot_0__209states.dfa,205,1165,205,90.08,1,0,0
parametric_uabe2_03.mona-walk.dot_0__142states.dfa,140,517,140,107.0515,1,0,0
parametric_uabe2_04.mona-walk.dot_0__702states.dfa,700,3197,700,2212.376,1,0,0
parametric_uabe2_05.mona-walk.dot_0__86states.dfa,78,314,78,20.2209,1,0,0
parametric_uabe2_06.mona-walk.dot_0__91states.dfa,87,314,87,17.8758,1,0,0
parametric_uabe2_07.mona-walk.dot_0__108states.dfa,104,380,104,21.3025,1,0,0
parametric_uabe2_08.mona-walk.dot_0__125states.dfa,121,446,121,23.5616,1,0,0
parametric_uabe3_06.mona-walk.dot_0__97states.dfa,93,528,93,15.1169,1,0,0
parametric_uabe3_07.mona-walk.dot_0__111states.dfa,107,542,107,20.4037,1,0,0
parametric_uabe3_08.mona-walk.dot_0__125states.dfa,121,556,121,36.4621,1,0,0
parametric_uabe3_09.mona-walk.dot_0__139states.dfa,135,570,135,38.403,1,0,0
parametric_uabe3_10.mona-walk.dot_0__153states.dfa,149,584,149,44.2846,1,0,0
parametric_uabe3_11.mona-walk.dot_0__167states.dfa,163,598,163,50.1355,1,0,0
parametric_uabe3_12.mona-walk.dot_0__181states.dfa,177,612,177,56.1999,1,0,0
parametric_uabe3_13.mona-walk.dot_0__195states.dfa,191,626,191,50.2622,1,0,0
parametric_uabe3_14.mona-walk.dot_0__209states.dfa,205,640,205,58.5667,1,0,0
array_axiom.mona-walk.dot_26__901states.dfa,899,5254,899,2609.7762,1,0,0
array_axiom.mona-walk.dot_27__897states.dfa,894,2684,894,1717.7218,1,0,0
array_axiom.mona-walk.dot_36__105states.dfa,102,252,102,19.4369,1,0,0
ex18.mona-walk.dot_98__1068states.dfa,1064,2116,1064,995.895,1,0,0
ex18.mona-walk.dot_99__2056states.dfa,2052,4092,2052,3530.7255,1,0,0
strand-old-bubblesort-loop-else.mona-walk.dot_0__1044states.dfa,18,37,16,0.7685,1,0,0
strand-old-bubblesort-loop-if-else.mona-walk.dot_0__1027states.dfa,1,0,1,0.0753,1,0,0
strand-old-bubblesort-loop-if-if.mona-walk.dot_0__2051states.dfa,1,0,1,0.0655,1,0,0
strand-old-sorted-list-insert-after-loop.mona-walk.dot_0__151states.dfa,21,39,19,1.7108,1,0,0
strand-old-sorted-list-insert-before-head.mona-walk.dot_0__114states.dfa,48,254,45,13.8837,1,0,0
strand-old-sorted-list-insert-before-loop.mona-walk.dot_0__131states.dfa,1,0,1,0.0335,1,0,0
strand-old-sorted-list-insert-error-before-loop.mona-walk.dot_0__156states.dfa,26,65,24,1.9263,1,0,0
strand-old-sorted-list-insert-in-loop.mona-walk.dot_0__515states.dfa,1,0,1,0.0426,1,0,0
strand-old-sorted-list-reverse-after-loop.mona-walk.dot_0__131states.dfa,1,0,1,0.03,1,0,0
strand-old-sorted-list-reverse-before-loop.mona-walk.dot_0__212states.dfa,111,1043,111,71.9074,1,0,0
strand-old-sorted-list-reverse-in-loop.mona-walk.dot_0__515states.dfa,1,0,1,0.0528,1,0,0
strand-old-sorted-list-search-after-loop.mona-walk.dot_0__317states.dfa,316,8535,316,2251.0246,1,0,0
strand-old-sorted-list-search-before-loop.mona-walk.dot_0__112states.dfa,46,265,44,9.2231,1,0,0
ex11.mona.aut,2217,6513,1100,4037.7114,1,0,0
ex12.mona.aut,377,1089,287,173.9149,1,0,0
ex13.mona.aut,933,4591,641,946.0386,1,0,0
ex15.mona.aut,10,27,10,0.6051,1,0,0
ex16.mona.aut,543,1426,275,355.0615,1,0,0
ex17.mona.aut,1,0,1,0.0738,1,0,0
ex19.mona.aut,814,2885,414,664.2199,1,0,0
ex7.mona.aut,148,373,74,29.9658,1,0,0
horn_trans05.mona.aut,11,25,11,0.5486,1,0,0
horn_trans10.mona.aut,21,50,21,0.823,1,0,0
parametric_uabe1_11.mona.aut,2507,7493,1262,5194.8357,1,0,0
parametric_uabe3_10.mona.aut,2257,6733,1140,4079.9778,1,0,0
set_closed05.mona.aut,24,53,20,1.1526,1,0,0
set_closed10.mona.aut,44,98,35,2.6475,1,0,0
set_obvious05.mona.aut,1,0,1,0.0746,1,0,0
set_obvious10.mona.aut,1,0,1,0.0544,1,0,0
set_singletons05.mona.aut,21,55,17,1.7869,1,0,0
set_singletons10.mona.aut,41,110,32,4.3883,1,0,0
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,387,790.1096,1,0,0
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,170,108.242,1,0,0
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,262,298.4743,1,0,0
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,262,358.9303,1,0,0
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,683,2570.6148,1,0,0
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,683,2492.0465,1,0,0
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,291,313.8633,1,0,0
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,194,214.4697,1,0,0
toss05.mona.aut,65,288,63,10.0611,1,0,0
toss10.mona.aut,1413,16619,1411,3221.3066,1,0,0
veanes05.mona.aut,6,11,6,0.4318,1,0,0
veanes05_1alts.mona.aut,19,45,10,0.5893,1,0,0
veanes05_2alts.mona.aut,31,172,31,2.5871,1,0,0
veanes05_3alts.mona.aut,19,50,16,1.5225,1,0,0
veanes05_4alts.mona.aut,25,91,25,1.4431,1,0,0
veanes10.mona.aut,11,21,11,8.0748,1,0,0
veanes10_1alts.mona.aut,39,95,15,2.9656,1,0,0
veanes10_2alts.mona.aut,780,33596,780,3342.8928,1,0,0
veanes10_3alts.mona.aut,39,100,21,3.5818,1,0,0
veanes10_4alts.mona.aut,588,15179,588,1270.4561,1,0,0


==> data/onlythisisused/comparison/regex.csv <==
id,globalSFA,localSFA,nocountSFA,INYglobalSFA,globalSFAuplny,INYglobalSFAuplny
0,0.5139655,0.7166,0.1932,0.4598,1.123003,0.6497
1,2.463845,4.8641,2.66465,4.1439,4.20708,4.2694
2,1.497294,1.272,0.8281,1.3484,2.577757,2.3767
3,0.0611465,0.0556,0.0181,0.0307,0.100703,0.0517
4,0.821201,2.03835,0.9469,1.0918,2.893253,2.7343
5,0.1731595,0.24,0.11505,0.1689,0.246804,0.221
6,0.959178,0.6363,0.38325,1.0642,1.391251,1.0263
7,1.195038,1.3146,0.66095,1.4214,2.206326,1.7479
8,0.1020925,0.0442,0.0094,0.0457,0.093809,0.0311
9,0.612375,0.672,0.33765,1.0693,0.783766,0.6903
10,1.0140825,0.62995,0.33055,1.5722,1.466793,1.2446
11,0.522266,0.32165,0.132,0.4393,0.654414,0.5952
12,0.725522,0.6426,0.26345,0.9923,1.132269,0.9209
13,1.970101,2.8245,1.6908,2.9952,2.289889,3.0537
14,1.8551285,3.34375,1.66105,3.0118,2.153446,2.7244
15,0.975393,0.81035,0.2127,0.8305,1.504662,1.4854
16,0.1235225,0.10615,0.0564,0.0986,0.182652,0.1097
17,3.034345,7.72735,3.9659,5.923,5.60278,24.0648
18,0.575232,1.559,1.15335,1.4802,0.906277,0.9146
19,1.201848,1.45715,0.95325,1.344,1.122131,1.7179
20,0.9936295,2.47045,1.11825,0.9015,1.769911,2.2981
21,0.1575025,0.21905,0.08205,0.1448,0.38065,0.2605
22,0.117231,0.1255,0.0734,0.0773,0.174126,0.146
23,0.2719505,0.3947,0.1871,0.2084,0.509006,0.4282
24,1.5548235,1.05885,0.5486,1.3993,2.115184,1.573
25,0.2597615,0.23245,0.1231,0.1409,0.30052,0.2427
26,0.22376,0.2007,0.1115,0.1302,0.349851,0.1977
27,1.3374665,0.5449,0.2407,1.3275,1.042898,0.9122
28,1.2260745,1.47865,0.7225,1.0354,2.08522,1.9042
29,0.3937915,0.3045,0.20365,0.2526,0.624543,0.3876
30,0.0662955,0.0945,0.0317,0.0335,0.105503,0.0911
31,5.589162,1.67345,1.0093,5.263,8.44801,8.52
32,0.184393,0.4164,0.218,0.2348,0.341948,0.3248
33,0.9500405,1.8574,0.87355,1.346,1.138689,1.6381
34,0.07853,0.07455,0.028,0.0339,0.1517,0.0714
35,0.2770195,0.4174,0.25515,0.1902,0.350045,0.2644
36,16.89925,100.41875,68.41105,131.0284,32.8689,106.7472
37,0.1828815,0.14225,0.09765,0.1401,0.155343,0.1251
38,0.1033545,0.0698,0.0284,0.0528,0.12407,0.0797
39,2.098345,4.9427,2.02335,3.6465,4.658118,3.7997
40,0.6056605,0.2737,0.1403,0.42,1.003312,0.5964
41,0.449506,1.17745,0.2822,0.5715,0.835965,0.7231
42,0.35802,0.1987,0.098,0.2696,0.665011,0.688
43,0.906887,0.54745,0.20955,0.7582,1.037492,0.9903
44,0.114206,0.118,0.0491,0.0651,0.153728,0.1369
45,0.590634,0.567,0.3043,0.4685,0.974913,14.2848
46,0.5940165,0.22575,0.12315,0.656,0.889997,0.75
47,0.2267155,0.1217,0.0568,0.1239,0.31591,0.2321
48,0.2997835,0.20935,0.1215,0.1571,0.466116,0.1835
49,0.0763785,0.08935,0.0396,0.0422,0.110607,0.0678
50,14.231325,11.8585,8.986,24.8298,43.17192,45.9641
51,5.24703,14.6276,8.0349,25.0063,17.23371,40.7496
52,0.190802,0.20105,0.1273,0.1203,0.248955,0.2865
53,0.9303135,1.73895,0.85535,0.9126,1.81067,1.6827
54,1.16836,1.87815,0.7604,1.0006,1.757679,1.8915
55,1.332667,1.90515,1.56685,2.0711,2.033847,2.6565
56,0.167528,0.2001,0.0627,0.1101,0.400445,0.3335
57,2.633805,3.10695,1.8219,4.466,8.17034,9.6482
58,5.552535,10.10175,10.7495,18.1935,11.6602,37.0336
59,1.62059,1.87105,0.83485,1.7143,3.747531,3.5838
60,0.803087,1.37325,0.8747,0.686,0.93537,0.9528
61,0.5392355,2.19055,0.5514,0.3971,1.135306,1.1293
62,0.188699,0.39525,0.1602,0.103,0.503782,0.2897
63,0.130662,0.11265,0.0542,0.0528,0.175123,0.0797
64,4.116,6.0314,2.4201,5.3356,5.25612,7.226
65,4.11176,3.39055,2.10865,5.6202,6.96257,7.0306
66,0.2653305,0.26185,0.1565,0.2025,0.519563,0.3319
67,0.592567,2.1347,1.38175,1.1901,0.969197,1.704
68,0.069634,0.07475,0.0317,0.0331,0.277348,0.0797
69,0.118087,0.0659,0.027,0.0615,0.190566,0.1203
70,0.5427845,0.823,0.8062,0.4922,0.676643,0.476
71,1.019529,5.20755,3.8662,2.1355,3.49855,3.7812
72,6.38023,17.81275,11.43775,18.1169,5.4973,17.4435
73,17.11515,25.11645,16.972,43.3443,25.12532,62.1923
74,11.071235,16.7752,11.7762,25.2932,15.15695,36.1825
75,2.099582,1.1666,0.8427,2.0601,4.173019,2.8239
76,0.233968,0.35995,0.2311,0.1871,0.327381,0.2309
77,0.1686255,0.1332,0.0609,0.1069,0.287949,0.2036
78,0.1125085,0.11265,0.043,0.0457,0.152735,0.0927
79,0.2291715,0.14365,0.1026,0.1428,0.319554,0.221
80,1.7397305,3.0055,1.6985,1.7936,2.28957,2.5239
81,0.2253635,0.32875,0.2338,0.1101,0.421455,0.1496
82,0.2353605,0.09725,0.0396,0.1705,0.41644,0.3213
83,0.1040455,0.1387,0.0714,0.0588,0.122873,0.069
84,0.374808,0.35995,0.2129,0.2486,0.481502,0.5025
85,1.2112015,1.96635,0.909,1.4715,2.144114,2.8665
86,0.438014,0.2838,0.1547,0.2301,0.509202,0.4492
87,0.0709195,0.0321,0.013,0.0264,0.082385,0.026
88,0.457431,0.3607,0.2417,0.4188,0.840438,0.5944
89,0.221115,0.162,0.085,0.12,0.33636,0.1713
90,2.921677,2.4957,1.1441,2.8188,6.873319,5.0795
91,21.80955,8.8445,6.3841,23.7336,32.90369,39.0029
92,4.686771,0.8966,0.62995,3.1673,17.869756,5.5227
93,0.4097685,0.37515,0.1496,0.191,0.463151,0.3501
94,0.146438,0.11265,0.0544,0.0509,0.154181,0.0856
95,0.249142,0.0846,0.0373,0.1105,0.281969,0.1973
96,0.1156525,0.1044,0.0521,0.0355,0.182888,0.086
97,0.1343605,0.1243,0.0678,0.0469,0.300453,0.1985
98,1.605992,1.9942,1.06735,1.1273,2.50736,2.3167
99,0.3185155,0.26995,0.1251,0.1421,0.349261,0.3165
100,2.436487,0.8915,0.5413,1.4289,2.74755,3.2135
101,0.490809,0.2066,0.1436,0.2601,0.567792,0.6453
102,0.435512,0.38185,0.2082,0.2321,0.537978,0.3469
103,2.0519375,0.78605,0.551,1.7218,2.636938,2.1671
104,0.982993,0.65285,0.4924,0.7334,1.08994,0.9225
105,0.7500215,0.79045,0.4444,0.4594,1.483805,1.4336
106,6.17583,2.40865,1.45655,5.0416,7.19723,9.4457
107,0.946043,0.7267,0.4985,0.913,1.41587,1.4411
108,1.9709,2.8456,2.3092,2.859,7.50921,10.2367
109,0.742198,1.18275,0.4513,0.6967,1.231667,1.9484
110,1.4559355,1.5114,0.93175,0.9438,1.680348,2.9356
111,0.2630435,0.3665,0.2311,0.1981,0.299717,0.2703
112,3.5339065,1.2396,0.76675,3.6169,5.17055,5.3135
113,7.1522125,1.8795,1.36535,7.6583,19.87143,13.2963
114,0.866408,1.7372,0.74345,0.7906,1.371735,1.395
115,0.762768,0.9347,0.3094,0.6639,1.45028,1.8027
116,0.1396135,0.13335,0.0663,0.0777,0.26042,0.1231
117,0.361175,0.42195,0.1644,0.2238,0.575052,0.341
118,1.273049,0.9126,0.3799,1.1621,1.938389,2.0814
119,0.2288465,0.1261,0.0588,0.1215,0.296515,0.1665
120,6.451205,2.38025,1.82365,7.142,9.61853,13.0086
121,0.149124,0.1742,0.059,0.0757,0.250606,0.27
122,0.5231395,0.2232,0.11975,0.4247,0.750353,0.6209
123,0.47372,0.3057,0.17365,0.3272,0.703909,0.8846
124,0.243856,0.1904,0.1099,0.1835,0.364788,0.3335
125,0.1700075,0.15155,0.074,0.071,0.242736,0.176
126,0.3538335,0.31335,0.1377,0.2909,0.536873,0.3256
127,12.438656,11.6497,3.8098,12.1962,14.788152,23.1206
128,0.221053,0.1675,0.0888,0.1535,0.354044,0.4022
129,5.467785,7.4755,8.41125,12.4401,9.49336,15.6936
130,0.061799,0.027,0.0086,0.03,0.054096,0.0284
131,0.3588465,0.1738,0.088,0.208,0.356282,0.5001
132,8.15215,10.88435,4.28325,12.4488,12.31951,20.6736
133,4.480245,7.9883,3.56265,8.4746,7.42802,17.0621
134,0.163434,0.2423,0.1184,0.0907,0.413968,0.2435
135,2.5386195,5.5504,3.1182,2.0573,4.99832,4.7147
136,0.122367,0.116,0.0448,0.0552,0.146352,0.1132
137,0.24429,0.26955,0.1624,0.1539,0.302403,0.2056
138,0.7285785,0.75785,0.25735,0.5921,1.280121,1.046
139,0.2979565,0.1547,0.0773,0.236,0.677517,0.4061
140,0.092138,0.0678,0.0309,0.0394,0.108865,0.0426
141,4.620755,4.0212,4.1986,8.5097,8.62593,14.3065
142,1.3240965,0.45135,0.2269,1.2584,2.04577,2.0589
143,0.964041,0.76535,0.2968,0.8403,1.043299,0.9564
144,0.9923735,0.78115,0.7582,0.4069,0.744183,0.4397
145,0.4595015,0.3647,0.1642,0.345,0.737876,0.5806
146,0.35388,0.32855,0.1519,0.2088,0.403749,0.3975
147,0.7840435,0.7596,0.4715,0.7121,1.019167,0.8123
148,0.3912615,0.27725,0.1367,0.2115,0.633671,0.3197
149,0.2192655,0.48885,0.359,0.161,0.262279,0.21
150,0.2168715,0.1683,0.06765,0.1164,0.370807,0.2838
151,1.038658,1.50725,1.0764,1.3057,1.412359,2.0411
152,0.576446,0.99135,0.6298,0.6623,0.754509,0.9264
153,1.5612495,5.5354,5.38145,3.0221,3.71813,5.97
154,0.8536835,4.6409,3.03235,2.5756,1.598151,4.9448
155,0.0951015,0.039,0.026,0.0363,0.089951,0.0382
156,1.054818,1.2402,0.5271,0.7113,1.482914,0.9982
157,1.140344,0.5127,0.2222,0.8696,1.329233,1.6598
158,1.165029,1.2783,0.552,1.0227,1.557695,1.4593
159,0.525931,1.5783,0.371,0.4626,0.675413,0.5534
160,0.6995365,0.53225,0.17935,0.5703,1.048861,0.8577
161,0.417813,0.26935,0.1584,0.281,0.576215,0.4338
162,13.538515,8.7851,4.04705,19.0129,26.54645,35.3717
163,0.206108,0.24665,0.32225,0.0923,0.353107,0.2778
164,0.184995,0.2423,0.1691,0.0963,0.284966,0.1511
165,0.2388415,0.2293,0.176,0.1144,0.250939,0.1061
166,51.88725,532.8877,269.53065,710.3417,184.5313,1210.2343
167,7.544165,7.171,3.48845,10.9982,8.21987,14.235
168,0.207592,0.161,0.0957,0.0967,0.357271,0.2048
169,0.071288,0.05995,0.0211,0.0248,0.0942,0.0564
170,0.130599,0.1442,0.0742,0.0564,0.221528,0.1152
171,0.118412,0.14265,0.0746,0.0568,0.250201,0.1267
172,0.134114,0.15175,0.0755,0.0675,0.219834,0.1275
173,0.110798,0.1636,0.0528,0.045,0.211809,0.1077
174,4.910625,7.28485,3.67715,9.9671,8.30186,14.9219
175,0.2232515,0.1525,0.103,0.1211,0.537335,0.234
176,0.290535,0.1488,0.0984,0.2044,0.39324,0.2502
177,0.1577105,0.18255,0.1034,0.0777,0.262906,0.1373
178,1.6659015,1.4713,0.98895,1.5497,1.90947,1.8529
179,0.403397,0.40415,0.15825,0.2332,0.420233,0.3371
180,17.14925,79.3049,56.3966,82.7684,19.4344,95.9306
181,0.135424,0.29445,0.1829,0.0919,0.30489,0.2269
182,0.3433545,0.31495,0.20955,0.1969,0.589134,0.371
183,1.6997985,1.07265,0.5453,1.6073,14.157429,14.2015
184,1.172386,1.888,1.2341,1.6729,1.180339,1.9306
185,0.3260915,0.8715,0.50385,0.2802,0.890931,0.8932
186,0.0953715,0.09015,0.03765,0.0323,0.135167,0.0686
187,0.144968,0.27905,0.1385,0.1113,0.23666,0.1436
188,0.1872405,0.2652,0.1533,0.1235,0.360858,0.1878
189,0.1571175,0.23325,0.1383,0.1156,0.237723,0.1417
190,0.1717995,0.23465,0.1389,0.1113,0.244517,0.2411
191,1.9292365,2.45265,1.40265,3.1239,11.34501,6.163
192,0.4300715,0.57785,0.3487,0.4961,1.086943,0.8727
193,0.8840325,0.46715,0.2305,0.7275,1.708076,1.3563
194,0.423499,0.29105,0.1263,0.3094,0.742112,7.0721
195,0.1777055,0.4265,0.1421,0.103,0.493283,0.4176
196,0.332836,0.1837,0.0971,0.2332,0.573202,0.4381
197,0.8817205,5.8786,4.58505,2.0854,1.523101,2.5665
198,0.091654,0.08875,0.04,0.0371,0.165439,0.0939
199,0.1694985,0.0959,0.0384,0.0832,0.412546,0.1938
200,0.15154,0.12825,0.0469,0.0564,0.175731,0.0986
201,0.4662305,0.36255,0.20995,0.3122,0.740286,0.6209
202,1.3615125,0.94005,0.5881,1.5896,2.1605,2.2638
203,0.493999,0.28755,0.1446,0.3106,0.659114,0.7752
204,0.3129535,0.18885,0.1089,0.1452,0.443034,0.2364
205,0.252681,0.1196,0.07495,0.1811,0.404286,0.3434
206,47.433465,29.53275,15.2012,59.2491,59.7497,63.3761
207,0.131614,0.06525,0.0128,0.0678,0.122441,0.0702
208,0.2072695,0.1669,0.043,0.0753,0.266629,0.1409
209,3.420955,4.4978,3.0805,6.5712,4.35637,8.1628
210,6.261105,11.3418,9.02115,17.721,7.89626,16.7665
211,0.9294335,0.95265,0.4608,0.748,1.1956,1.0042
212,2.0673745,2.2328,1.7228,2.8283,2.89468,3.384
213,0.6383265,0.34455,0.1691,0.4353,0.768247,0.5581
214,0.441605,0.40395,0.219,0.3809,0.637482,0.6284
215,1.1185395,1.46305,0.7411,1.0022,1.983372,1.7439
216,0.138822,0.0945,0.0517,0.0844,0.243633,0.1128
217,1.6502595,1.94485,1.12515,2.2594,2.21259,3.3012
218,0.130363,0.1442,0.05995,0.0825,0.294139,0.2202
219,1.3532145,1.57025,0.6404,1.2335,2.861206,2.7722
220,0.2019195,0.11975,0.0704,0.1227,0.383656,0.2103
221,2.91123,6.1206,2.6867,3.8005,5.35458,6.0316
222,0.17033,0.22515,0.1397,0.0919,0.306745,0.1484
223,0.429588,0.5212,0.2502,0.3726,0.870442,0.8984
224,1.666595,2.31845,1.4599,2.619,2.35915,3.448
225,1.84936,7.07285,5.2906,6.1216,4.4387,8.822
226,0.3630685,1.34565,0.793,0.5305,0.55719,0.6
227,0.834284,0.5433,0.2964,0.5826,1.356257,0.9915
228,0.2213665,0.1314,0.0659,0.1073,0.266084,0.2238
229,1.515436,0.85235,0.5478,1.4084,3.69134,2.1773
230,0.1861255,0.31455,0.0947,0.1152,0.564707,0.3359
231,0.168062,0.1863,0.12785,0.084,0.480586,0.3015
232,0.103435,0.071,0.0264,0.0359,0.197834,0.0884
233,0.849692,0.52495,0.3096,0.716,1.609419,1.0938
234,0.5083075,0.59485,0.209,0.4136,1.260318,0.7128
235,1.592129,0.78885,0.4644,1.4088,2.829491,2.2981
236,0.286138,0.27095,0.135,0.1397,0.369162,0.2261
237,16.81053,22.2836,7.65255,29.4242,24.96737,41.5241
238,1.079572,0.53225,0.3061,1.1439,1.851344,1.8722
239,0.6376815,0.4302,0.32875,0.4184,0.856979,0.4109
240,3.1265,5.3818,3.81495,7.633,5.42903,12.0498
241,0.9045965,0.7813,0.5583,0.8293,1.01819,7.8639
242,0.514588,0.27,0.1456,0.4405,0.761834,0.6738
243,10.446255,35.20145,31.119,15.4682,17.65238,23.0267
244,33.512925,164.41745,73.4146,82.5553,77.52817,186.3578
245,31.0973965,18.05615,8.79615,29.8955,21.370366,22.8328
246,0.3573775,0.4521,0.1642,0.1882,0.643091,0.5068
247,1.5316215,6.04855,3.96805,4.5706,3.22971,7.2817
248,0.150926,0.10695,0.06825,0.116,0.256769,0.1618
249,0.4470405,0.3321,0.2133,0.354,0.659845,0.5455
250,0.3271345,0.4472,0.2932,0.2439,0.39136,0.3572
251,0.1086775,0.1089,0.0438,0.0746,0.215808,0.1993
252,13.2944185,9.0624,3.79615,13.0646,18.209934,16.1803
253,10.847496,20.34265,3.8757,17.061,31.42999,36.7726
254,0.117232,0.222,0.0564,0.0592,0.267548,0.2048
255,0.084678,0.07375,0.0317,0.0303,0.12316,0.054
256,1.5832785,1.7972,1.0103,2.1011,2.98268,3.495
257,0.137915,0.1788,0.1113,0.086,0.220385,0.1405
258,0.1316865,0.1413,0.0732,0.0643,0.247117,0.1713
259,0.3535395,0.776,0.4466,0.2794,0.901065,0.6556
260,0.843126,0.1847,0.1079,0.7338,1.423139,1.0425
261,0.130192,0.1458,0.0426,0.056,0.142325,0.118
262,0.1533675,0.1217,0.1028,0.0714,0.179441,0.1393
263,3.830965,2.035,1.1589,4.6729,7.61944,7.5687
264,0.293503,0.3426,0.1663,0.2328,0.724092,0.6071
265,0.1678675,0.1693,0.087,0.1294,0.352248,0.2419
266,0.5070635,0.8976,0.4184,0.5017,1.138602,1.1123
267,0.957411,0.3266,0.1592,0.9161,1.405243,1.1944
268,0.122013,0.1063,0.0546,0.0615,0.260425,0.1101
269,0.5423785,0.1217,0.0596,0.4365,0.741325,0.6434
270,0.229997,0.24945,0.1778,0.1357,0.351547,0.2755
271,1.48633,2.9364,1.6446,2.1821,2.02923,3.2814
272,0.481305,0.86525,0.5954,0.5459,1.243153,1.3725
273,0.493866,0.36195,0.19375,0.4053,0.841391,0.6923
274,25.1796,82.7324,77.65965,49.1438,18.9364,60.663
275,0.3788855,1.24315,0.84115,0.6213,0.451625,0.7038
276,0.2589135,0.30825,0.1563,0.1732,0.35365,0.3146
277,1.52716,1.2874,0.8609,1.2627,1.495207,1.7719
278,0.111712,0.0412,0.0167,0.0363,0.123447,0.0319
279,4.673385,1.71155,1.61365,6.2364,10.33359,9.5724
280,0.3713635,0.3945,0.15665,0.2928,1.349415,0.4815
281,0.272277,0.2216,0.1551,0.1409,0.492878,0.281
282,0.199536,0.28575,0.1348,0.148,0.425269,0.2672
283,0.433239,0.6736,0.5064,0.326,1.51298,0.9047
284,0.6239925,0.4186,0.2459,0.465,1.529322,0.6888
285,0.680365,0.48135,0.2623,0.4965,1.522515,0.8036
286,0.3346,0.1981,0.1282,0.1717,0.617128,0.2901
287,0.070842,0.0578,0.0185,0.024,0.153279,0.1203
288,0.25362,0.4334,0.2001,0.1527,0.646788,0.2956
289,0.1242315,0.11285,0.0633,0.056,0.191816,0.0765
290,3.3563355,0.95835,0.6349,3.7215,6.23806,5.3455
291,0.4518245,0.35975,0.2565,0.2664,0.477014,0.2853
292,1.9344185,1.90755,0.7142,1.8051,6.432957,3.6379
293,0.241887,0.23485,0.1278,0.174,0.476959,0.4397
294,0.1414005,0.2062,0.0799,0.0864,0.489594,0.2869
295,1.312803,1.7084,0.98065,1.3251,16.084249,2.94
296,1.5483915,1.02255,0.3935,1.3014,3.895157,2.0017
297,0.084566,0.0408,0.0153,0.0288,0.081425,0.0272
298,0.251896,0.18765,0.105,0.1247,0.383477,0.1748
299,0.3014915,0.3177,0.1355,0.1938,0.887966,0.3315
300,0.2744545,0.1685,0.0953,0.1089,0.518917,0.2392
301,9.13124,6.99,3.27055,5.9538,7.03651,7.7187
302,1.0511375,0.3483,0.2015,0.8964,3.102479,1.6429
303,0.4929865,0.66765,0.2759,0.3331,1.711782,1.2698
304,10.421675,11.0542,3.26345,12.1129,19.49557,18.2266
305,1.235526,1.3381,0.7592,1.4822,5.09772,2.7296
306,1.135513,0.72425,0.4934,0.9564,2.000575,1.168
307,3.925816,2.10945,1.26965,3.8996,7.285837,7.3409
308,1.99479,2.9589,2.2346,2.3609,4.08994,3.3375
309,0.690425,0.66465,0.2449,0.5668,2.647839,10.0113
310,0.1304295,0.18765,0.0933,0.0817,0.18843,0.2032
311,2.508806,2.97525,1.543,3.0876,20.93827,11.2105
312,0.133069,0.12155,0.045,0.0603,0.267257,0.1563
313,0.3703245,0.72335,0.47265,0.4867,0.840015,0.8107
314,5.297602,1.70955,1.15065,6.1034,11.74369,9.6588
315,0.692259,0.9996,0.4024,0.701,2.509948,1.9425
316,0.277912,0.5336,0.48135,0.2601,0.325369,0.5818
317,0.972891,0.3635,0.2279,0.8585,1.402476,1.2082
318,0.8038755,0.4164,0.2666,0.7109,1.166221,1.4017
319,1.5622895,0.8366,0.48905,1.1009,2.152687,1.3456
320,0.1311645,0.0878,0.0521,0.0572,0.12891,0.0643
321,0.8152415,0.8567,0.3872,0.6378,1.564093,1.5714
322,31.68395,208.83905,111.09425,325.0367,79.5787,491.9003
323,0.1768735,0.4298,0.19595,0.1026,0.382424,0.2739
324,0.2283355,0.09645,0.041,0.1417,0.394845,0.2956
325,0.197487,0.2913,0.1655,0.1685,0.315074,0.251
326,1.2000445,1.3178,0.386,1.1739,3.861804,2.52
327,2.110002,2.51935,1.39535,2.9881,4.550791,4.9733
328,2.019025,2.2255,1.2726,2.4896,4.42299,3.7879
329,4.2815865,15.14535,1.41015,5.6384,9.38893,9.088
330,0.2154395,0.51925,0.2336,0.1121,1.154934,0.6134
331,3.9035465,2.30445,1.273,4.2868,36.680197,31.3174
332,3.83003,3.49415,1.95485,4.5,27.20887,16.2364
333,0.805153,0.3564,0.1784,0.5881,3.105814,1.5927
334,0.097933,0.06785,0.0303,0.041,0.095464,0.0457
335,0.0711125,0.042,0.0201,0.0268,0.094139,0.0596
336,0.2115665,0.26285,0.1363,0.09,0.941859,0.448
337,0.3660455,0.2901,0.1089,0.2321,16.296969,0.5052
338,0.708137,2.21325,1.72875,0.7942,1.682367,1.1648
339,0.1959555,0.29995,0.1665,0.1417,0.355218,0.2084
340,0.3085825,0.4622,0.33765,0.1618,0.507469,0.3864
341,0.406327,0.5879,0.2488,0.294,1.282372,0.6817
342,36.07611,14.83505,6.51575,50.9967,30.68085,40.7461
343,2.880585,3.9065,2.32675,3.8589,4.35294,4.9247
344,0.2885335,0.56675,0.34555,0.2309,0.715164,0.7863
345,0.558112,0.763,0.4815,0.4452,1.119779,0.8214
346,0.400909,0.69335,0.2208,0.311,0.647529,0.4926
347,0.6096955,0.68045,0.3049,0.6761,0.984089,0.9678
348,0.227551,0.3136,0.2299,0.1247,0.286269,0.176
349,0.4249025,0.6398,0.4602,0.2948,0.436667,0.3382
350,2.1856125,1.48775,0.96175,2.8085,3.31802,4.0077
351,0.5924085,0.3765,0.176,0.3998,1.307323,1.1139
352,0.5376045,0.2346,0.1381,0.3817,0.58519,0.4661
353,0.1094875,0.0562,0.0268,0.0438,0.151736,0.0659
354,0.1301605,0.1265,0.0779,0.0568,0.176204,0.0876
355,7.900865,14.2994,10.05655,11.7308,11.03612,17.9618
356,0.1159335,0.07655,0.0562,0.0461,0.158445,0.0896
357,0.525988,0.35245,0.25555,0.2767,0.6875,0.4026
358,0.187114,0.30985,0.16295,0.1342,0.339603,0.2652
359,0.1853805,0.16695,0.0963,0.1065,0.390361,0.1886
360,0.6814915,1.40525,0.8617,0.6331,1.638831,1.5647
361,1.3689785,5.865,4.2452,2.3573,1.97731,3.8708
362,0.220058,0.24565,0.1655,0.1314,0.329611,0.1657
363,0.718341,0.54825,0.3485,0.4425,1.076627,0.7851
364,1.147244,0.565,0.355,0.7061,1.259829,1.0776
365,7.309885,2.9313,1.88345,5.8973,7.12505,9.93
366,4.170045,11.28475,6.45115,9.4737,4.84739,12.0963
367,0.944885,0.85495,0.4888,0.8944,1.45359,1.6397
368,0.2108165,0.2271,0.1411,0.1425,0.415528,0.3075
369,1.155569,0.7219,0.3193,0.8992,1.119175,1.1222
370,0.669833,0.5417,0.23205,0.4275,1.064107,0.7109
371,0.590953,1.2187,0.6495,0.6951,0.976276,1.2351
372,2.426475,2.82765,1.7668,3.9438,3.83909,6.7441
373,0.1047515,0.1249,0.0465,0.0406,0.144014,0.0955
374,0.184458,0.1784,0.1077,0.0876,0.22142,0.15
375,0.2415135,0.35265,0.2257,0.1776,0.422449,0.2447
376,0.3647215,0.1904,0.11105,0.1835,0.484296,0.3209
377,0.2791365,0.25,0.1105,0.1764,0.386975,0.3027
378,4.44511,0.87565,0.55175,3.8925,4.716975,5.4995
379,0.507781,0.7474,0.31675,0.3489,1.155832,1.0346
380,0.8590545,1.7824,1.049,1.121,0.971896,1.3152
381,0.6378285,0.80445,0.5246,0.7184,0.848968,1.0022
382,0.533295,0.8141,0.506,0.7275,1.096711,1.1017
383,1.806243,3.76695,1.60835,2.5002,2.94255,4.26
384,1.814341,0.42625,0.2717,1.839,2.971114,2.3301
385,0.383908,0.9302,0.59365,0.5668,0.642867,0.733
386,0.320117,0.29815,0.1381,0.2463,0.469573,0.4148
387,1.0332625,0.2719,0.1847,0.9596,1.557483,1.346
388,1.164702,3.0073,1.39515,1.1482,2.375442,3.6501
389,0.1440315,0.17775,0.0971,0.0821,17.456039,0.1867
390,0.502471,0.16635,0.0939,0.3647,0.791631,0.7294
391,0.5722825,0.1636,0.10515,0.4669,0.94367,0.675
392,0.09414,0.05145,0.0262,0.0339,0.103247,0.0402
393,0.14093,0.041,0.0191,0.0781,0.155513,0.0706
394,0.869953,0.65285,0.4004,0.9528,1.256212,1.4652
395,2.1619795,3.2368,1.60495,2.724,4.94271,5.9731
396,0.3385045,0.4896,0.179,0.2534,0.448847,0.3935
397,0.580777,0.37655,0.14325,0.4685,1.231331,0.9311
398,0.3024825,0.17345,0.1046,0.1957,0.590798,0.4831
399,1.4882815,0.48865,0.3122,1.1925,2.876223,1.4704
400,0.2699035,0.3564,0.2721,0.2025,0.480483,0.3935
401,0.128222,0.1359,0.10535,0.0525,0.251504,0.1353
402,2.892539,0.71935,0.4622,3.1575,4.19708,4.0543
403,0.310907,0.11935,0.0412,0.2182,0.466541,0.3828
404,0.216962,0.1079,0.1464,0.0694,0.16938,0.0864
405,0.865956,0.4685,0.30805,0.5818,1.319883,0.9434
406,0.459373,0.4223,0.23265,0.3185,0.773429,0.5636
407,0.3642445,0.4091,0.1843,0.2782,0.53286,0.4847
408,0.6313705,1.3091,0.6773,0.5771,1.59152,1.3602
409,0.0955505,0.0923,0.0442,0.0402,0.164711,0.0769
410,1.6930275,1.23525,0.51805,1.5446,2.48507,2.8961
411,0.379416,0.26445,0.113,0.2775,0.614071,0.4732
412,3.71033,12.08605,8.6177,13.0769,12.08257,22.3343
413,0.096627,0.11365,0.0471,0.0607,0.256936,0.1136
414,0.233954,0.2757,0.13615,0.1421,0.439844,0.4282
415,19.6945,225.31845,151.5306,278.7914,38.77,373.3851
416,0.2472685,0.2096,0.0967,0.1503,0.440143,0.2309
417,0.72394,0.86125,0.3313,0.6201,2.137875,2.1221
418,0.333081,0.19555,0.0858,0.2478,0.730142,0.2293
419,0.3982435,0.1906,0.16655,0.2786,0.423305,0.2763
420,0.1450295,0.17465,0.0746,0.0552,0.157284,0.101
421,0.338685,0.43715,0.2844,0.2861,0.652696,0.4432
422,0.5260225,1.1974,0.6536,0.4677,2.726439,1.3614
423,0.540756,2.1136,0.8222,0.5321,10.364609,2.0092
424,0.477969,0.47165,0.31475,0.3576,1.882898,0.7728
425,0.488383,0.3035,0.17245,0.3446,1.147358,0.5838
426,0.270207,0.1608,0.0986,0.1156,0.416559,0.1796
427,0.3306525,0.18605,0.0842,0.2115,1.963859,0.3777
428,1.233024,4.9188,3.03135,2.4465,6.327038,4.4301
429,0.242067,0.4012,0.2739,0.1815,0.432382,0.3232
430,0.473057,0.90685,0.26995,0.384,0.841818,0.774
431,22.956356,3.4482,2.6988,21.4284,16.73411,26.4285
432,0.437006,1.0405,0.7507,0.6272,0.907049,1.1056
433,2.145895,2.1497,1.196,2.576,3.23669,3.7006
434,1.700537,2.90405,1.1741,2.1631,3.52182,3.9552
435,0.329285,0.36705,0.1549,0.1938,0.504329,0.4219
436,0.255999,0.2291,0.132,0.1342,0.274547,0.174
437,13.37792,75.3778,51.7531,98.6867,19.5659,143.7362
438,0.4506225,0.3755,0.18505,0.3351,0.451448,0.4673
439,0.198793,0.1046,0.0777,0.1022,0.375816,0.2889
440,0.632063,1.26115,0.8498,0.6813,0.828337,0.9485
441,0.3707655,1.92665,1.1733,1.0061,0.496125,0.9651
442,0.4282045,0.48645,0.24645,0.339,0.450198,0.448
443,0.1770595,0.1896,0.1144,0.0963,0.220588,0.129
444,0.1057435,0.1103,0.074,0.0465,0.19334,0.0793
445,0.25181,0.4233,0.2834,0.2068,0.344261,0.2798
446,1.581136,2.1244,0.9748,1.4317,3.409514,10.1593
447,0.372449,0.2301,0.11225,0.2309,5.338731,0.3532
448,5.234485,16.45425,7.3405,15.3687,9.18762,22.6378
449,0.436489,0.3499,0.1849,0.3284,0.584594,0.4255
450,0.131494,0.2378,0.1079,0.0832,0.209714,0.2242
451,0.8151125,1.24635,0.66645,0.819,1.939217,1.7846
452,0.4131405,0.7397,0.3335,0.3402,1.232842,0.9998
453,0.5717025,0.2743,0.15645,0.4567,0.494361,0.3785
454,0.085481,0.055,0.0264,0.0343,0.127221,0.045
455,4.356345,9.6089,6.53745,11.2346,8.81373,13.4444
456,0.142689,0.057,0.0197,0.0864,0.139446,0.0765
457,0.1292015,0.12685,0.0477,0.0809,0.25647,0.1468
458,0.4272,0.9726,0.6268,0.3986,1.096495,1.1151
459,1.1187905,1.5341,0.60805,0.9892,3.32862,2.2334
460,0.240603,0.3471,0.1959,0.1626,0.38878,0.2313
461,2.1052455,0.9268,0.53445,2.3242,3.427303,3.3592
462,0.320626,0.50795,0.43475,0.2621,0.652154,0.4334
463,4.289335,13.79375,9.19145,19.656,12.93527,21.6115
464,0.2707995,0.32105,0.19275,0.191,0.484548,0.4405
465,0.169611,0.11225,0.0272,0.0872,0.207068,0.1231
466,0.319919,0.4472,0.19515,0.1219,0.435446,0.3556
467,0.6218745,0.282,0.145,0.4061,0.861626,0.5096
468,0.9083845,0.8648,0.3959,0.7452,1.54194,1.3981
469,0.4995195,0.24645,0.1482,0.3702,0.698979,0.5684
470,2.5537435,1.09275,0.6643,2.8022,4.5469,4.5663
471,0.3835765,0.38265,0.2522,0.2613,0.719147,0.6098
472,1.1425645,1.6563,0.5792,0.9627,1.777094,2.0692
473,3.6607075,0.7689,0.3947,3.8427,5.189504,5.1983
474,0.0829025,0.0408,0.0157,0.0296,0.091973,0.0296
475,0.321003,0.2516,0.1069,0.2163,0.454053,0.4456
476,3.7783475,8.8504,3.9973,4.7463,8.08344,9.6632
477,0.241631,0.19875,0.1144,0.1105,0.32119,0.1788
478,3.4869005,0.9872,0.6698,3.8609,6.67718,5.5184
479,0.103995,0.1075,0.04085,0.0477,0.200787,0.0576
480,0.1154105,0.1095,0.0635,0.0371,0.231094,0.225
481,0.190434,0.1146,0.07675,0.0927,0.238943,0.1772
482,0.2598885,0.388,0.1616,0.1476,0.659965,0.3797
483,0.0952735,0.0856,0.0341,0.0351,0.190818,0.0876
484,0.77953,0.47045,0.2838,0.5913,0.986864,0.6848
485,0.718467,0.51015,0.1648,0.5242,1.886105,0.9872
486,0.7054815,0.4896,0.23285,0.4969,1.204784,0.6994
487,0.3816505,0.8194,0.4263,0.296,0.72165,0.4989
488,0.510919,1.7246,1.37225,0.3319,11.535427,0.9351
489,1.66764,3.0947,2.14475,2.7225,3.69986,4.8797
490,3.89538,10.5391,5.8618,10.108,8.80579,25.2194
491,1.2008015,1.25305,0.8109,1.4542,1.83368,1.9507
492,0.8027245,0.63015,0.2688,0.748,1.215072,1.2079
493,0.4834755,0.445,0.18605,0.4207,0.712164,0.6596
494,0.435105,0.552,0.28315,0.3619,0.549686,0.4622
495,0.785221,1.1467,0.805,0.9244,1.764498,1.4013
496,0.71284,0.69905,0.4466,0.549,1.081348,0.9015
497,0.6466485,0.14205,0.0797,0.5486,0.863381,0.6761
498,0.1265465,0.1095,0.0594,0.0446,0.178407,0.114
499,0.353923,0.2759,0.1586,0.2143,0.432064,0.3071
500,0.3308445,0.29795,0.1245,0.2356,0.497794,0.4247
501,3.87694,7.441,3.61875,7.2908,6.84169,11.398
502,0.4239175,0.5607,0.3398,0.371,0.787835,0.5727
503,6.4677745,2.3461,1.453,8.8571,28.6899,15.7263
504,4.318255,4.92135,2.51975,8.4012,7.7334,24.3013
505,0.216574,0.4405,0.31535,0.18,0.268841,0.2921
506,33.114165,275.76995,144.83285,452.5934,86.2789,926.7463
507,1.5193585,0.38325,0.26345,1.573,2.231225,2.0865
508,0.5451735,0.2046,0.1046,0.4638,0.796192,0.7626
509,2.863315,5.43785,6.5191,4.4818,5.15283,7.4988
510,2.8733505,2.60545,1.7802,3.1701,4.787422,4.8785
511,2.435336,2.2786,1.48295,2.6206,4.559366,4.2481
512,0.457884,0.2484,0.1464,0.2514,0.634524,0.3982
513,0.295075,0.31535,0.20145,0.1709,0.30401,0.2321
514,3.6160415,0.6037,0.39095,3.4034,4.289318,4.2959
515,0.998971,0.2782,0.1357,0.7823,1.413269,0.9027
516,4.05295,9.71885,5.96405,9.8822,4.84578,11.839
517,0.2067215,0.17285,0.071,0.2123,0.571011,0.315
518,0.2025445,0.09745,0.0487,0.1413,0.33718,0.5025
519,0.107198,0.0763,0.0384,0.0469,0.160144,0.0678
520,0.1544895,0.15705,0.0834,0.0994,0.206838,0.2163
521,0.1552335,0.17345,0.0992,0.0951,0.239223,0.2131
522,0.712754,0.5226,0.3065,0.5088,0.758561,0.5542
523,0.6835125,0.8102,0.41975,0.6,1.952399,1.2461
524,0.1881005,0.1243,0.0572,0.1101,0.310359,0.2226
525,0.7973625,0.4399,0.21075,0.6003,1.245023,0.9434
526,0.8376185,0.9961,0.5899,0.645,1.383693,0.9426
527,0.135782,0.2155,0.0694,0.0678,0.249236,0.2163
528,1.386653,1.40855,0.88495,1.9129,2.09239,3.3197
529,14.204945,6.1364,3.90015,23.8974,31.63125,39.6499
530,0.2754885,0.55335,0.3092,0.2601,0.622889,0.508
531,0.2884815,5.83775,0.165,0.2111,0.525129,0.5384
532,4.783898,4.62905,4.51815,5.6526,22.69302,7.1321
533,0.538986,0.25795,0.1134,0.4271,1.046986,0.6651
534,0.3024105,0.22355,0.1138,0.1511,0.460471,0.1985
535,9.62163,7.92435,4.931,15.7863,21.11046,25.5135
536,0.333307,0.49315,0.3173,0.2743,0.76395,0.598
537,0.5682345,1.3387,0.6578,0.4164,1.327722,1.1364
538,3.758845,11.9148,7.67645,11.4205,10.58222,29.6002
539,0.255912,0.6029,0.35835,0.1685,0.717983,0.5609
540,0.1055775,0.0582,0.03745,0.0485,0.124925,0.039
541,0.0995865,0.1182,0.0461,0.0446,0.16005,0.0872
542,1.180969,2.9141,1.5708,1.4542,3.212829,3.3323
543,0.395419,0.6637,0.3108,0.341,0.837531,0.8242
544,1.022397,2.61175,1.24515,1.5781,1.256698,2.156
545,0.9227705,0.86205,0.474,0.8905,1.500538,1.7411
546,0.6157355,1.4597,0.51845,0.5778,1.153727,1.8892
547,1.2722455,3.4241,1.0677,1.2296,1.782131,4.0966
548,0.151773,0.31595,0.0957,0.0828,0.315624,0.2553
549,2.0806125,1.0016,0.4839,1.9196,2.841578,2.9715
550,10.022905,4.40995,4.1806,15.6636,14.43411,25.7144
551,4.57414,1.69555,1.0338,5.953,7.18571,9.1914
552,0.127958,0.18925,0.1117,0.0872,0.295056,0.1223
553,22.221985,451.5218,269.02045,513.1759,72.7498,1050.3
554,4.103325,27.40295,32.9433,19.7704,9.95272,13.2099
555,0.2364495,0.54785,0.32815,0.1432,0.670363,0.3734
556,0.157033,0.1089,0.07515,0.06,0.242321,0.1022
557,0.565849,0.4367,0.26225,0.5617,0.934322,0.7128
558,0.91951,0.49635,0.3467,0.8388,0.977524,0.8285
559,0.339149,0.3653,0.2325,0.3205,0.69648,0.4006
560,3.354385,1.03535,0.57765,3.5092,5.01573,5.177
561,0.5605925,0.2893,0.2019,0.4744,1.143647,0.7093
562,1.986069,3.06055,1.81595,2.9348,3.51347,4.8268
563,0.8511475,0.58495,0.3217,0.7286,1.518669,1.0938
564,0.1705125,0.1916,0.1022,0.0896,0.310854,0.1831
565,0.552275,0.53755,0.2917,0.4567,1.46313,0.9138
566,0.5659895,1.29525,0.7344,0.4803,0.778191,0.8881
567,0.686124,0.2601,0.12825,0.5644,0.932672,0.8775
568,0.2534115,0.1626,0.0716,0.1235,0.308638,0.1725
569,3.96058,11.81,8.50225,11.2101,6.30187,17.194
570,0.193171,0.13335,0.0844,0.0915,0.23739,0.1326
571,0.188707,0.20445,0.1172,0.0828,0.320297,0.2257
572,0.122596,0.1,0.0455,0.0481,0.19046,0.073
573,0.111178,0.15625,0.0532,0.0584,0.203873,0.174
574,0.294103,0.6783,0.32325,0.238,0.529153,0.5415
575,0.2618045,0.1136,0.0708,0.1421,0.243993,0.161
576,1.73589,4.72145,3.22635,4.2323,2.30914,5.5902
577,0.1611845,0.08915,0.0461,0.086,0.173776,0.1677
578,1.1726695,3.94675,2.95675,2.8594,1.74675,3.054
579,0.0900375,0.11835,0.0503,0.0414,0.176615,0.1511
580,0.386807,0.33765,0.18845,0.3059,0.621401,0.5301
581,2.03947,2.73805,1.91405,4.3922,3.43304,5.7971
582,0.9167245,1.2493,0.3096,0.6556,1.974942,1.4621
583,7.868525,8.429,5.43355,13.4203,8.26441,18.6075
584,4.7728,8.2141,4.15025,9.045,8.19901,13.1207
585,1.997785,1.9476,0.78035,1.7676,2.753649,3.0758
586,5.38524,8.7261,5.48995,8.6862,9.57575,15.4185
587,0.2595165,0.1312,0.039,0.135,0.215959,0.1772
588,2.5365575,3.6864,1.64975,2.9234,4.28456,5.4931
589,0.2820555,0.4559,0.218,0.1559,0.533089,0.375
590,0.1091765,0.1371,0.0639,0.0513,0.329592,0.2321
591,0.1981375,0.3294,0.1618,0.1057,0.249015,0.1705
592,0.1718595,0.1711,0.10005,0.0801,0.266047,0.1302
593,2.4287725,4.03995,0.86815,3.2052,3.98321,3.4681
594,8.372715,36.34145,27.252,41.2277,11.26922,41.3635
595,0.559973,0.58575,0.37475,0.4128,0.759155,0.5853
596,0.259847,0.1908,0.0615,0.1867,0.476154,0.3611
597,0.6256205,0.9375,0.39095,0.5411,1.715532,1.3657
598,29.560714,0.79455,0.358,31.9813,0.948804,0.7977
599,0.2037125,0.21805,0.0892,0.103,0.366398,0.1227
600,0.8052795,0.5052,0.2893,0.6193,0.956319,0.744
601,0.266453,0.189,0.0667,0.2167,0.539727,0.3955
602,0.096817,0.1022,0.042,0.0406,0.156658,0.0848
603,0.3395615,0.2123,0.1196,0.2214,0.589058,0.2573
604,0.0596135,0.0503,0.0203,0.0244,0.118876,0.0438
605,0.248173,0.3487,0.1211,0.1563,0.442057,0.2711
606,1.3330595,1.195,0.6913,1.3073,2.244337,2.4829
607,0.2380965,0.45585,0.3359,0.1251,0.429436,0.5802
608,0.9068455,0.70395,0.3823,0.8171,13.839837,1.4542
609,1.3061815,1.5406,0.6582,1.1581,2.137435,2.1576
610,0.8079235,0.3793,0.1924,0.7014,1.502557,1.2967
611,26.47832,24.74105,10.7704,41.2691,52.74604,71.7516
612,50.806885,23.67445,13.39665,38.5352,47.03195,65.0328
613,1.4586825,1.85245,0.88,1.0065,2.733507,2.6372
614,0.259691,0.13515,0.0748,0.0971,0.351716,0.2253
615,0.442385,0.5386,0.132,0.208,0.364253,0.2893
616,0.486726,0.2865,0.1646,0.2435,0.718608,0.42
617,0.8780245,0.22455,0.1128,0.4326,0.853917,0.7405
618,2.574517,0.5076,0.2615,1.4893,17.438614,1.9776
619,0.4564865,0.41265,0.1616,0.2439,0.683615,0.5131
620,0.374289,0.1436,0.0846,0.1792,0.490721,0.2396
621,0.62854,0.447,0.1924,0.4634,1.05429,0.9134
622,0.3356195,0.3811,0.1821,0.1705,0.845059,0.7559
623,0.378411,0.27785,0.1521,0.2557,0.582417,0.3967
624,0.8212005,3.0017,3.42135,1.2821,0.859592,1.0934
625,0.2118905,0.10655,0.0497,0.1192,0.355541,0.2178
626,0.2398825,0.19635,0.1073,0.1053,0.439608,0.2668
627,1.8703885,0.5522,0.30765,1.5465,2.680397,2.415
628,0.262309,0.33745,0.1533,0.178,0.483593,0.3694
629,0.229684,0.23145,0.1298,0.1231,0.311322,0.2005
630,0.423035,0.2727,0.1553,0.3035,0.751712,0.4957
631,0.2660115,0.29185,0.179,0.178,0.701568,0.5151
632,3.286705,5.04055,3.3833,6.0418,3.70325,8.3278
633,0.239994,0.1918,0.1004,0.131,0.339797,0.3501
634,0.5934095,0.60055,0.14895,0.4886,1.38658,1.0346
635,1.6926995,0.69805,0.4308,1.3725,3.17433,2.3111
636,0.975017,0.5384,0.3396,0.7231,1.327342,1.1775
637,1.0022955,1.2789,0.6128,1.0511,2.255131,2.3218
638,0.088629,0.08755,0.0422,0.0347,0.205275,0.1381
639,0.4108695,0.2859,0.1689,0.2711,0.865218,0.5834
640,0.270882,0.2666,0.1452,0.1728,0.537539,0.3544
641,7.38581,22.5333,14.1472,32.9453,32.79136,44.3208
642,2.099315,3.6128,2.2259,4.3894,4.27569,6.8376
643,27.53648,53.7919,26.4477,108.6988,61.0502,185.5379
644,0.8087235,0.5111,0.2911,0.7255,1.122495,1.0957
645,0.1120055,0.21075,0.0971,0.0426,0.211465,0.1701
646,0.246796,0.45725,0.30825,0.255,0.386083,0.3907
647,2.7496895,0.7669,0.31755,2.6656,3.700517,4.2323
648,1.3663575,0.4989,0.1772,1.2923,2.004962,2.0186
649,0.204355,0.2224,0.1168,0.1093,0.331732,0.3292
650,0.5507255,0.27725,0.1476,0.3982,1.047335,1.4068
651,0.2477115,0.579,0.32325,0.1673,0.452805,0.4464
652,0.2391555,0.3357,0.15765,0.1219,0.389259,0.3201
653,0.955705,0.328,0.1219,0.7338,1.200126,1.0855
654,0.515183,0.4847,0.2656,0.4448,0.715634,0.8107
655,0.1891435,0.1294,0.0665,0.1318,0.412074,0.354
656,0.929119,0.3205,0.1229,0.8443,1.469863,1.605
657,0.215446,0.29285,0.2001,0.1073,0.260303,0.2431
658,1.0123055,0.384,0.1588,0.8917,1.917562,1.5351
659,2.555358,8.28575,1.0036,3.1547,4.46546,15.2515
660,1.2682655,0.88595,0.34535,1.194,2.517165,2.4627
661,0.139993,0.17465,0.0842,0.069,0.290123,0.1701
662,0.317765,0.27865,0.2155,0.1492,0.403845,0.1796
663,0.6484945,0.65265,0.2802,0.5305,1.4673,1.3093
664,0.809472,0.98895,0.3736,0.7302,1.778979,1.3464
665,0.172598,0.1569,0.1004,0.0982,0.403792,0.2518
666,0.087467,0.03505,0.013,0.0264,0.101706,0.0793
667,0.3908235,0.4829,0.2269,0.2913,0.558536,0.5175
668,2.85138,4.3705,2.7187,5.2966,5.68863,8.5026
669,0.5142595,0.4377,0.2157,0.3232,1.061608,0.8447
670,0.158341,0.1557,0.0497,0.0777,0.320409,0.2261
671,0.8802175,0.854,0.375,0.7764,1.200215,0.9497
672,0.1000165,0.0473,0.0157,0.0292,0.103713,0.0359
673,0.205824,0.3945,0.3929,0.0986,0.276643,0.1823
674,0.631352,0.62445,0.2765,0.4646,1.176804,0.9086
675,0.421799,0.12135,0.0607,0.2846,0.574333,0.3994
676,0.62225,1.8637,0.9406,0.7618,2.591189,1.781
677,0.230719,0.26125,0.132,0.1413,0.399596,0.2261
678,0.5925575,0.44935,0.1825,0.4302,0.964636,0.9671
679,0.4681925,0.12885,0.0682,0.3623,0.816064,0.6959
680,1.149567,1.0934,0.3191,0.9205,1.76075,1.7593
681,0.360936,0.94575,0.6199,0.4843,0.614925,0.7705
682,0.0876855,0.05245,0.0264,0.0359,0.101131,0.043
683,0.4528925,1.14705,0.63785,0.594,0.866031,0.9134
684,2.641155,4.85625,2.77755,6.4362,2.69855,6.1839
685,4.142621,1.29845,0.703,4.2213,4.79509,5.9791
686,9.857835,10.9358,7.07665,29.8943,33.85542,45.2532
687,0.059083,0.0282,0.0082,0.0292,0.068603,0.0303
688,0.666899,0.1703,0.10475,0.5707,1.071279,0.8893
689,4.7413695,2.6064,1.6506,7.4566,10.78419,12.1176
690,1.0653945,0.65185,0.38895,0.9264,1.998056,1.4925
691,0.262106,0.432,0.3118,0.2198,0.741178,0.4452
692,1.376802,0.39275,0.2299,1.3081,3.092825,2.111
693,0.1898625,0.24465,0.1059,0.1152,0.534028,0.3086
694,0.191076,0.2313,0.0552,0.1184,0.288835,0.2451
695,0.409683,0.299,0.1107,0.3007,0.779207,0.5052
696,0.3605975,0.2887,0.1646,0.2577,0.854436,0.5411
697,0.285272,0.3033,0.1545,0.1851,1.560038,0.45
698,0.068991,0.073,0.0349,0.0347,0.110559,0.0659
699,16.155055,87.02165,73.1537,144.5001,46.1744,298.6807
700,13.43368,97.0048,72.74825,168.5464,44.2061,365.2104
701,0.40686,0.3023,0.1492,0.3331,0.619972,0.3631
702,2.517026,0.4863,0.3005,2.6929,15.927702,14.8098
703,0.468605,0.3063,0.1707,0.2932,0.68683,0.4338
704,0.1942755,0.2877,0.207,0.1117,0.303481,0.1736
705,0.1047125,0.0832,0.0262,0.0335,0.161326,0.1113
706,0.156579,0.1314,0.0702,0.0548,0.163453,0.1002
707,6.417195,12.93005,5.8008,9.7863,5.87733,11.3301
708,0.7136925,1.53605,1.1522,0.864,0.783081,0.8996
709,0.5652625,1.061,0.582,0.69,1.892094,1.8655
710,0.0961595,0.0446,0.009,0.0438,0.106728,0.0426
711,0.3324335,0.2141,0.0801,0.1934,0.399929,0.2131
712,0.735316,0.6771,0.41325,0.628,1.305751,1.0847
713,0.716351,0.5648,0.34435,0.5715,0.986391,0.8467
714,0.243845,0.20715,0.13475,0.1736,0.42067,0.3225
715,2.014168,1.35625,0.6333,2.1939,4.38993,4.2292
716,0.437966,0.46415,0.1614,0.3102,0.648747,0.795
717,1.190365,2.00605,0.9858,1.6188,3.963205,4.7135
718,2.48313,9.3525,4.8365,7.6456,4.43681,10.8122
719,3.129805,7.6429,5.0037,8.186,4.53408,11.5141
720,0.113624,0.10695,0.0548,0.0513,0.295241,0.1326
721,2.283966,0.5216,0.3264,2.5152,5.40048,3.2972
722,0.4282445,0.27785,0.1521,0.2822,0.665307,0.4089
723,2.2694125,1.21335,0.70275,2.0384,3.46575,3.2735
724,0.1125455,0.0641,0.0305,0.0367,0.177466,0.0576
725,1.2399235,1.34285,0.914,1.1996,1.481745,1.2327
726,0.5565075,0.5952,0.3159,0.5281,1.145319,0.7602
727,2.9121195,1.4883,0.7103,2.9593,3.95168,3.8854
728,1.53265,1.97605,1.31305,2.6171,2.7901,6.6225
729,0.7119865,2.8849,1.4066,1.4479,0.953889,1.6271
730,0.174097,0.19395,0.1186,0.0809,0.243616,0.1946
731,0.087139,0.0333,0.0146,0.0272,0.083685,0.0276
732,0.0829465,0.03765,0.0094,0.0307,0.092541,0.0244
733,0.088024,0.0615,0.0288,0.0398,0.14687,0.088
734,2.7099225,3.2856,1.82325,2.9009,3.87614,8.0909
735,12.32346,52.1095,30.029,88.5284,32.1086,161.5247
736,0.5486475,0.5163,0.29835,0.4728,1.478769,0.75
737,0.3124685,0.414,0.1963,0.1503,1.003255,0.4369
738,0.220793,0.1683,0.0959,0.118,0.360166,0.1578
739,0.1101225,0.1022,0.045,0.0469,0.244356,0.1109
740,1.2604855,1.9164,0.959,1.1577,2.666026,1.8738
741,12.318485,34.35475,21.3731,43.947,18.2274,43.3
742,0.211587,0.3649,0.1754,0.2534,0.384239,0.3667
743,0.7675785,1.4226,0.4024,0.6611,1.825349,1.7423
744,0.1460525,0.21295,0.1103,0.1053,0.305992,0.204
745,2.0589,20.59075,14.43795,7.5691,2.9938,7.6326
746,0.361309,0.3965,0.1626,0.296,0.691806,0.6225
747,1.2984275,1.39695,0.5151,1.2004,1.982079,1.7396
748,0.1702295,0.28,0.1456,0.1192,0.264962,0.2178
749,0.2188425,0.3329,0.2068,0.1444,0.261026,0.1823
750,0.260056,0.23995,0.119,0.1606,0.373057,0.2988
751,0.3700395,0.402,0.2362,0.2759,0.480714,0.3951
752,0.6408255,0.6179,0.2514,0.495,1.213586,1.1068
753,0.468947,0.4389,0.29225,0.3426,0.769184,0.6011
754,1.319353,0.91965,0.4521,1.1147,2.388354,1.9804
755,1.0021815,1.38255,0.478,0.9181,7.426677,2.2097
756,0.296332,0.3765,0.1926,0.1914,0.337086,0.2873
757,3.164735,3.91815,2.5342,4.8233,5.74966,7.6962
758,5.183061,1.04245,0.7561,5.3068,5.51843,6.3422
759,10.378285,6.02525,2.34295,9.0099,9.61045,13.7799
760,7.69421,6.2992,3.8402,11.5161,11.11495,16.2948
761,0.257863,0.4286,0.2674,0.21,0.586306,0.3809
762,29.45123,359.7407,191.0993,440.6032,142.2334,792.2402
763,2.56151,3.59385,2.1467,3.4255,11.39265,5.9443
764,0.191801,0.1515,0.057,0.1057,0.243307,0.1263
765,2.34848,8.5946,4.3441,5.8646,5.69353,15.0881
766,2.118371,2.2677,0.65025,2.1643,3.717319,4.5371
767,0.3290185,0.37615,0.2309,0.2605,0.713789,0.4247
768,0.112468,0.0813,0.0386,0.0544,0.208005,0.1389
769,0.1718145,0.174,0.0933,0.1148,0.475645,0.2743
770,0.6708505,0.5198,0.36095,0.5498,0.705237,0.5609
771,0.1388645,0.2135,0.1229,0.1117,0.240645,0.1357
772,2.511166,0.8585,0.38285,2.128,3.573827,4.6216
773,0.232348,0.3118,0.21745,0.1267,0.378213,0.2478
774,2.5118485,1.49245,0.7225,2.1947,3.771326,6.0256
775,0.08378,0.10415,0.04495,0.0414,0.169813,0.1014
776,2.4004905,2.99425,1.78435,3.8147,3.82287,5.477
777,0.502691,0.47245,0.2042,0.4188,0.877719,0.763
778,0.1810695,0.3193,0.1829,0.1464,0.405481,0.3268
779,0.283213,0.31475,0.12135,0.1843,0.349666,0.3126
780,0.4591685,0.60255,0.3548,0.4203,0.886872,0.7523
781,1.845371,1.0823,0.74105,2.0727,3.449848,3.0758
782,5.3695895,2.1556,1.13525,6.0402,10.15412,17.2114
783,1.1324855,0.84925,0.49635,1.29,3.15619,2.5176
784,0.32661,0.55695,0.3566,0.1764,0.723011,0.5522
785,0.159034,0.1811,0.116,0.0635,0.247226,0.1428
786,1.1366485,7.0194,4.30775,2.0648,3.51812,4.7917
787,0.8628815,3.6787,3.65015,1.9811,1.66099,2.8322
788,2.8523695,0.9945,0.60765,2.7722,4.459153,4.3709
789,0.4315865,0.3369,0.20545,0.264,0.508538,0.3513
790,0.250406,0.13535,0.09015,0.1772,0.452212,0.2869
791,0.417413,0.3128,0.1709,0.2703,0.622981,0.3959
792,0.9135485,0.41165,0.25615,0.7539,1.136126,0.9746
793,0.8624665,0.445,0.30945,0.7294,1.321805,0.9655
794,0.15416,0.1967,0.0724,0.0864,0.322204,0.2032
795,0.3032565,0.2368,0.1318,0.1725,0.541845,0.2281
796,1.029694,2.40455,1.017,1.0263,2.682736,2.4627
797,1.3706035,1.0235,0.70475,1.5193,2.92274,2.6269
798,0.1858965,0.1667,0.1119,0.0623,0.336345,0.1425
799,48.037855,89.37945,51.3159,145.0902,30.2765,246.932
800,85.3413,519.1987,324.2114,451.8315,84.0559,371.1232
801,0.1184165,0.12945,0.0809,0.0643,0.215689,0.1053
802,1.78592,1.33435,0.5731,1.9054,2.586073,2.9605
803,1.4874165,2.22905,1.09215,2.0222,2.211357,15.3217
804,0.1955325,0.1332,0.06785,0.114,0.305707,0.1748
805,0.2575455,0.40835,0.1188,0.2032,0.440658,0.4369
806,3.87588,7.3267,3.63015,9.5408,7.23962,15.0391
807,508.91415,986.90725,704.8998,581.6884,523.2851,324.6502
808,0.694686,1.59355,1.13735,0.7101,1.14645,1.4893
809,0.5154625,0.35915,0.144,0.281,0.720279,0.6825
810,1.663486,1.2061,0.5094,1.2876,2.43556,2.5314
811,0.2752415,0.2453,0.1513,0.1164,0.350496,0.1567
812,0.625261,0.6118,0.1851,0.4381,0.832265,0.8202
813,1.4991375,1.67955,1.0486,1.8702,2.38132,3.0833
814,0.26099,0.0704,0.0264,0.0915,0.188285,0.0805
815,0.1951225,0.267,0.2494,0.0955,0.332972,0.133
816,0.4787655,0.4401,0.26485,0.3513,0.8374,0.6138
817,0.3175375,0.28555,0.08325,0.1788,0.516021,0.4231
818,0.1941935,0.1746,0.1097,0.0907,0.3876,0.3248
819,0.1746635,0.1529,0.0734,0.0955,0.25425,0.1914
820,0.127275,0.1415,0.074,0.056,0.150816,0.1251
821,0.2651195,0.3933,0.2238,0.1981,0.334454,0.2711
822,0.4307665,0.2323,0.0477,0.2336,0.406379,0.2676
823,0.078819,0.0588,0.0209,0.0248,0.1053,0.0465
824,0.0624835,0.0404,0.0142,0.0228,0.119385,0.0588
825,1.729944,1.2181,0.584,1.6014,4.01704,2.8046
826,0.286793,0.1821,0.09705,0.1511,0.514589,0.2151
827,0.2182025,0.1527,0.1024,0.1476,0.456741,0.2431
828,0.1258655,0.06725,0.0424,0.0434,0.14356,0.0398
829,0.1490705,0.0864,0.0416,0.0521,0.18735,0.1582
830,0.1230235,0.0554,0.028,0.0335,0.189039,0.0406
831,8.988155,5.10475,3.0912,12.1484,11.59892,22.5115
832,0.554718,0.33055,0.1732,0.3643,0.630172,0.3971
833,6.7394235,1.28505,0.568,3.7326,7.60764,5.1177
834,19.24515,83.72935,51.8117,120.1581,23.6712,117.1419
835,0.7071525,0.42785,0.2619,0.504,0.867598,0.7397
836,0.473515,0.2707,0.1535,0.2842,0.569166,0.4843
837,1.3017775,1.34485,0.9371,1.9961,1.665679,2.1442
838,1.5252235,2.26065,1.53075,3.2869,2.51432,3.1942
839,0.4465215,0.6335,0.3929,0.4863,0.576301,0.583
840,0.745992,0.82435,0.53995,0.9335,0.875372,1.0397
841,0.312525,0.30825,0.1888,0.2348,0.448818,0.3805
842,6.18948,14.94555,9.39655,25.6643,9.53329,24.3336
843,0.3378305,0.2068,0.1093,0.2569,0.534412,0.1598
844,1.0692975,2.8928,1.91895,2.1671,1.72596,3.0276
845,0.2442995,0.1269,0.0793,0.1385,0.394514,0.2068
846,0.586366,0.3489,0.25575,0.3777,0.665948,0.5589
847,5.17593,4.87165,2.7702,10.3847,7.11845,17.3258
848,8.807585,4.32175,1.92135,10.228,11.3241,15.4236
849,0.8447955,1.30395,0.8802,1.2118,1.313703,2.0597
850,0.077209,0.04855,0.0205,0.0256,0.101162,0.0477
851,0.0887895,0.0536,0.0205,0.0252,0.103266,0.086
852,57.4779,293.90705,120.05565,437.0474,130.9554,768.0072
853,0.1043795,0.11265,0.0505,0.0698,0.128875,0.0986
854,161.71095,403.66475,328.9413,786.8244,205.2313,1134.7441
855,0.73761,2.46785,17.65525,0.4196,0.837234,0.7752
856,1.590513,1.43145,0.8656,2.3636,1.369918,1.9614
857,2.908215,3.493,2.04885,5.0652,6.29568,14.1849
858,0.4822515,0.34515,0.2289,0.2522,0.444404,12.8361
859,0.4070665,0.24175,0.1472,0.2206,0.479016,0.358
860,1.6446325,1.2771,0.9096,1.5584,2.126,2.1825
861,0.2657795,0.279,0.1517,0.131,0.324084,0.4326
862,0.9914195,1.18455,0.73555,0.806,0.807026,1.6121
863,1.4497485,0.6274,0.42805,1.2454,8.26932,3.2048
864,0.148678,0.07155,0.0323,0.0426,0.214542,0.0892
865,2.742415,5.53975,3.74285,7.3172,5.727,11.5958
866,0.3849885,0.22615,0.1095,0.2617,0.446541,0.3007
867,1.4143325,0.2577,0.1711,1.1206,1.550602,2.5756
868,0.340405,0.81195,0.2816,0.2107,0.608657,0.6343
869,1.3072925,1.8278,1.1404,2.0897,2.02795,5.625
870,9.23398,22.54055,14.88755,45.0164,15.3763,53.3047
871,1.4799415,1.0681,0.5332,1.3413,3.156952,5.4529
872,1.575158,1.49405,0.8824,2.0301,5.722364,3.2368
873,2.617895,2.55155,1.8813,3.2108,4.8719,3.9201
874,0.580765,0.96175,0.7829,0.6339,0.898192,0.7413
875,0.9201405,0.6951,0.5498,0.8703,1.389155,1.0243
876,0.402672,0.17425,0.1168,0.2897,0.828531,0.4156
877,0.0722895,0.09725,0.0444,0.0398,0.141831,0.1026
878,0.428063,0.4379,0.22,0.3896,1.008616,0.6927
879,0.085185,0.06585,0.0341,0.0347,0.136447,0.0623
880,49.6018,908.3517,644.8737,1336.7095,146.9523,2539.31
881,0.150303,0.1365,0.08975,0.0821,0.198511,0.1365
882,0.106719,0.086,0.0909,0.0738,0.130935,0.1365
883,0.1233875,0.08995,0.0331,0.0418,0.139784,0.071
884,0.8665645,1.6699,1.53355,1.0531,1.110289,1.3942
885,0.458324,0.3765,0.1415,0.3378,0.933273,0.9927
886,0.709268,0.9669,0.8056,0.8668,1.050514,1.4115
887,5.9676835,2.8748,1.57695,7.6516,9.31038,10.877
888,2.213428,0.8652,0.4525,2.7769,3.594066,3.7539
889,1.6807805,1.4293,0.67555,1.4707,3.484769,3.1117
890,0.459902,0.27445,0.1316,0.3173,0.596809,0.4259
891,4.008345,1.70385,0.7748,3.9544,4.68216,5.432
892,0.1244545,0.09605,0.03785,0.0442,0.241781,0.0738
893,19.09738,9.01065,3.4182,23.5422,26.94819,49.6652
894,0.66931,1.2945,0.7336,0.9142,1.639218,1.8102
895,0.1679425,0.1091,0.0388,0.1203,0.195012,0.0986
896,0.145063,0.1582,0.09605,0.0635,0.181839,0.105
897,0.21044,0.2127,0.1318,0.1057,0.261898,0.1713
898,0.1726395,0.1247,0.07495,0.0797,0.297333,0.1622
899,0.401718,0.1926,0.1393,0.1977,0.507553,0.2917
900,0.5557095,0.6321,0.2682,0.3568,1.13249,0.6284
901,0.4316765,0.3017,0.1379,0.2096,0.623548,0.3288
902,0.2140625,0.2804,0.1705,0.1164,0.298983,0.1811
903,2.687545,6.38625,3.58005,5.5638,3.22082,7.3599
904,0.2095455,0.235,0.1407,0.1251,0.356834,0.2068
905,0.2263925,0.3073,0.1924,0.12,0.408838,0.2159
906,0.5339785,0.39335,0.22455,0.3331,0.648395,0.643
907,0.556807,0.658,0.43675,0.5415,1.394309,1.0993
908,0.5550565,0.728,0.3276,0.4235,0.953342,0.7926
909,0.2522155,0.1083,0.0394,0.129,0.23929,0.1306
910,7.175292,3.68225,2.41695,9.4022,9.566,22.6335
911,0.9322555,0.5396,0.2747,0.8577,1.850046,1.7155
912,0.9692675,1.4023,0.7671,1.2039,1.711569,2.1256
913,0.305853,0.269,0.1679,0.1934,0.810988,0.3955
914,7.74116,7.81615,3.3596,11.6491,12.01631,18.9723
915,1.692227,6.0069,4.22225,4.8059,5.36646,8.2303
916,0.0684635,0.059,0.0193,0.0244,0.111941,0.0627
917,0.1374795,0.0941,0.0428,0.0761,0.29333,0.178
918,96.72255,116.0717,94.408,186.3112,107.0774,216.5257
919,0.7833925,4.5639,2.59515,1.7179,0.822452,1.6981
920,1.056383,2.7029,0.68935,0.7231,1.529795,1.8169
921,5.49028,4.78775,2.6117,5.9183,7.64491,9.8001
922,5.1250735,2.1858,0.92775,4.8173,5.056752,6.3477
923,0.12172,0.0801,0.06825,0.0536,0.094461,0.0469
924,0.823929,0.6907,0.25435,0.6071,1.33734,1.104
925,0.562397,0.9377,0.60945,0.4393,0.986053,0.9596
926,0.2609445,0.3386,0.1723,0.1535,0.300673,0.2467
927,0.2471105,0.30685,0.1912,0.1586,0.33104,0.219
928,0.15206,0.1156,0.06015,0.0785,0.175236,0.1961
929,0.076549,0.06745,0.03075,0.0323,0.121932,0.0757
930,0.467319,0.5536,0.2581,0.3071,0.66588,0.3848
931,0.22262,0.1689,0.0791,0.0856,0.310819,0.1484
932,0.4650655,2.0364,0.6692,0.3047,1.423569,1.3105
933,0.3313995,0.17285,0.104,0.2222,0.449523,0.3177
934,0.3138175,0.22315,0.0734,0.1914,0.519058,0.3469
935,2.2132225,1.11725,0.5149,1.7929,4.072118,2.8792
936,0.2458105,0.1344,0.0627,0.1243,0.399467,0.21
937,0.279257,0.4073,0.2948,0.1203,0.391793,0.2257
938,0.197871,0.2869,0.15765,0.084,0.453517,0.3035
939,0.345449,0.131,0.0809,0.1803,0.385401,0.1515
940,0.75186,1.1597,0.6566,0.6284,1.696661,1.2832
941,1.6002225,1.6494,1.57655,1.9488,2.34397,2.3419
942,0.577005,0.40495,0.2163,0.4385,0.996833,0.8715
943,0.904713,0.36785,0.2293,0.7006,1.555387,1.1352
944,0.980705,2.1122,1.23705,1.1707,2.133952,2.3814
945,0.270648,0.16695,0.1557,0.1732,0.222943,0.0947
946,2.356989,4.767,1.49125,2.2527,5.209585,4.8979
947,5.3929865,21.9727,5.9414,10.7491,21.93178,23.6792
948,4.6691345,13.30505,3.6452,5.3423,12.3254,26.4352
949,1.0179855,1.6231,0.7105,0.9982,1.332215,1.7593
950,0.136491,0.15725,0.0882,0.0742,0.210013,0.15
951,0.51342,0.33925,0.1543,0.3592,0.761134,0.6596
952,0.3858885,0.1861,0.1409,0.2885,0.591309,0.4132
953,0.533156,0.2358,0.0911,0.4571,0.864052,0.703
954,3.4207455,0.8581,0.4194,3.0584,3.402488,3.3564
955,3.396012,3.1533,1.9928,5.1852,4.64003,8.1051
956,0.981845,3.0651,1.8957,1.869,1.367293,2.3352
957,1.027026,1.408,0.7302,0.8514,1.32401,1.3823
958,0.2379795,0.3467,0.1987,0.2285,0.454394,0.3714
959,1.8664055,0.8082,0.431,1.6472,2.995571,2.1686
960,1.250772,0.7602,0.4679,1.1636,2.16959,1.6354
961,0.922345,2.0011,1.2264,1.1632,1.701033,1.9018
962,1.326284,0.4468,0.2688,0.9284,1.366902,0.896
963,0.1041075,0.09785,0.0501,0.0477,0.139928,0.0686
964,0.6629165,0.3724,0.15925,0.5901,1.210417,0.8336
965,2.372995,3.1014,1.84655,3.0012,5.39222,4.9993
966,0.5372435,0.6645,0.3965,0.5072,0.90758,0.8668
967,0.134578,0.0992,0.0402,0.0548,0.187759,0.2119
968,0.9002155,0.5409,0.2654,0.6888,1.142342,0.9817
969,0.104721,0.1059,0.0384,0.0375,0.189337,0.0734
970,0.6884835,0.20345,0.1115,0.5238,0.920504,0.7373
971,1.239075,1.1818,0.7211,1.3294,1.203871,1.434
972,0.0764745,0.09625,0.0329,0.0327,0.105701,0.0817
973,0.7251335,0.68815,0.61635,0.7385,1.107491,1.0393
974,0.154615,0.1539,0.1075,0.0556,0.263411,0.1164
975,0.2236255,0.3787,0.203,0.1294,0.376044,0.2431
976,0.9416285,1.2361,0.5676,0.6023,1.522085,1.2098
977,0.690875,0.3708,0.1452,0.534,0.961142,0.9548
978,3.49737,9.2785,3.57235,6.2558,5.4587,8.0309
979,1.3694125,0.78215,0.4934,1.3575,2.70581,2.5097
980,0.964921,0.2964,0.284,0.6769,1.068182,1.1972
981,0.7313175,0.7032,0.3112,0.5881,0.989172,0.8956
982,0.41993,0.3098,0.2088,0.3232,0.69318,0.4697
983,0.702428,0.30985,0.1205,0.5107,0.980677,0.7578
984,1.7039305,0.3586,0.1928,1.4672,2.395383,6.7776
985,1.405885,3.47525,2.95145,2.1627,1.607184,2.8267
986,0.2899925,0.31515,0.1717,0.129,0.390189,0.2478
987,0.4958755,1.04125,0.6819,0.66,0.679819,0.8017
988,0.3577025,0.96195,0.5747,0.5506,0.775987,0.7046
989,1.3367835,0.7332,0.28615,0.8467,1.508022,1.0393
990,0.505373,0.8601,0.5579,0.5534,1.089778,0.8628
991,41.4306,401.57025,279.38635,240.3774,50.8396,383.3676
992,27.7880835,20.16365,8.53935,32.2406,19.1546,36.2113
993,0.3951555,1.25105,0.83795,0.4523,1.458001,1.483
994,0.103973,0.08365,0.03765,0.0438,0.194041,0.1144
995,0.4141575,0.50815,0.45525,0.3363,0.948865,0.5782
996,0.4378905,0.3341,0.2169,0.3777,0.744862,1.1388
997,8.23611,46.0276,31.04205,51.8884,22.62501,92.2504
998,0.1981215,0.14185,0.0639,0.0947,0.194176,0.1346
999,0.2889935,0.19695,0.1158,0.195,0.599686,0.4863
1000,0.2394805,0.7468,0.3805,0.1164,1.219241,0.6714
1001,0.3595755,0.7837,0.5111,0.3615,0.568292,0.4259
1002,0.707461,0.7855,0.3272,0.5636,1.078591,0.9544
1003,0.970805,1.3833,0.5561,0.6832,1.184092,1.0377
1004,0.305023,0.5143,0.21765,0.2246,0.639925,0.5257
1005,1.5438475,0.7969,0.3783,1.3267,2.793398,2.4761
1006,0.3174305,0.4069,0.21035,0.1768,0.67924,0.594
1007,15.836685,92.62755,75.3301,151.3144,39.2744,322.6741
1008,0.1775095,0.2285,0.115,0.0884,0.200414,0.1346
1009,2.6403595,1.0194,0.4772,1.5102,2.706801,2.9206
1010,3.121075,26.7799,12.80195,17.1435,5.93887,25.1586
1011,0.3480575,0.25675,0.0996,0.2139,0.431864,0.3528
1012,2.777925,17.3101,14.07895,7.307,2.82719,6.9892
1013,0.3303825,0.2488,0.07535,0.236,0.391279,0.3225
1014,0.310481,0.6564,0.4843,0.2463,0.541209,0.4223
1015,0.8512255,1.99005,0.82575,0.8593,2.471642,3.3927
1016,0.3861155,0.39725,0.18295,0.2581,0.547355,0.4531
1017,0.31097,0.62265,0.3588,0.2988,0.530182,0.7077
1018,0.7346265,12.9948,0.1436,0.399,0.745436,0.5763
1019,1.8243215,1.3484,0.74225,1.605,2.1398,2.2373
1020,0.5194615,0.4379,0.1709,0.3268,0.801949,0.5092
1021,0.44504,0.5534,0.3045,0.3398,0.539463,5.1126
1022,0.4620275,0.33745,0.1659,0.2834,0.496436,0.3994
1023,0.3309505,0.31475,0.1569,0.1914,0.436075,0.3209
1024,0.3546675,0.2007,0.1182,0.2688,0.455705,0.3832
1025,0.3841855,0.3485,0.16575,0.2076,0.455861,0.3319
1026,0.470006,0.45055,0.17955,0.3153,0.694395,0.5348
1027,0.5475585,0.4442,0.1695,0.3213,0.588254,0.5459
1028,1.386852,1.0847,0.25695,0.9939,1.110342,1.1818
1029,0.7036625,0.63645,0.2175,0.4294,1.278141,0.8494
1030,0.906479,0.4902,0.248,0.6114,1.305009,1.3729
1031,0.1872335,0.1338,0.0659,0.1152,1.051178,0.2364
1032,0.344925,0.18235,0.0894,0.1867,0.443547,0.3142
1033,2.138716,1.97385,1.3046,2.0704,2.61362,2.0676
1034,1.225139,3.1103,2.0739,2.4821,2.00604,3.3556
1035,4.768321,2.1262,1.0164,4.1854,5.69903,5.5776
1036,3.815929,3.98995,1.35075,3.9675,11.94384,8.3222
1037,0.151471,0.26995,0.1233,0.0844,0.311033,3.549
1038,9.705245,11.72585,5.69725,17.117,19.25729,31.1456
1039,0.76929,0.4754,0.3365,0.5348,0.898596,0.703
1040,2.130933,6.40735,4.35945,7.1649,3.74699,11.7999
1041,0.243656,0.43395,0.2129,0.1578,0.33371,0.3398
1042,1.3695815,1.8349,1.1496,1.3543,0.92363,1.1735
1043,0.1963925,0.1239,0.0392,0.0856,0.24936,0.1764
1044,0.254502,0.0564,0.0189,0.1322,0.255373,0.1721
1045,0.178507,0.0495,0.0189,0.0521,0.199753,0.0615
1046,0.1623635,0.05365,0.0195,0.0525,0.143469,0.0817
1047,0.2197155,0.19295,0.1198,0.1042,0.567647,0.2743
1048,1.85463,1.68825,1.0563,2.2227,3.23458,3.9138
1049,1.5766855,0.8828,0.44145,1.3488,2.925143,2.9861
1050,0.3360395,0.3552,0.1642,0.2336,0.714679,0.4551
1051,1.043227,0.4494,0.2309,0.7452,2.06418,1.65
1052,0.1790695,0.20895,0.1156,0.1093,0.384917,0.2194
1053,2.308581,2.99995,0.98835,2.7856,2.94392,3.4934
1054,0.211735,0.164,0.1008,0.0947,0.269802,0.1689
1055,1.8751,1.09715,0.7093,1.3922,2.65608,2.7027
1056,0.6736955,0.2248,0.1399,0.5214,0.985962,0.7413
1057,0.198274,0.12985,0.056,0.1038,0.295685,0.1807
1058,0.122908,0.0943,0.0386,0.0706,0.229422,0.1093
1059,1.53057,1.1601,0.3144,1.3906,1.823659,1.7589
1060,0.7546975,3.3211,2.14085,2.0917,1.60595,2.6356
1061,0.934365,2.17085,1.08195,1.6069,1.3262,2.3017
1062,0.123654,0.06275,0.0337,0.0398,0.165166,0.0481
1063,1.818588,1.14075,0.5222,1.7672,3.25204,3.3888
1064,1.134383,0.69625,0.3317,0.9055,2.766597,1.6136
1065,2.598153,4.6989,2.1258,3.7046,6.861773,6.2021
1066,0.7975245,1.21475,0.7286,1.1814,1.046814,1.4735
1067,0.612077,0.344,0.23915,0.2861,0.817156,0.4665
1068,0.678565,0.9027,0.5036,0.5427,1.230097,1.1265
1069,0.121632,0.08835,0.0319,0.0394,0.246027,0.2415
1070,0.8457145,3.66685,2.3046,1.7913,1.263337,2.3743
1071,0.7223915,1.85545,1.3012,2.0996,1.317885,1.8276
1072,0.6548895,1.77135,1.2925,1.1889,1.113549,1.6673
1073,0.053015,0.0262,0.0086,0.0209,0.074542,0.0268
1074,0.713911,2.45285,1.80525,1.3875,1.202395,1.7913
1075,0.629402,2.2699,1.62095,1.4001,1.315799,1.6965
1076,0.8838095,2.2786,1.5943,1.3926,2.18989,2.3261
1077,0.9462345,2.2184,1.80235,1.3922,1.38148,1.903
1078,0.7019725,2.2322,1.5193,1.3634,1.49562,1.9298
1079,0.170984,0.2224,0.1367,0.099,0.299842,0.1618
1080,3.127645,1.1743,0.71185,3.3398,6.41583,5.6581
1081,6.7362,6.0649,3.7269,10.2087,12.78751,26.7617
1082,0.5141885,0.60845,0.30295,0.3714,1.031225,0.834
1083,0.0846935,0.0637,0.0396,0.0438,0.089148,0.0607
1084,0.6239035,0.147,0.0852,0.5384,1.369857,0.7314
1085,2.899698,1.7538,1.20845,4.1897,4.3888,6.0154
1086,0.2980605,0.56305,0.1896,0.1914,0.541989,0.4997
1087,0.5021025,0.13775,0.0753,0.3655,1.021451,0.4578
1088,3.60554,2.96405,1.86885,4.4822,4.6581,5.3333
1089,2.675965,1.9904,1.4459,2.8235,2.40751,3.2139
1090,0.082639,0.119,0.0426,0.0398,0.172723,0.1026
1091,2.8883875,0.93235,0.53425,3.015,7.002346,4.4491
1092,0.2159285,0.2096,0.1063,0.1472,0.590735,0.3777
1093,1.917643,0.57725,0.4099,1.8043,3.473915,2.3297
1094,0.1314475,0.11365,0.0378,0.043,0.239844,0.088
1095,0.3931485,0.1778,0.1077,0.3015,0.642723,0.4796
1096,0.407345,0.158,0.0757,0.3031,0.594153,0.4669
1097,0.1187275,0.1253,0.044,0.0386,0.133735,0.0722
1098,0.2600885,0.13315,0.06565,0.1725,0.415852,0.3303
1099,0.1348005,0.09215,0.0382,0.0453,0.173814,0.0876
1100,0.122183,0.1115,0.0442,0.0386,0.165795,0.0769
1101,0.10191,0.12825,0.0448,0.0378,0.142802,0.0832
1102,0.094066,0.1103,0.0384,0.0359,0.154199,0.0671
1103,0.226298,0.1442,0.0763,0.1835,0.468312,0.2988
1104,0.1204125,0.14245,0.0746,0.0856,0.191488,0.1503
1105,0.2498025,0.15945,0.0854,0.1886,0.576614,0.4101
1106,0.1922255,0.1174,0.0582,0.129,0.346841,0.2506
1107,0.105577,0.13555,0.054,0.0446,0.143996,0.086
1108,0.1157295,0.1063,0.03765,0.0438,0.180261,0.0864
1109,0.143021,0.11265,0.0491,0.0694,0.228445,0.144
1110,0.2605115,0.1492,0.0931,0.1898,0.484097,0.3706
1111,0.273381,0.20125,0.1203,0.1373,0.438348,0.2013
1112,0.1149515,0.12885,0.0448,0.0378,0.184788,0.0722
1113,0.147583,0.2001,0.0748,0.0722,0.254691,0.2139
1114,0.149048,0.11365,0.0473,0.0528,0.2044,0.1318
1115,0.2939115,0.6112,0.3868,0.3126,0.354993,6.4646
1116,0.2724535,0.2364,0.1095,0.1717,0.40145,0.3465
1117,0.1294275,0.1121,0.0382,0.0418,0.170307,0.0919
1118,0.1300175,0.1097,0.0386,0.0426,0.200215,0.0868
1119,0.1361895,0.11245,0.05995,0.0805,0.244557,0.1756
1120,0.0824545,0.0345,0.0126,0.0264,0.089873,0.0292
1121,0.0859855,0.0621,0.0313,0.0339,0.130893,0.0955
1122,0.349372,0.5214,0.3313,0.2455,0.737199,0.6315
1123,0.2715955,0.327,0.1975,0.1578,0.446269,0.2719
1124,2.265558,1.42635,0.83105,2.4193,3.82844,3.9631
1125,0.8742165,1.3871,1.28365,1.406,15.86844,2.3254
1126,0.927866,1.1968,0.7209,1.3046,1.165706,1.6346
1127,0.4451255,1.2118,6.1058,0.2226,0.548579,0.2992
1128,0.23112,0.2062,0.1085,0.1515,0.456418,0.3702
1129,0.449847,0.3495,0.2076,0.3114,0.796468,0.3702
1130,1.337919,2.1282,2.13705,1.3342,1.78383,1.541
1131,0.6425525,1.4838,1.4048,0.9998,1.233732,1.2367
1132,1.826039,2.0818,0.9187,2.3881,3.44945,4.1589
1133,1.363934,1.38785,0.68405,1.5726,2.357675,2.8018
1134,0.132184,0.1665,0.1326,0.0631,0.170815,0.1417
1135,0.9182335,0.99905,0.56305,1.1096,1.302503,1.4119
1136,0.9074045,0.90765,0.5313,0.9157,1.302819,1.6681
1137,1.6607325,1.1295,0.7322,1.7411,1.628203,3.9501
1138,1.62926,1.32805,0.7334,1.4127,1.494392,1.9275
1139,0.341601,0.2301,0.1462,0.1839,0.453899,0.3501
1140,0.539843,1.406,0.8761,0.7768,0.884211,0.8775
1141,0.1807015,0.1306,0.0718,0.1065,0.307041,0.2159
1142,0.248789,0.311,0.1898,0.1373,0.334249,0.2151
1143,0.1416515,0.12015,0.06015,0.1026,0.302917,0.2171
1144,1.526384,1.22465,0.7555,2.1473,2.84936,2.7339
1145,0.0963745,0.1158,0.0349,0.0371,0.191534,0.0675
1146,0.5324275,1.2724,0.59325,0.6596,1.457388,1.2442
1147,0.380161,0.79455,0.4977,0.4567,0.739267,0.6825
1148,0.4042075,0.53065,0.4251,0.309,0.658192,0.4425
1149,1.0130835,2.6684,2.07035,1.7506,2.40555,2.8346
1150,5.72262,37.9076,25.94795,26.0476,7.34318,33.2441
1151,2.449835,20.31425,18.97605,6.4409,2.97425,5.6905
1152,2.115681,0.6418,0.447,1.884,2.641969,2.4817
1153,0.7409005,0.2577,0.1851,0.5127,0.919323,0.733
1154,0.206752,0.13475,0.0787,0.1314,0.461068,0.2636
1155,6.9274885,2.1572,1.82305,6.3276,8.22202,12.2246
1156,4.24561,7.2661,5.1059,10.348,7.18486,16.6962
1157,0.309644,0.82535,0.4758,0.4338,0.617315,0.5463
1158,14.352601,12.0912,3.2187,20.734,15.66524,20.5256
1159,0.7636575,0.8895,0.6734,0.7571,1.229244,1.3934
1160,0.1035555,0.0649,0.0268,0.0375,0.129289,0.0678
1161,0.603544,0.26895,0.1211,0.5021,1.161632,0.9169
1162,1.57986,1.67045,1.0237,1.8793,1.99799,2.8583
1163,1.597737,1.3537,0.6961,1.406,2.324364,2.3411
1164,48.91016,48.26455,24.13035,62.2957,67.6199,75.9678
1165,2.839975,4.44765,2.74935,5.9356,5.78308,9.2518
1166,79.75665,15.35315,2.56065,80.3404,36.93423,28.3047
1167,0.2225755,0.29955,0.1665,0.118,0.254406,0.2356
1168,0.59423,0.4298,0.20205,0.4926,1.103703,1.2232
1169,0.211485,0.22715,0.0696,0.1642,0.33522,0.2609
1170,0.2201065,0.21765,0.1294,0.133,0.336745,0.178
1171,0.130739,0.1103,0.0373,0.0825,0.254589,0.0978
1172,5.31087,12.00555,6.42595,24.3711,12.34213,26.9736
1173,0.1893585,0.3876,0.18055,0.1109,0.3583,0.3513
1174,0.2700215,0.1555,0.06885,0.2526,0.426695,0.448
1175,2.2789865,3.928,2.2709,5.0676,4.40944,8.0325
1176,0.398421,0.4983,0.2127,0.2482,0.985891,0.6655
1177,0.1015785,0.0578,0.0325,0.0426,0.104285,0.0386
1178,0.238935,0.17935,0.0951,0.1117,0.335533,0.1665
1179,0.2233265,0.1847,0.1093,0.0959,0.272383,0.1622
1180,0.232552,0.35325,0.24465,0.1744,0.446451,0.4235
1181,1.23221,1.5321,0.9965,1.8315,2.73145,2.8026
1182,0.186554,0.29325,0.1241,0.086,0.211096,0.1346
1183,0.238419,0.1342,0.07,0.116,0.318513,0.1685
1184,0.873721,0.73595,0.42095,0.7567,1.349826,1.4364
1185,1.7209885,1.0843,0.6661,1.8094,2.453882,2.6933
1186,0.079317,0.08895,0.0428,0.0434,0.109241,0.0852
1187,1.3243665,3.41665,1.44925,1.7246,7.938178,2.7244
1188,0.292634,0.7539,0.3023,0.208,0.49024,0.5364
1189,6.379245,2.1961,1.0458,11.0041,8.91502,10.4953
1190,4.061948,1.29075,0.63765,4.5623,5.05685,6.5341
1191,1.7579355,0.5064,0.3094,1.7096,2.773668,2.6048
1192,2.983972,0.88515,0.6252,3.0967,4.420014,3.5948
1193,2.53265,10.5758,3.78315,19.7262,2.38365,4.8493
1194,0.375701,0.53205,0.2903,0.2427,0.494246,0.4294
1195,3.85258,2.4805,1.4686,3.5479,5.11211,5.3052
1196,1.84703,2.68755,1.83075,3.5708,2.35103,4.7281
1197,0.0690935,0.0505,0.0193,0.0248,0.093248,0.0442
1198,0.105964,0.0793,0.0357,0.0339,0.127137,0.0943
1199,0.438376,0.27625,0.1648,0.2873,0.743504,0.6146
1200,0.376864,0.1703,0.0913,0.2534,0.445331,0.3509
1201,0.2495345,0.2129,0.1346,0.1484,0.315722,0.3335
1202,15.215695,960.0608,2448.54425,462.2041,20.8783,235.999
1203,3.8072255,2.42265,0.9487,4.8098,7.94433,7.8118
1204,0.251423,0.4555,0.1961,0.1634,0.915254,0.6773
1205,2.604659,3.0951,1.7617,3.7815,4.43546,5.8413
1206,0.2438685,0.66585,0.2319,0.1728,0.377896,0.3296
1207,0.2909775,0.5555,0.2881,0.2013,0.656229,0.6134
1208,0.1036995,0.07595,0.0264,0.0386,0.12746,0.0647
1209,0.2379555,0.21845,0.1038,0.1057,0.240366,0.1294
1210,0.3186965,0.6633,0.38265,0.3153,0.704702,0.6138
1211,0.7754315,1.65195,0.84925,1.0294,6.564931,3.2506
1212,0.269218,0.44285,0.2052,0.2084,0.552231,0.5546
1213,0.4620805,0.1839,0.0998,0.3943,0.764971,0.6157
1214,0.125327,0.09585,0.0426,0.0517,0.186725,0.1014
1215,2.2193115,1.1615,0.63865,2.1647,2.70698,2.6344
1216,0.6883035,1.5041,0.5145,0.6785,1.149538,1.1269
1217,0.1323455,0.08585,0.0355,0.0556,0.194784,0.1282
1218,0.5761655,1.15555,0.51195,0.4776,0.985548,1.0815
1219,1.183889,2.1831,0.7575,1.3571,2.469644,2.5409
1220,21.75175,195.80145,135.99145,301.035,74.9671,621.8337
1221,0.910691,0.45035,0.3195,1.0705,2.056009,1.359
1222,0.8652775,0.4987,0.3777,0.6596,1.189362,0.9146
1223,1.0042935,2.46075,2.01195,1.9582,1.91875,2.0652
1224,0.2934365,0.19655,0.113,0.1476,0.5673,0.2494
1225,1.8818195,3.8798,2.2028,3.4168,5.37716,6.4058
1226,0.325566,0.72905,0.5804,0.4196,1.027135,0.7282
1227,0.117121,0.13535,0.07575,0.056,0.140133,0.1172
1228,20.146255,9.80055,4.74845,24.5527,24.30403,40.0675
1229,0.419835,0.1186,0.0647,0.2676,0.564568,0.5877
1230,0.232125,0.4482,0.2731,0.1551,0.762598,0.5984
1231,0.160136,0.1419,0.0775,0.0919,0.204457,0.1093
1232,0.717727,0.2565,0.2269,0.504,0.845141,0.6856
1233,16.59595,54.5036,54.05675,28.4531,13.908,17.8599
1234,0.2348185,0.1322,0.08205,0.1882,0.223001,0.1571
1235,0.2272335,0.1496,0.0702,0.1042,0.301311,0.223
1236,1.0486105,1.15415,0.4452,0.9726,2.600405,1.9654
1237,0.836328,1.26015,0.75485,0.7014,8.819783,1.0918
1238,2.69542,3.4679,1.87855,4.3993,3.69439,6.7701
1239,0.2798105,0.3343,0.14485,0.1855,0.457307,0.5467
1240,0.470866,1.4668,1.11155,0.6323,0.527486,0.7421
1241,0.1728775,0.2668,0.1494,0.1132,0.246335,0.1788
1242,0.954365,0.6872,0.3337,0.9256,1.603319,1.3713
1243,0.1365755,0.0706,0.023,0.0619,0.118866,0.1093
1244,0.376161,0.3252,0.1728,0.2103,0.419818,0.3402
1245,0.294308,0.3785,0.2058,0.1953,0.319764,0.2506
1246,0.3303,0.3503,0.1857,0.2226,0.507841,0.3232
1247,0.3601685,0.36235,0.2054,0.2384,0.440838,0.3094
1248,0.3046765,0.31655,0.2165,0.1819,0.342074,0.2471
1249,0.1593955,0.1896,0.1081,0.0793,0.279517,0.1448
1250,2.300011,0.5755,0.33215,1.8982,3.088401,2.818
1251,1.03341,0.42885,0.2881,0.645,1.45805,1.0713
1252,1.9124445,1.257,0.79575,1.7273,3.23779,2.7509
1253,1.421795,0.35125,0.23935,1.4182,2.442769,1.6614
1254,0.2604325,0.33235,0.1772,0.1456,0.815737,0.6722
1255,0.466667,1.6413,0.9414,0.3532,1.29613,1.3243
1256,0.1658165,0.18035,0.0554,0.0785,0.172972,0.1271
1257,0.42234,0.2984,0.1829,0.3035,0.738638,0.5727
1258,0.2154545,0.2996,0.1849,0.1397,0.383272,0.3327
1259,1.8747605,0.8447,0.41895,2.289,2.069723,1.9089
1260,2.083225,3.02365,2.0058,4.1818,2.82014,5.0289
1261,4.8312535,2.7031,1.43085,4.3981,7.949391,13.59
1262,0.7586975,1.3555,0.9787,0.8309,8.955281,1.0444
1263,0.692464,0.72765,0.4606,0.7586,1.474456,1.3298
1264,0.6793475,0.72015,0.3019,0.564,1.320377,0.7815
1265,0.1713005,0.17895,0.1089,0.0864,0.24042,0.1223
1266,0.4053595,0.3126,0.1815,0.2984,0.476119,0.2861
1267,0.20366,0.1535,0.0696,0.118,0.333149,0.2273
1268,0.813953,0.29305,0.1837,0.5238,0.970253,0.6821
1269,0.3424065,0.297,0.1979,0.1867,0.386044,0.2613
1270,0.172214,0.1817,0.1097,0.0844,0.222352,0.1484
1271,0.1486205,0.17855,0.1089,0.0872,0.212452,0.1342
1272,14.578,58.14745,40.62635,68.7011,20.2892,83.5626
1273,0.1555545,0.1375,0.0781,0.0998,0.179777,0.1421
1274,0.731109,1.88245,1.13955,0.881,2.067715,1.8643
1275,2.3826385,1.23355,0.63095,2.7746,7.83586,4.92
1276,0.528817,0.2786,0.1592,0.3225,0.845536,0.6505
1277,1.2658555,0.7634,0.3183,1.0484,2.978632,2.4
1278,0.085309,0.1136,0.0459,0.0375,0.123786,0.1105
1279,0.0901265,0.07535,0.041,0.0351,0.135051,0.0663
1280,1.8034715,1.7751,2.12545,1.6527,1.937507,1.9776
1281,3.039279,1.99455,0.83005,3.0943,3.68373,4.9756
1282,0.3287655,0.87355,0.89855,0.3296,0.468128,0.341
1283,0.114047,0.09845,0.0446,0.0525,0.198718,0.1275
1284,0.2036,0.13555,0.0775,0.1488,0.345713,0.251
1285,1.603691,0.7014,0.47165,1.3796,2.223391,1.9898
1286,0.06563,0.0584,0.0195,0.0252,0.135661,0.0386
1287,0.416558,0.5157,0.33095,0.2743,0.558168,0.3935
1288,0.5435815,0.46,0.29895,0.3615,0.850263,0.5111
1289,0.3159345,0.5121,0.32935,0.2632,0.458782,0.414
1290,0.0653285,0.0477,0.0159,0.0225,0.100891,0.0339
1291,5.3143735,2.2833,1.31245,7.5229,9.32897,13.2738
1292,3.3133765,1.0626,0.5169,3.9765,5.93656,6.0256
1293,0.409307,0.3894,0.27465,0.2763,0.634979,0.4918
1294,0.5464305,0.9035,0.5844,0.5553,0.967916,0.7456
1295,0.156241,0.191,0.1079,0.1065,0.230148,0.223
1296,0.0851395,0.07835,0.027,0.0323,0.183634,0.1306
1297,1.085821,6.99845,4.8663,2.1623,2.314481,4.6081
1298,0.208429,0.34005,0.2096,0.1586,0.417547,0.2178
1299,0.3619125,0.5901,0.4121,0.3525,0.639367,0.4685
1300,0.470215,0.25575,0.1178,0.3394,0.590917,0.5178
1301,0.9045935,0.5125,0.24845,0.6836,1.60792,1.2635
1302,0.419169,0.4993,0.2319,0.2881,0.699364,0.699
1303,0.2518025,0.2165,0.129,0.144,0.517477,0.2861
1304,0.1137465,0.113,0.0578,0.0465,0.167333,0.0825
1305,0.6090535,1.2039,0.6517,0.5486,1.184573,1.0926
1306,0.2009395,0.2017,0.1292,0.1061,0.446998,0.3213
1307,0.593906,0.98445,0.446,0.5111,1.084331,1.3069
1308,0.433921,0.6339,0.4006,0.414,1.311608,0.8759
1309,0.75208,1.26745,0.945,0.7646,1.073724,0.9434
1310,0.2162695,0.2974,0.1934,0.1472,0.263291,0.2056
1311,2.353115,2.89555,1.9405,3.8297,2.91803,5.1347
1312,0.23371,0.34615,0.0959,0.1353,0.414695,0.3923
1313,2.463016,1.6545,0.6769,1.6831,4.929296,4.0444
1314,0.365684,0.26795,0.1245,0.1981,0.555388,0.3043
1315,0.4471955,0.43755,0.3262,0.3363,1.026116,0.6375
1316,0.305748,1.1457,0.72055,0.5285,0.47953,0.6607
1317,0.313849,0.5599,0.2581,0.2538,0.526751,0.5822
1318,3.87956,9.6464,6.43185,11.6116,5.79877,13.8498
1319,1.9299865,11.11245,1.76955,1.749,1.965878,2.5527
1320,0.1145855,0.101,0.0347,0.0371,0.211059,0.0789
1321,0.165401,0.17205,0.1018,0.0813,0.246579,0.1594
1322,2.29446,2.2148,1.38985,3.5889,4.25123,6.2325
1323,0.0635965,0.0463,0.0171,0.0205,0.099771,0.0473
1324,0.2845565,0.2129,0.1132,0.1014,0.278326,0.1559
1325,0.0793335,0.0402,0.0098,0.0252,0.075006,0.039
1326,0.179227,0.07275,0.0252,0.0718,0.230516,0.0611
1327,0.325689,0.5522,0.3124,0.3043,0.445674,0.4847
1328,0.4544515,1.53865,0.9677,0.6963,0.52211,3.0398
1329,0.2160745,0.3021,0.16535,0.1578,0.343265,0.2778
1330,0.9320385,0.4156,0.2228,0.849,1.906969,1.2193
1331,0.201493,0.39645,0.1521,0.1235,0.255128,0.2715
1332,0.0760085,0.0554,0.0197,0.0307,0.093948,0.0382
1333,0.1464345,0.12685,0.07575,0.075,0.190293,0.1271
1334,0.125655,0.0963,0.0426,0.0761,0.219126,0.1598
1335,0.279107,0.31475,0.1182,0.1701,0.564196,0.489
1336,0.5778715,1.21695,0.7618,0.8206,1.009251,1.1001
1337,6.207775,12.4465,8.268,22.4132,13.43626,34.5988
1338,0.3679185,0.56385,0.42685,0.2917,0.768501,3.5964
1339,0.442949,1.35485,0.6832,0.3868,1.776638,1.3539
1340,1.1231355,0.78765,0.4602,0.9998,2.439517,1.7854
1341,0.237122,0.30765,0.1233,0.1523,0.432521,0.2972
1342,0.17392,0.1057,0.0428,0.0509,0.218786,0.0738
1343,0.5570715,0.6846,0.4669,0.4839,1.199915,1.2521
1344,0.174302,0.2609,0.1695,0.1006,0.256992,0.1527
1345,0.895152,0.4306,0.2409,0.7496,1.787052,1.0385
1346,1.618135,1.8404,1.1585,2.2188,2.77854,3.2404
1347,0.6596975,0.52735,0.2311,0.446,0.850727,0.5668
1348,1.101359,0.97715,0.6495,1.179,2.621751,2.1868
1349,0.095807,0.056,0.0282,0.0343,0.121834,0.0461
1350,0.504044,1.1281,0.7215,0.5842,0.534579,0.6935
1351,0.4679615,0.73295,0.4146,0.3351,0.43651,0.4784
1352,16.638705,37.01665,21.38815,58.5757,27.9,95.6878
1353,0.539056,0.8986,0.6098,0.5309,0.848577,0.9746
1354,0.387173,0.66745,0.4036,0.4397,0.692174,0.7803
1355,1.807785,8.26915,5.08795,5.3976,2.10134,5.7395
1356,0.200373,0.08405,0.0416,0.1239,0.328846,0.2159
1357,1.209044,5.81625,4.33975,2.1552,1.46503,1.8679
1358,0.1663375,0.1983,0.1077,0.1006,0.306197,0.24
1359,0.9734685,1.19225,0.85375,1.3279,2.05056,2.6913
1360,1.888739,0.5844,0.3153,1.7115,2.92149,2.6968
1361,0.154299,0.1906,0.116,0.1002,0.228243,0.1878
1362,0.2411525,0.21135,0.1154,0.1409,0.372584,0.2344
1363,0.3922395,0.44545,0.2956,0.298,0.818838,0.6114
1364,0.2691175,0.5228,0.3098,0.2482,0.930319,0.7559
1365,0.184178,0.4168,0.2656,0.2103,0.48547,0.2648
1366,0.302977,0.1707,0.0986,0.2344,0.590889,0.3825
1367,0.315617,0.5269,0.29065,0.2846,0.491336,0.45
1368,0.5602715,0.19,0.1097,0.4164,0.816041,0.7365
1369,1.8873965,0.86995,0.43615,1.6938,3.249651,2.501
1370,0.166826,0.22735,0.1304,0.1077,0.337214,0.1369
1371,0.308233,0.12585,0.0596,0.1796,0.421067,0.3394
1372,1.012444,1.1092,0.5534,0.9307,2.870882,2.0865
1373,9.888215,6.2986,3.72055,14.2575,14.29004,20.1782
1374,1.549028,1.4431,0.68365,1.7159,3.30916,3.4539
1375,0.1174895,0.07575,0.0382,0.0375,0.160346,0.0497
1376,0.234995,0.2196,0.14385,0.1409,0.396581,0.2628
1377,0.1326515,0.23205,0.0862,0.0828,0.281188,0.2802
1378,2.1601585,0.8583,0.4932,2.2523,12.243315,3.405
1379,0.2263505,0.3856,0.2311,0.2135,0.658482,0.3568
1380,0.1159735,0.1468,0.0706,0.0497,0.293756,0.1405
1381,0.4498285,0.5885,0.2747,0.3742,0.870325,0.8214
1382,0.608899,0.9045,0.4912,0.54,0.901744,0.7823
1383,0.139989,0.1063,0.057,0.0426,0.152933,0.0738
1384,0.14572,0.08325,0.0361,0.0607,0.165435,0.1634
1385,0.5764775,0.70735,0.2534,0.3978,0.81972,0.6911
1386,0.329348,0.2376,0.1101,0.1602,0.326615,0.2364
1387,0.1175455,0.1174,0.0556,0.0509,0.179875,0.1117
1388,0.5700645,0.21155,0.1142,0.4957,1.162532,0.7768
1389,0.2667475,0.2921,0.1438,0.1669,0.433381,0.5025
1390,0.3026455,0.31555,0.1527,0.1902,0.504155,0.4634
1391,0.1173055,0.0921,0.0448,0.056,0.241313,0.1401
1392,0.331448,0.2062,0.0959,0.2127,0.426181,0.3023
1393,0.2523285,0.1957,0.08995,0.131,0.335473,0.2155
1394,0.499836,0.3805,0.2613,0.315,0.695869,0.4598
1395,0.762847,0.88,0.4253,0.5628,1.476187,1.4518
1396,0.110279,0.0789,0.0363,0.0355,0.257854,0.1231
1397,0.240802,0.3894,0.2583,0.2111,0.518436,0.4168
1398,0.471122,0.2536,0.15785,0.2628,0.703341,0.4231
1399,0.1482465,0.09605,0.0471,0.058,0.237858,0.1444
1400,0.1078905,0.101,0.0501,0.0473,0.241975,0.1559
1401,0.173674,0.117,0.0631,0.071,0.253085,0.0856
1402,0.7081885,0.5802,0.3242,0.6477,1.192661,1.065
1403,0.187777,0.2429,0.1592,0.1077,0.353329,0.1555
1404,3.93946,10.052,6.1745,10.397,7.87449,14.7967
1405,1.2436955,3.82875,2.295,4.2931,3.47516,6.6774
1406,0.145554,0.10555,0.054,0.0536,0.254591,0.1057
1407,0.301718,0.18905,0.0767,0.2025,0.434571,0.4278
1408,0.098724,0.0937,0.0388,0.0438,0.191647,0.0888
1409,0.1485605,0.1902,0.1176,0.0947,0.279234,0.1231
1410,0.9368255,0.7369,0.18765,0.6935,1.002351,1.2347
1411,0.2058295,0.13555,0.0785,0.1346,0.53254,0.3359
1412,0.386838,0.90825,0.54585,0.4057,0.412356,0.4618
1413,6.744495,13.33995,6.31835,9.8005,9.74317,20.2568
1414,4.200105,3.4012,2.0356,5.2646,4.37171,6.5289
1415,1.001603,0.64815,0.4172,0.8502,2.72145,2.46
1416,1.283623,1.3251,0.9084,1.9417,13.238164,2.8452
1417,0.111233,0.1024,0.04475,0.0386,0.126903,0.0761
1418,0.2587765,0.1397,0.0724,0.118,0.351206,0.163
1419,0.606857,0.36965,0.1821,0.3528,0.937496,0.4713
1420,0.3467815,0.387,0.23285,0.2731,0.693543,0.6521
1421,2.4414035,3.51865,1.6924,3.1283,5.643,6.4472
1422,5.429055,3.79515,1.14135,6.1634,8.06852,7.8067
1423,1.822705,4.16485,3.0872,2.8093,2.90279,8.0893
1424,1.697175,3.42825,3.0738,2.7643,1.72547,3.0154
1425,0.4429015,0.50715,0.3386,0.4827,0.970273,0.8163
1426,0.210273,0.2433,0.2127,0.1428,0.285501,0.189
1427,0.2029185,0.24845,0.2226,0.1523,0.245841,0.1578
1428,0.08226,0.0546,0.0268,0.0382,0.133209,0.0402
1429,0.0819745,0.0566,0.0298,0.0375,0.133292,0.0525
1430,0.0882635,0.0552,0.0288,0.0398,0.100541,0.0706
1431,0.084652,0.0408,0.0153,0.0288,0.085323,0.0296
1432,0.0856035,0.04595,0.0325,0.0307,0.084107,0.0323
1433,0.089751,0.056,0.0296,0.0371,0.103256,0.045
1434,0.0845815,0.0576,0.0284,0.0359,0.099166,0.0489
1435,0.7983935,2.6767,1.2071,0.9722,1.069845,1.7538
1436,0.7178835,0.9544,0.6144,0.7859,0.750772,1.0069
1437,0.069473,0.0536,0.0209,0.0256,0.11506,0.0386
1438,0.3352875,0.34615,0.2376,0.2419,0.83781,0.6975
1439,2.55143,4.7408,2.07745,3.8119,3.93668,5.0321
1440,2.326285,3.1417,2.2089,3.6201,2.53354,5.1434
1441,0.7197835,0.55635,0.3692,0.5928,0.812615,0.9568
1442,0.89816,0.5569,0.32975,0.8159,2.118774,1.5884
1443,0.288688,0.32935,0.18135,0.1859,0.448327,0.2992
1444,0.623247,0.34455,0.18845,0.4875,0.978728,0.7657
1445,1.219041,0.5707,0.33015,1.0069,2.475622,2.0194
1446,0.2104755,0.34535,0.1997,0.1164,0.457873,0.2246
1447,1.1694145,1.24,0.4533,0.9268,2.602497,2.3589
1448,0.5023675,0.4719,0.2295,0.4081,1.203739,0.7156
1449,0.190615,0.54845,0.28615,0.1231,0.473485,0.4168
1450,0.0935805,0.0671,0.0296,0.0382,0.113082,0.0438
1451,2.611455,7.6352,5.099,6.9805,4.54393,11.0732
1452,0.1387705,0.1314,0.0509,0.0446,0.180816,0.0836
1453,0.6954105,0.508,0.2905,0.5853,1.378727,1.0622
1454,2.149049,1.34955,1.20095,2.1923,8.579336,3.6418
1455,0.3823625,0.1401,0.059,0.296,0.614217,0.5317
1456,4.07372,22.6361,32.788,18.1761,6.87913,12.523
1457,1.0979205,0.75665,0.357,0.9477,2.108329,1.8548
1458,0.1635085,0.2285,0.1409,0.1184,0.236153,0.1827
1459,0.2662855,0.4002,0.25515,0.2869,0.473398,0.3872
1460,0.1314415,0.1567,0.0858,0.0753,0.19983,0.1559
1461,0.237629,0.36705,0.2285,0.24,0.521751,0.4693
1462,0.1418705,0.07415,0.0369,0.0544,0.181484,0.0872
1463,0.133832,0.17955,0.0852,0.0615,0.451102,0.3011
1464,0.0852,0.0422,0.0155,0.0284,0.08058,0.0319
1465,0.145672,0.0925,0.044,0.0572,0.162123,0.0481
1466,8.25971,3.3578,1.9223,12.1437,21.67171,18.4627
1467,0.6400535,0.1547,0.1117,0.5115,0.835357,0.6927
1468,0.4366995,0.16435,0.1117,0.24,0.602815,0.3785
1469,0.3259005,0.1421,0.0907,0.1721,0.512388,0.2348
1470,0.231993,0.1411,0.09035,0.1077,0.371282,0.1421
1471,3.014751,1.3922,1.06495,3.7744,4.63443,5.4951
1472,8.16431,4.7972,3.3296,16.7254,10.53889,15.6498
1473,1.2409645,6.5027,4.47275,3.4429,4.32349,12.4034
1474,0.15791,0.0949,0.0398,0.0915,0.313424,0.1677
1475,0.1778915,0.165,0.0941,0.0789,0.267812,0.1282
1476,1.5704795,1.7455,0.96175,1.6646,3.03369,2.9155
1477,0.501415,0.78055,0.5421,0.5198,0.728851,1.1901
1478,0.370419,0.5601,0.3744,0.2992,0.57284,0.8127
1479,0.2018255,0.11955,0.0686,0.0694,0.331063,0.2151
1480,2.9041945,1.86705,1.13445,2.7714,5.58995,5.1639
1481,10.101915,62.37195,40.07885,70.4806,22.5624,111.2386
1482,15.46252,682.17245,948.1888,52.085,15.55239,62.0221
1483,0.4529485,1.0312,0.3667,0.4136,0.855968,1.3073
1484,0.233698,0.32545,0.2192,0.1417,0.307071,0.2265
1485,0.513396,0.20485,0.1061,0.3059,0.564076,0.4314
1486,0.081519,0.08605,0.03765,0.0394,0.124675,0.071
1487,18.27905,677.03745,953.7424,47.637,13.97402,55.1505
1488,0.346768,0.63965,0.3996,0.3189,0.614971,0.5139
1489,0.384904,1.31405,0.9329,0.3635,0.442829,0.4302
1490,0.331763,0.53815,0.369,0.2921,1.1168,0.4973
1491,0.753373,0.27625,0.11265,0.4622,0.828644,1.0961
1492,0.1990195,0.0722,0.0351,0.1318,0.308257,0.2032
1493,1.6482,5.27505,3.4569,5.1706,2.50153,7.5355
1494,0.641017,0.83325,0.4438,0.658,1.172884,2.2109
1495,1.0413305,2.6204,1.82265,1.0101,1.412381,1.4269
1496,0.8257965,1.1919,0.82575,1.033,1.358661,1.753
1497,0.908737,2.49175,1.63615,2.124,1.94991,4.8051
1498,0.6432375,0.94715,0.4936,0.5798,1.197911,1.0835
1499,3.0101585,1.10345,0.81055,2.9273,4.291059,6.0852
1500,0.235614,0.2362,0.1367,0.1551,2.092055,0.2715
1501,0.0780575,0.0491,0.02245,0.0319,0.14452,0.09
1502,0.0659205,0.0872,0.0465,0.0347,0.114301,0.0753
1503,0.1934935,0.39865,0.1861,0.1077,0.402356,0.3015
1504,4.452415,6.9444,5.13985,3.6868,3.5146,7.4001
1505,0.854306,1.272,0.8506,1.0973,1.77084,3.6706
1506,2.399675,2.9727,2.05755,3.9272,4.47113,5.0834
1507,0.233216,0.5802,0.4328,0.2684,0.494797,0.5518
1508,0.2122165,0.2794,0.1677,0.1389,0.334738,0.174
1509,0.2469415,0.6939,0.4535,0.1622,0.596532,0.7239
1510,0.1125205,0.1369,0.089,0.0521,0.191901,0.1326
1511,0.298233,0.1213,0.0686,0.2025,0.438324,0.4389
1512,0.1977495,0.1302,0.07235,0.1223,0.381851,0.24
1513,0.7268115,1.32825,0.5514,0.5364,1.644225,2.593
1514,0.1048805,0.08565,0.0459,0.0477,0.12975,0.0718
1515,1.230485,0.9789,0.464,1.3642,2.404502,2.2638
1516,18.830505,68.21565,42.89885,117.7364,34.457,210.1092
1517,24.55495,125.3236,77.9764,248.9369,76.0515,405.9337
1518,21.66265,87.12605,51.18465,170.8015,58.9895,294.8439
1519,17.796105,61.2949,37.2685,99.5657,28.7734,158.7647
1520,27.79245,146.77615,107.53015,279.0342,90.6393,502.9127
1521,0.170146,0.1117,0.06175,0.1267,0.20631,0.1227
1522,0.1636495,0.0848,0.0321,0.0801,0.149977,0.06
1523,0.073334,0.0402,0.0122,0.0268,0.081508,0.0311
1524,0.091365,0.0394,0.0134,0.0272,0.079405,0.0303
1525,3.7162535,0.7788,0.45175,3.2573,7.37629,5.0135
1526,0.109536,0.10575,0.0475,0.0418,0.146027,0.0592
1527,0.3730695,0.45925,0.2814,0.2084,0.610783,0.5656
1528,0.312637,0.4379,0.2725,0.2703,0.467075,0.4018
1529,0.115851,0.0951,0.0495,0.0446,0.213983,0.0777
1530,0.4089945,0.2757,0.16155,0.2506,0.596218,0.54
1531,1.319495,2.231,1.08725,1.2848,2.86385,2.8492
1532,0.08262,0.1063,0.0436,0.0355,0.117327,0.09
1533,0.4841455,3.79855,1.39025,1.1913,0.747476,1.5454
1534,0.579604,0.29345,0.1541,0.2873,0.546263,0.5056
1535,0.285916,0.1397,0.0805,0.1444,0.376063,0.3071
1536,0.298221,0.522,0.4523,0.1851,0.272421,0.2435
1537,6.933545,11.93845,4.11155,12.3561,18.77932,21.3403
1538,0.1158425,0.22675,0.0832,0.0568,0.219398,0.1942
1539,0.5453075,0.4529,0.1736,0.2889,0.481393,0.5068
1540,0.4529335,0.207,0.1115,0.2443,0.568656,0.5597
1541,0.498651,0.1983,1.10405,0.3939,0.667294,0.6059
1542,0.318943,0.1308,0.06765,0.2261,0.578267,0.3872
1543,0.558346,0.39945,0.2378,0.3402,0.60204,0.4871
1544,14.740705,36.50785,21.94965,70.6345,19.6204,122.8976
1545,0.771659,0.4886,0.3037,0.6525,1.648474,1.6065
1546,1.8859555,2.78505,1.8428,2.6435,2.9552,3.5648
1547,0.899286,0.1582,0.0866,0.7811,1.248312,1.153
1548,0.0765825,0.1008,0.0367,0.0394,0.181441,0.0943
1549,0.850475,0.9805,0.4559,0.855,1.420397,1.4431
1550,0.1949255,0.21985,0.1217,0.0986,0.247649,0.2317
1551,0.124072,0.1334,0.0775,0.0461,0.152194,0.0765
1552,2.915845,8.3629,5.25685,8.5437,4.26178,11.5271
1553,4.425185,4.77095,2.95455,8.1182,7.05612,11.5911
1554,0.090043,0.07275,0.0288,0.0367,0.128447,0.0714
1555,1.794786,1.7567,0.8532,1.8118,3.88227,3.4377
1556,0.58358,0.298,0.1436,0.4503,0.906281,0.7097
1557,0.9083985,0.2717,0.1523,0.7377,1.682995,1.0784
1558,0.9868785,0.34415,0.1559,0.8009,1.326913,1.0377
1559,0.294337,0.2216,0.1008,0.1902,0.517444,0.315
1560,0.5569755,0.2305,0.1091,0.3982,0.740961,0.6126
1561,2.047129,0.45785,0.2305,1.8742,2.990974,3.2289
1562,1.168623,1.80705,1.1915,1.6886,1.80192,2.8934
1563,0.3525525,0.51805,0.19455,0.208,0.651258,0.4906
1564,0.8339125,0.2532,0.149,0.6532,1.297947,0.84
1565,16.91356,18.12205,8.6211,29.2169,41.47879,50.8178
1566,14.062275,159.6421,88.4648,209.5459,27.8516,405.2192
1567,0.158679,0.3088,0.2607,0.1796,0.246268,0.1772
1568,0.454751,0.90155,0.48115,0.5036,1.31237,1.3425
1569,0.273385,0.0943,0.0479,0.2348,0.430408,0.3363
1570,2.166456,0.49555,0.23345,2.0001,3.15215,3.2435
1571,0.1467535,0.0667,0.0223,0.0592,0.234954,0.0552
1572,0.1995655,0.3049,0.1841,0.1606,0.460779,0.2103
1573,1.288164,1.1161,0.45015,1.41,3.20217,2.7655
1574,0.6691475,0.5139,0.4705,0.2964,0.681917,0.3493
1575,0.1038415,0.0872,0.05225,0.0521,0.104183,0.0386
1576,0.290293,0.25535,0.0716,0.2147,0.365341,0.249
1577,0.1586105,0.1754,0.1263,0.056,0.286367,0.1898
1578,0.231489,0.4468,0.15465,0.1594,0.495591,0.5727
1579,2.5115935,2.32355,0.759,2.3427,3.555694,3.6864
1580,0.158328,0.18175,0.1095,0.0785,0.316037,0.1432
1581,1.012492,1.58485,5.3471,1.1123,2.3756,2.1651
1582,0.477981,0.14285,0.06035,0.4038,1.171915,0.6094
1583,0.560608,1.3995,1.11235,0.6296,0.852701,0.763
1584,0.092988,0.10675,0.0509,0.0394,0.132302,0.1184
1585,0.142439,0.18015,0.1083,0.0935,0.290929,0.1867
1586,0.1425445,0.11565,0.0542,0.0442,0.191571,0.0623
1587,0.161889,0.1521,0.0797,0.0568,0.168083,0.0911
1588,0.0929465,0.0927,0.0333,0.0319,0.132083,0.1535
1589,0.164224,0.098,0.05305,0.0489,0.145985,0.0678
1590,0.197328,0.53225,0.2143,0.1168,0.673641,5.6021
1591,0.122998,0.04475,0.0179,0.0394,0.112243,0.0528
1592,0.9757325,2.62475,2.86575,1.4652,0.930709,1.5982
1593,1.3723855,2.07725,0.82535,1.0855,2.265331,2.1955
1594,1.97721,2.8825,1.735,2.2488,3.05455,3.8506
1595,1.49402,1.59865,1.1607,1.3938,2.76115,1.9176
1596,1.2562135,1.3863,1.12595,0.8443,1.603258,1.4226
1597,0.375197,0.4675,0.2192,0.2956,0.493428,0.3623
1598,0.2364715,0.2638,0.1778,0.1527,0.314674,0.221
1599,0.1313885,0.132,0.0791,0.0521,0.189401,0.1184
1600,4.051462,1.14565,0.76575,4.2963,5.64619,5.3376
1601,0.0745505,0.09765,0.0513,0.0386,0.151454,0.084
1602,0.1675875,0.207,0.0929,0.1278,0.423415,0.3351
1603,0.081068,0.0694,0.0353,0.0347,0.170738,0.0856
1604,0.294128,0.48885,0.295,0.341,0.570118,0.6225
1605,2.241145,6.7399,3.7612,6.4958,3.46814,9.2913
1606,0.179965,0.1987,0.1158,0.0963,0.304006,0.1875
1607,0.091082,0.1028,0.0406,0.0359,0.115901,0.0892
1608,0.1686655,0.17305,0.1071,0.0718,0.245411,0.1196
1609,1.888875,2.7876,1.72575,3.3947,2.28037,5.2295
1610,0.0863495,0.09765,0.0345,0.0355,0.128074,0.0825
1611,0.2906965,0.29385,0.2062,0.1452,0.35281,0.2459
1612,5.079877,2.38835,1.16545,7.2367,8.53539,10.5288
1613,0.0886905,0.0653,0.0345,0.0426,0.115588,0.0473
1614,0.70497,2.03385,0.94375,0.8419,1.425657,1.7534
1615,21.487293,3.34815,2.42465,19.4404,21.59022,25.6011
1616,0.0912625,0.071,0.0359,0.043,0.147152,0.0521
1617,2.573427,4.7167,0.83485,2.6944,7.13642,5.9443
1618,0.234063,0.2593,0.1535,0.1823,0.405214,0.3003
1619,3.8361765,9.16775,3.8619,6.8968,4.86233,11.4557
1620,0.0735965,0.0799,0.0347,0.0363,0.130004,0.0919
1621,2.422095,20.9032,17.5398,7.8864,2.78227,7.9089
1622,2.224905,5.30545,3.6049,5.6376,3.13758,7.8422
1623,0.127594,0.06195,0.0311,0.0584,0.214631,0.1472
1624,0.188964,0.1855,0.1026,0.1026,0.387568,0.1776
1625,0.992318,0.6404,0.26225,0.806,2.482472,1.674
1626,4.1594695,2.92695,1.51435,5.9439,11.64183,11.4138
1627,0.1656195,0.1851,0.086,0.1081,0.287299,0.1957
1628,8.1752445,1.49265,0.9264,7.5628,10.97294,11.5472
1629,0.2438845,0.1894,0.0886,0.161,0.46754,0.3347
1630,0.2563685,0.51705,0.41265,0.1705,0.262515,0.2261
1631,0.2750545,0.30785,0.1912,0.1417,0.350404,0.1646
1632,0.227787,0.34045,0.1695,0.0896,0.334441,0.1788
1633,3.526975,6.01675,3.2094,11.9033,5.80733,16.6903
1634,0.1436185,0.15665,0.085,0.0805,0.252935,0.1488
1635,3.71485,8.7898,6.1715,9.8961,6.99342,14.01
1636,0.1407295,0.1221,0.0635,0.0572,0.260158,0.1713
1637,0.252032,0.1229,0.12235,0.161,0.30665,0.2155
1638,0.81014,0.5275,0.3252,0.66,1.047229,1.0464
1639,0.1464565,0.1152,0.0519,0.0513,0.239603,0.1626
1640,0.1606565,0.1338,0.0785,0.0876,0.311746,0.1507
1641,0.157733,0.1669,0.0943,0.0793,0.242364,0.1626
1642,0.116733,0.1095,0.039,0.0588,0.329155,0.1109
1643,1.0831375,0.4136,0.2072,0.8506,1.680231,1.1364
1644,1.6860625,2.33065,1.0456,2.2034,2.05489,2.6333
1645,0.2153205,0.1393,0.073,0.1156,0.378768,0.2044
1646,0.3185355,0.2737,0.1744,0.2005,0.413454,0.2731
1647,0.3065345,0.1847,0.09745,0.1109,0.313548,0.1748
1648,1.1344715,0.63525,0.2765,1.0346,1.570455,1.4917
1649,0.364672,0.21865,0.5358,0.1507,0.344023,0.1689
1650,2.045984,2.49785,0.88695,2.1461,3.736586,7.0547
1651,0.526775,0.5496,0.2875,0.463,0.657966,0.7105
1652,6.110235,4.41395,1.8386,6.6355,8.93919,15.094
1653,0.1939945,0.43395,0.37495,0.1606,0.276178,0.193
1654,0.5229775,0.88595,0.3698,0.3959,1.04207,1.0547
1655,0.775977,0.3521,0.1267,0.5482,1.219372,0.714
1656,0.702222,1.1682,0.6639,0.6655,1.237314,1.256
1657,0.724392,3.2149,3.3262,1.3796,1.29516,2.4173
1658,2.07,2.0745,1.4368,2.3822,2.23501,2.6755
1659,0.1368325,0.0375,0.0157,0.0552,0.103168,0.0414
1660,0.6476225,0.94675,0.5857,0.686,0.986465,1.5086
1661,0.0878385,0.05145,0.0215,0.0323,0.110378,0.0635
1662,0.2017455,0.1154,0.0546,0.1085,0.35731,0.1993
1663,0.226393,0.24015,0.1227,0.1282,0.301397,0.2277
1664,0.2458325,0.1367,0.0748,0.1156,0.506698,0.1764
1665,0.358528,0.2321,0.1411,0.2269,0.455737,0.3375
1666,0.0934475,0.0874,0.0305,0.0343,0.120707,0.0663
1667,0.238389,0.4085,0.1965,0.1507,0.394321,0.3607
1668,3.658135,7.82425,3.90075,7.0417,4.86749,11.0211
1669,0.12959,0.1403,0.075,0.0663,0.236785,0.1547
1670,0.967041,0.7867,0.47145,0.8778,1.233488,1.389
1671,5.0597735,1.15005,0.6586,5.6108,4.476125,5.9542
1672,0.305485,0.4142,0.34435,0.2242,0.525025,0.4559
1673,0.2993635,0.2129,0.1644,0.1646,0.503283,0.3221
1674,0.2743505,0.2459,0.1265,0.1148,0.271092,0.1717
1675,3.79322,10.56435,7.2675,12.3371,4.56066,15.9604
1676,0.863209,0.9937,0.55655,0.9584,1.7589,1.5256
1677,12.91855,56.45145,53.94665,20.5986,14.616,15.0715
1678,1.2697255,1.99655,1.20985,2.3648,2.70825,3.3063
1679,1.6941245,0.7821,0.49695,1.5611,2.368512,2.2658
1680,0.31986,0.3063,0.219,0.1657,0.393039,0.2297
1681,0.187961,0.2514,0.1034,0.1353,0.361992,0.2818
1682,0.1124915,0.12765,0.07,0.0513,0.162977,0.1432
1683,0.4942075,1.944,2.19215,0.7831,0.561347,0.7369
1684,0.294279,0.22235,0.13635,0.1586,0.32009,0.2178
1685,0.137825,0.1243,0.0767,0.0746,0.206607,0.1665
1686,0.2534915,0.17225,0.116,0.1614,0.344247,0.2111
1687,0.2035745,0.1904,0.0878,0.1342,0.291668,0.2621
1688,0.180983,0.25535,0.1515,0.144,0.311739,0.219
1689,0.430356,0.3765,0.19415,0.3189,0.750378,0.4511
1690,0.672016,0.73515,0.3465,0.5017,1.078627,0.9047
1691,11.343655,17.2059,7.79765,24.5018,18.75053,44.0335
1692,0.9785905,1.15005,0.71245,1.0567,1.877181,2.0214
1693,0.7233815,1.3778,0.9268,0.7452,1.14625,1.1818
1694,0.40648,0.326,0.1442,0.3031,0.717196,0.6331
1695,7.394795,8.54805,6.9886,5.3127,4.5242,6.9039
1696,3.0437645,1.345,0.7286,3.3734,6.482951,5.6522
1697,0.2682155,0.32165,0.18015,0.1586,0.417132,0.5585
1698,0.1544685,0.1296,0.0503,0.0821,0.386705,0.2178
1699,0.12713,0.088,0.0298,0.0446,0.205574,0.0734
1700,2.449585,14.43455,8.4172,13.1649,5.79471,18.0273
1701,0.2073315,0.3282,0.2058,0.1073,0.414975,0.1902
1702,0.2740245,0.6106,0.4233,0.2917,0.555586,0.5621
1703,10.3312,203.6139,2068.89565,32.5576,8.84545,28.7894
1704,0.2710255,0.58555,0.26425,0.2273,0.379139,0.5147
1705,0.095349,0.12095,0.0396,0.0367,0.132744,0.1535
1706,0.173839,0.2238,0.0667,0.0785,0.320408,0.174
1707,0.2345655,0.19415,0.11305,0.1334,0.512648,0.3098
1708,0.1420075,0.1823,0.0554,0.0678,0.61841,0.5494
1709,1.1771805,0.3414,0.21035,0.915,1.42766,1.6729
1710,2.277523,2.082,1.36635,1.3069,2.932598,2.6273
1711,0.1959225,0.1223,0.0605,0.1097,0.266521,3.4673
1712,0.2081745,0.1288,0.0651,0.1148,0.295051,0.1827
1713,2.0941165,1.0517,0.6118,1.9097,7.28135,4.2568
1714,0.69435,0.24825,0.10475,0.5557,1.202683,0.9244
1715,0.9191665,0.7142,0.4192,0.703,1.176644,1.059
1716,0.077506,0.0793,0.0327,0.0418,0.142541,0.071
1717,0.107252,0.08935,0.0335,0.045,0.154165,0.0663
1718,1.0310865,1.0541,0.6367,1.3251,1.492416,1.8686
1719,0.198853,0.2346,0.12625,0.1002,0.311601,0.2178
1720,0.180123,0.2569,0.12805,0.086,0.213868,0.1555
1721,0.7181915,0.32915,0.1691,0.5743,1.209919,1.1182
1722,1.3511535,2.3755,0.9027,1.5919,2.32367,2.8527
1723,0.439322,0.2496,0.1231,0.1863,0.512188,0.2648
1724,0.073104,0.08485,0.0418,0.0378,0.132854,0.0832
1725,1.292709,3.0495,1.2963,1.2868,2.14773,2.5981
1726,0.596354,1.2252,0.56285,0.6063,1.260172,1.3211
1727,0.5066355,0.35345,0.19045,0.3153,0.499059,0.3781
1728,0.19697,0.30805,0.18625,0.1488,0.401077,0.2388
1729,0.1264705,0.17005,0.0552,0.0631,0.25644,0.1626
1730,1.432653,1.11115,0.60035,1.5027,2.33188,2.3897
1731,0.090907,0.0696,0.0331,0.0406,0.19106,0.0465
1732,0.247568,0.24785,0.1531,0.159,0.467825,0.2328
1733,0.5967335,0.2419,0.0919,0.4705,1.21118,0.645
1734,0.212388,0.133,0.0716,0.1196,0.335561,0.2344
1735,3.090513,1.66675,0.88415,3.0726,4.234785,4.5844
1736,1.377149,2.48665,1.4277,1.9729,2.215204,3.2976
1737,2.4914635,1.2988,0.84765,2.9561,3.522699,4.2904
1738,0.8347615,0.96945,0.58335,1.0448,1.60034,2.0111
1739,0.2263695,0.1985,0.0649,0.1535,0.305035,0.266
1740,0.7387055,0.6187,0.3536,0.6473,1.234892,0.9809
1741,0.6000655,0.51965,0.2836,0.4196,1.494041,0.9548
1742,0.1803195,0.15785,0.0858,0.1239,0.343951,0.2739
1743,0.9328165,1.1686,0.72845,0.973,2.34772,4.4352
1744,4.55043,9.4076,6.0312,9.9624,5.34677,13.8257
1745,1.0805065,0.99885,0.3712,0.8494,2.749248,1.4956
1746,0.321542,0.734,0.4438,0.3809,1.023138,0.9777
1747,0.229788,0.15665,0.08405,0.1334,0.350278,0.2321
1748,1.1753765,0.54055,0.2842,0.8076,2.598392,1.3097
1749,148124.58815,15656.28405,24773.2118,20629.1459,7085.7186,19953.2127
1750,0.662264,0.36235,0.28965,0.8036,1.067097,0.9315
1751,0.396927,0.4004,0.2204,0.4101,0.460593,0.7294
1752,1.422835,2.3135,0.78195,2.2409,2.184868,3.8696
1753,0.9492195,0.2816,0.1969,0.8786,1.227676,2.1236
1754,0.4709825,0.17995,0.1,0.3734,0.61376,0.8573
1755,0.248961,0.3365,0.2429,0.1278,0.370459,0.1957
1756,0.529666,1.25345,0.81505,0.7614,0.825781,1.8781
1757,1.73992,1.20765,0.6234,1.6957,2.811674,4.8375
1758,0.1831075,0.1399,0.0655,0.0955,0.347425,0.2202
1759,0.43926,0.1156,0.0898,0.2194,0.550815,0.1942
1760,0.1477495,0.1253,0.0696,0.0619,0.233668,3.1421
1761,0.1879635,0.134,0.0718,0.0919,0.444779,0.3678
1762,0.3119715,0.3785,0.1563,0.2628,0.418442,0.3686
1763,0.439856,0.4612,0.17995,0.3623,0.502487,0.5139
1764,0.2432025,0.13555,0.0874,0.1689,0.400615,0.2806
1765,0.11337,0.0789,0.0384,0.0434,0.173056,0.0884
1766,0.254712,0.3365,0.2072,0.1882,0.479022,0.3576
1767,14.7166615,30.5524,6.04715,20.5197,15.31407,24.0956
1768,0.1989025,0.1328,0.0495,0.1192,0.312643,0.1046
1769,1.026923,1.14,0.6809,1.3511,1.78436,2.1836
1770,0.3772055,0.6661,0.55435,0.3276,0.599772,0.6343
1771,0.242162,0.3067,0.2228,0.1326,0.432353,0.2321
1772,0.935932,1.8355,1.4165,1.5734,1.74647,1.9902
1773,0.2162545,0.1778,0.11165,0.0884,0.338409,0.1211
1774,0.249886,0.43515,0.21075,0.1728,0.410179,0.3856
1775,0.497744,0.2948,0.12765,0.2869,0.715929,0.7042
1776,0.3745965,0.6159,0.5052,0.3671,0.41963,0.4713
1777,0.168234,0.2512,0.16155,0.1278,0.324823,0.1811
1778,10.78148,58.40645,54.28415,22.909,14.1806,19.4807
1779,0.225569,0.4841,0.2873,0.1464,0.521019,0.7417
1780,0.129746,0.0592,0.0292,0.0402,0.13906,0.0734
1781,0.32943,0.1511,0.0941,0.1393,0.460199,0.2131
1782,0.1783705,0.1233,0.0686,0.0935,0.301284,0.1456
1783,0.278955,0.12785,0.0862,0.1713,0.342696,0.2084
1784,0.551585,1.07305,0.69985,0.9378,1.460359,1.8225
1785,0.1847015,0.17285,0.1026,0.1014,0.25938,0.159
1786,2.79961,3.7121,2.4197,5.5748,4.61398,10.8616
1787,0.2192535,0.2721,0.1503,0.1365,0.357323,0.4713
1788,0.20794,0.27825,0.1624,0.1188,0.387006,0.33
1789,0.3922925,0.5962,0.39095,0.2826,0.500113,0.4148
1790,0.1014175,0.08165,0.0363,0.0382,0.214488,0.0773
1791,1.8414245,2.8675,1.59195,2.8208,5.34967,11.3976
1792,0.314863,0.1973,0.1014,0.163,0.386242,0.3781
1793,0.054926,0.04475,0.0177,0.0217,0.083334,0.1275
1794,0.150436,0.18525,0.11005,0.0971,0.261391,0.2348
1795,0.751677,1.0075,0.629,1.0373,1.158498,1.6847
1796,0.291801,0.20245,0.1294,0.1539,0.301055,0.3185
1797,0.202902,0.33725,0.205,0.1646,0.322902,0.2096
1798,1.138784,1.85245,0.46695,1.0259,2.7257,3.0718
1799,0.1334205,0.11025,0.0558,0.0461,0.223544,0.1144
1800,0.3576205,0.3345,0.23345,0.2143,0.372875,0.2802
1801,3.46045,6.74645,4.69835,8.6435,9.04874,11.7494
1802,0.4591005,0.4762,0.23505,0.3919,0.741923,0.6513
1803,0.708617,0.76495,0.3718,0.6307,1.194958,2.0072
1804,0.5623685,0.09035,0.043,0.4653,0.137009,0.0915
1805,0.83429,0.9935,0.609,1.0685,1.368494,2.1446
1806,0.1150745,0.16455,0.0475,0.058,0.245867,0.1503
1807,0.445719,0.2451,0.1557,0.2838,0.620175,0.6375
1808,1.078196,1.0993,0.6588,1.5513,1.874859,2.8373
1809,0.1654635,0.18115,0.1132,0.0777,0.439676,0.2589
1810,7.169554,2.6313,0.6187,7.3133,9.44265,7.7945
1811,0.478665,0.6566,0.3219,0.3671,1.132333,0.9864
1812,0.179351,0.175,0.1032,0.0939,0.274058,0.178
1813,0.215246,0.3422,0.2038,0.1918,0.47292,0.3181
1814,0.38194,1.04585,0.671,0.5818,0.646339,2.9767
1815,0.3677255,0.1612,0.12765,0.2325,0.547441,0.2585
1816,0.27316,0.146,0.089,0.1346,0.411631,0.1981
1817,0.1277045,0.1121,0.0552,0.0521,0.194508,0.161
1818,0.218623,0.3183,0.2025,0.1567,0.528091,0.3947
1819,0.2709055,0.1703,0.0953,0.1492,0.474226,0.2328
1820,0.9466295,0.66745,0.3337,0.7393,1.313476,0.9959
1821,0.2196525,0.2802,0.16515,0.1239,0.358004,0.2175
1822,0.128995,0.1543,0.0898,0.073,0.232546,0.1902
1823,0.2134155,0.3803,0.178,0.1223,0.333247,0.2869
1824,0.438339,0.2842,0.1567,0.2893,0.532763,0.369
1825,0.2519725,0.4255,0.2757,0.2703,0.442457,0.4827
1826,0.124575,0.133,0.0767,0.0746,0.206791,0.1322
1827,0.1042835,0.103,0.0501,0.0465,0.277485,0.1156
1828,0.8791255,1.0898,0.60885,0.8648,1.746448,1.6275
1829,4.02623,7.1469,5.05575,9.4263,7.03454,12.0198
1830,0.7165145,1.02055,0.46435,0.7815,2.879371,1.2221
1831,0.1344915,0.1312,0.0708,0.058,0.212426,0.129
1832,1.981471,1.53805,0.807,1.9397,1.823125,2.7556
1833,0.426237,0.44345,0.21525,0.3284,1.11486,0.744
1834,1.77797,4.74215,2.9441,5.0684,2.88881,7.1554
1835,0.267095,0.5561,0.37985,0.2534,0.448158,0.4867
1836,0.719409,0.7888,0.418,0.5443,1.371892,1.2852
1837,0.5439395,0.50385,0.18115,0.4251,1.26167,1.0638
1838,0.1346205,0.13515,0.074,0.0572,0.183398,0.1346
1839,0.389395,0.23935,0.12725,0.2755,0.529205,0.4322
1840,0.2742695,0.1782,0.104,0.135,0.495557,0.2127
1841,0.762485,0.4111,0.1896,0.5167,1.169844,1.0638
1842,3.02615,2.04705,1.2923,3.8948,3.65265,4.4996
1843,2.1208925,1.17765,0.58025,2.1951,3.078918,3.5617
1844,0.2606075,0.3639,0.1657,0.1555,0.388808,0.2692
1845,1.473691,0.9195,0.45765,1.329,3.35307,1.8667
1846,0.9062235,1.07835,0.4685,0.7342,2.419785,1.4076
1847,1.1139275,0.6805,0.4146,1.046,2.121802,1.4913
1848,0.124699,0.1519,0.0844,0.0726,0.193018,0.1606
1849,0.159332,0.28535,0.1565,0.0919,0.23302,0.1898
1850,0.354603,0.2593,0.1569,0.2581,0.900193,0.5009
1851,2.9706155,4.0415,2.039,5.9842,7.54619,11.1111
1852,0.378188,0.79395,0.4677,0.5352,0.666255,2.8401
1853,0.2197725,0.4174,0.264,0.2573,0.464492,0.3734
1854,2.0709145,1.8631,0.8461,2.293,3.57954,3.538
1855,1.051267,1.68135,0.9994,1.4143,2.21179,2.3605
1856,0.3235955,0.3185,0.1371,0.2609,0.587392,0.5518
1857,0.3188165,0.93335,0.1685,0.2246,0.708331,0.6805
1858,0.5320935,0.3173,0.16555,0.3552,0.751584,0.521
1859,0.200598,0.2169,0.1221,0.1377,0.562242,0.2368
1860,0.1613065,0.131,0.0688,0.0682,0.284717,0.15
1861,0.7823285,1.20215,0.81215,1.0942,1.56598,1.4498
1862,0.156229,0.18945,0.103,0.0809,0.296424,0.1188
1863,0.352249,0.7669,0.2662,0.2707,0.647785,0.6493
1864,0.2895465,0.2336,0.16415,0.1176,0.352935,0.1468
1865,0.3310275,0.3317,0.21135,0.2194,0.569802,0.3343
1866,0.3573855,0.32975,0.15685,0.2242,0.728283,0.3331
1867,0.368023,1.107,0.70395,0.534,0.660142,0.8242
1868,3.562135,9.67775,7.51185,8.1075,3.35026,7.8722
1869,2.263195,2.3275,1.79665,4.3073,3.06983,4.9867
1870,0.138871,0.11915,0.069,0.0888,0.217848,0.1105
1871,0.0684705,0.08995,0.03,0.0363,0.151526,0.0769
1872,0.135917,0.1456,0.0787,0.0903,0.254674,0.1642
1873,0.378008,0.6088,0.42095,0.3035,0.522466,0.5344
1874,0.77762,0.4085,0.1758,0.6588,0.947169,0.8463
1875,0.2169565,0.1227,0.06525,0.1121,0.32005,0.2064
1876,0.5120615,1.1271,0.5265,0.4748,0.919432,1.691
1877,0.331206,1.04755,0.6716,0.5577,0.535878,0.6209
1878,0.108034,0.1213,0.0738,0.0477,0.180134,0.1211
1879,0.0920475,0.08915,0.0363,0.0339,0.112854,0.0722
1880,0.0947925,0.08265,0.0311,0.0327,0.165177,0.073
1881,0.056792,0.0463,0.0173,0.0213,0.086953,0.0422
1882,0.1326305,0.1442,0.0961,0.0536,0.185414,0.1109
1883,2.50096,1.5732,1.1273,2.4667,6.74531,3.6667
1884,0.4503165,1.0172,0.7215,0.5486,0.60571,0.6414
1885,0.0712925,0.04615,0.0209,0.0248,0.101064,0.0485
1886,2.317065,27.7975,21.43725,10.8047,2.84938,9.5889
1887,0.206379,0.3118,0.22315,0.1196,0.243683,0.1543
1888,2.384622,1.3016,0.579,2.4927,5.05554,6.1535
1889,2.2654845,1.7719,0.5447,2.0936,3.330473,3.9458
1890,0.1057925,0.1063,0.0523,0.054,0.221444,0.1369
1891,0.3372285,0.2986,0.1225,0.238,3.227648,0.4985
1892,0.1859815,0.2003,0.1148,0.0903,0.357148,0.1859
1893,1.246707,0.63965,0.4231,1.1802,1.789727,1.9132
1894,0.1132335,0.1269,0.0769,0.0651,0.151387,0.0919
1895,0.2769975,0.2674,0.1474,0.1725,0.471177,0.4038
1896,0.7073695,0.4326,0.2919,0.5159,1.063825,0.9288
1897,0.940841,1.5712,0.74165,1.1865,1.3424,1.4411
1898,0.227649,0.42115,0.31235,0.1764,0.427473,0.3071
1899,0.156455,0.1642,0.0746,0.0773,0.25625,0.1614
1900,0.2514005,0.35385,0.2263,0.2253,0.617166,0.3528
1901,0.6137595,0.8281,0.5157,0.7046,1.687746,1.4632
1902,7.102236,0.78765,0.39685,7.2797,5.640751,5.5681
1903,0.3997685,0.552,0.3639,0.3655,0.488576,0.4792
1904,0.2490705,0.2121,0.1284,0.1547,0.319412,0.27
1905,0.155754,0.1863,0.10435,0.0923,0.299521,0.1282
1906,0.068218,0.04965,0.0199,0.024,0.186184,0.054
1907,0.0601055,0.0495,0.0209,0.0236,0.200307,0.0477
1908,0.117488,0.08105,0.0331,0.0402,0.20921,0.0825
1909,0.1621375,0.1892,0.1119,0.0832,0.230086,0.1172
1910,0.3052635,0.29895,0.2295,0.1338,0.292388,0.1772
1911,0.074876,0.0718,0.029,0.0327,0.168341,0.0678
1912,0.0622855,0.0639,0.0211,0.0248,0.128344,0.0465
1913,0.06553,0.0568,0.0211,0.026,0.089251,0.0473
1914,0.063992,0.0572,0.0197,0.0252,0.08989,0.0422
1915,0.0653315,0.0479,0.0183,0.0244,0.085679,0.0422
1916,0.1546275,0.20465,0.1166,0.0931,0.223013,0.1851
1917,0.2001835,0.2658,0.1582,0.1267,0.262261,0.1646
1918,0.150375,0.19,0.0961,0.0903,0.2067,0.1681
1919,0.122592,0.0898,0.0446,0.039,0.130251,0.0497
1920,0.0573875,0.05305,0.0199,0.026,0.120955,0.0422


==> data/onlythisisused/comparison/regex2.csv <==
id,globalSFA,localSFA,nocountSFA,INYglobalSFA,globalSFAuplny,INYglobalSFAuplny,states,transitions,globalMinterms,globalTransitions,globalComplMinterms,globalComplTransitions,localMinterms,localTransitions,globINYvslocal,nocountvslocal,nocountvsrt,total_vict
36,16.89925,100.41875,68.41105,131.0284,32.8689,106.7472,370,804,11,4047,11,5258,886,1260,2,1,2,1
50,14.231325,11.8585,8.986,24.8298,43.17192,45.9641,102,202,34,1415,34,3970,261,410,2,1,1,3
51,5.24703,14.6276,8.0349,25.0063,17.23371,40.7496,101,185,34,868,34,3672,259,345,2,1,2,1
58,5.552535,10.10175,10.7495,18.1935,11.6602,37.0336,101,185,34,870,34,3672,259,345,2,2,2,1
72,6.38023,17.81275,11.43775,18.1169,5.4973,17.4435,132,230,9,901,9,1389,325,390,2,1,2,1
73,17.11515,25.11645,16.972,43.3443,25.12532,62.1923,143,262,23,2265,23,4312,388,484,2,1,1,3
74,11.071235,16.7752,11.7762,25.2932,15.15695,36.1825,124,238,21,1972,21,3493,347,441,2,1,2,1
91,21.80955,8.8445,6.3841,23.7336,32.90369,39.0029,68,95,33,203,33,2293,158,168,2,1,1,3
127,12.438656,11.6497,3.8098,12.1962,14.788152,23.1206,21,38,25,81,25,550,60,60,2,1,1,3
129,5.467785,7.4755,8.41125,12.4401,9.49336,15.6936,95,150,14,1008,14,1600,189,279,2,2,2,1
132,8.15215,10.88435,4.28325,12.4488,12.31951,20.6736,79,248,29,1871,29,3387,300,762,2,1,1,3
162,13.538515,8.7851,4.04705,19.0129,26.54645,35.3717,77,108,26,775,26,2202,158,205,2,1,1,3
166,51.88725,532.8877,269.53065,710.3417,184.5313,1210.2343,747,986,27,7436,27,20873,1484,2095,2,1,2,1
167,7.544165,7.171,3.48845,10.9982,8.21987,14.235,76,116,14,680,14,1266,165,240,2,1,1,3
180,17.14925,79.3049,56.3966,82.7684,19.4344,95.9306,279,489,12,1601,12,3551,664,786,2,1,2,1
206,47.433465,29.53275,15.2012,59.2491,59.7497,63.3761,95,194,34,2631,34,4430,213,1053,2,1,1,3
210,6.261105,11.3418,9.02115,17.721,7.89626,16.7665,138,186,13,1664,13,2047,276,334,2,1,2,1
237,16.81053,22.2836,7.65255,29.4242,24.96737,41.5241,96,121,32,130,32,3113,210,219,2,1,1,3
243,10.446255,35.20145,31.119,15.4682,17.65238,23.0267,100,187,11,340,11,1111,288,288,1,1,2,1
244,33.512925,164.41745,73.4146,82.5553,77.52817,186.3578,215,401,27,459,27,5833,616,617,1,1,2,1
245,31.0973965,18.05615,8.79615,29.8955,21.370366,22.8328,27,50,27,271,27,756,78,78,2,1,1,3
252,13.2944185,9.0624,3.79615,13.0646,18.209934,16.1803,24,39,26,147,26,650,64,64,2,1,1,3
253,10.847496,20.34265,3.8757,17.061,31.42999,36.7726,65,102,34,200,34,2279,162,187,1,1,1,3
274,25.1796,82.7324,77.65965,49.1438,18.9364,60.663,205,3036,8,9351,8,10289,598,4641,1,1,2,1
304,10.421675,11.0542,3.26345,12.1129,19.49557,18.2266,59,257,32,2071,32,3121,277,630,2,1,1,3
322,31.68395,208.83905,111.09425,325.0367,79.5787,491.9003,393,736,30,5928,30,13685,1113,1214,2,1,2,1
329,4.2815865,15.14535,1.41015,5.6384,9.38893,9.088,43,70,19,443,19,1000,94,154,1,1,1,3
342,36.07611,14.83505,6.51575,50.9967,30.68085,40.7461,80,114,42,117,42,3422,175,195,2,1,1,3
355,7.900865,14.2994,10.05655,11.7308,11.03612,17.9618,89,172,15,817,15,1479,208,282,1,1,2,1
366,4.170045,11.28475,6.45115,9.4737,4.84739,12.0963,101,100,11,593,11,1141,194,206,1,1,2,1
412,3.71033,12.08605,8.6177,13.0769,12.08257,22.3343,113,132,16,291,16,1862,236,259,2,1,2,1
415,19.6945,225.31845,151.5306,278.7914,38.77,373.3851,558,2116,19,7017,19,12040,1790,3209,2,1,2,1
431,22.956356,3.4482,2.6988,21.4284,16.73411,26.4285,61,86,41,118,41,2558,132,148,2,1,1,3
437,13.37792,75.3778,51.7531,98.6867,19.5659,143.7362,302,769,19,2692,19,6065,716,1024,2,1,2,1
448,5.234485,16.45425,7.3405,15.3687,9.18762,22.6378,99,249,22,1023,22,2481,299,484,1,1,2,1
455,4.356345,9.6089,6.53745,11.2346,8.81373,13.4444,104,167,12,848,12,1498,223,348,2,1,2,1
463,4.289335,13.79375,9.19145,19.656,12.93527,21.6115,128,145,12,1077,12,1632,259,293,2,1,2,1
490,3.89538,10.5391,5.8618,10.108,8.80579,25.2194,101,139,13,685,13,1478,202,254,1,1,2,1
506,33.114165,275.76995,144.83285,452.5934,86.2789,926.7463,501,718,36,1382,36,18316,1137,1288,2,1,2,1
529,14.204945,6.1364,3.90015,23.8974,31.63125,39.6499,89,90,34,220,34,3061,178,179,2,1,1,3
535,9.62163,7.92435,4.931,15.7863,21.11046,25.5135,81,82,27,209,27,2215,162,163,2,1,1,3
538,3.758845,11.9148,7.67645,11.4205,10.58222,29.6002,103,143,17,407,17,1928,228,290,1,1,2,1
550,10.022905,4.40995,4.1806,15.6636,14.43411,25.7144,75,76,29,168,29,2205,150,151,2,1,1,3
553,22.221985,451.5218,269.02045,513.1759,72.7498,1050.3,576,1102,32,1268,32,18936,1207,1679,2,1,2,1
554,4.103325,27.40295,32.9433,19.7704,9.95272,13.2099,223,1964,4,2483,4,2617,636,2357,1,2,2,1
569,3.96058,11.81,8.50225,11.2101,6.30187,17.194,99,181,15,752,15,1576,264,309,1,1,2,1
583,7.868525,8.429,5.43355,13.4203,8.26441,18.6075,88,105,17,755,17,1535,186,198,2,1,1,3
594,8.372715,36.34145,27.252,41.2277,11.26922,41.3635,220,276,11,1966,11,2668,421,496,2,1,2,1
598,29.560714,0.79455,0.358,31.9813,0.948804,0.7977,15,28,7,59,7,119,37,44,2,1,1,3
611,26.47832,24.74105,10.7704,41.2691,52.74604,71.7516,103,166,32,1270,32,3604,232,430,2,1,1,3
612,50.806885,23.67445,13.39665,38.5352,47.03195,65.0328,107,173,31,1258,31,3622,241,450,2,1,1,3
641,7.38581,22.5333,14.1472,32.9453,32.79136,44.3208,153,200,17,977,17,2692,339,370,2,1,2,1
643,27.53648,53.7919,26.4477,108.6988,61.0502,185.5379,194,472,44,2053,44,9495,522,952,2,1,1,3
686,9.857835,10.9358,7.07665,29.8943,33.85542,45.2532,116,117,28,223,28,3277,232,233,2,1,1,3
699,16.155055,87.02165,73.1537,144.5001,46.1744,298.6807,307,581,32,993,32,10176,648,938,2,1,2,1
700,13.43368,97.0048,72.74825,168.5464,44.2061,365.2104,324,623,36,1310,36,12061,691,982,2,1,2,1
707,6.417195,12.93005,5.8008,9.7863,5.87733,11.3301,72,118,16,903,16,1414,173,333,1,1,1,3
735,12.32346,52.1095,30.029,88.5284,32.1086,161.5247,224,362,29,1027,29,6628,523,590,2,1,2,1
741,12.318485,34.35475,21.3731,43.947,18.2274,43.3,177,256,15,2097,15,2899,385,509,2,1,2,1
745,2.0589,20.59075,14.43795,7.5691,2.9938,7.6326,130,195,4,321,4,526,324,326,1,1,2,1
759,10.378285,6.02525,2.34295,9.0099,9.61045,13.7799,56,78,24,736,24,1484,107,147,2,1,1,3
760,7.69421,6.2992,3.8402,11.5161,11.11495,16.2948,81,118,22,1105,22,1984,153,242,2,1,1,3
762,29.45123,359.7407,191.0993,440.6032,142.2334,792.2402,508,923,31,1739,31,16217,1327,1696,2,1,2,1
799,48.037855,89.37945,51.3159,145.0902,30.2765,246.932,288,465,31,683,31,9134,624,772,2,1,2,1
800,85.3413,519.1987,324.2114,451.8315,84.0559,371.1232,546,2608,24,22364,24,23555,3151,5191,1,1,2,1
807,508.91415,986.90725,704.8998,581.6884,523.2851,324.6502,1501,1500,1,1500,1,1502,1502,1502,1,1,2,1
831,8.988155,5.10475,3.0912,12.1484,11.59892,22.5115,74,99,25,371,25,1916,163,184,2,1,1,3
834,19.24515,83.72935,51.8117,120.1581,23.6712,117.1419,307,306,12,2867,12,3772,598,614,2,1,2,1
842,6.18948,14.94555,9.39655,25.6643,9.53329,24.3336,134,141,12,1202,12,1628,268,276,2,1,2,1
847,5.17593,4.87165,2.7702,10.3847,7.11845,17.3258,74,116,18,541,18,1562,156,248,2,1,1,3
848,8.807585,4.32175,1.92135,10.228,11.3241,15.4236,56,79,26,341,26,1578,126,155,2,1,1,3
852,57.4779,293.90705,120.05565,437.0474,130.9554,768.0072,385,1323,49,2895,49,19600,1318,1909,2,1,2,1
854,161.71095,403.66475,328.9413,786.8244,205.2313,1134.7441,577,1105,37,9511,37,21660,1446,1710,2,1,2,1
855,0.73761,2.46785,17.65525,0.4196,0.837234,0.7752,25,279,3,279,3,309,74,305,1,2,2,4
870,9.23398,22.54055,14.88755,45.0164,15.3763,53.3047,178,267,18,1797,18,3804,327,445,2,1,2,1
880,49.6018,908.3517,644.8737,1336.7095,146.9523,2539.31,842,4387,36,7238,36,35224,2477,6970,2,1,2,1
893,19.09738,9.01065,3.4182,23.5422,26.94819,49.6652,75,99,41,1100,41,3125,142,151,2,1,1,3
914,7.74116,7.81615,3.3596,11.6491,12.01631,18.9723,65,98,27,398,27,1822,157,189,2,1,1,3
918,96.72255,116.0717,94.408,186.3112,107.0774,216.5257,201,4009,20,53511,20,55103,665,7884,2,1,1,3
947,5.3929865,21.9727,5.9414,10.7491,21.93178,23.6792,36,166,22,327,22,884,188,256,1,1,2,1
948,4.6691345,13.30505,3.6452,5.3423,12.3254,26.4352,36,131,22,214,22,827,165,176,1,1,1,3
991,41.4306,401.57025,279.38635,240.3774,50.8396,383.3676,547,1106,16,3894,16,10370,1639,2189,1,1,2,1
992,27.7880835,20.16365,8.53935,32.2406,19.1546,36.2113,47,46,45,127,45,2160,94,94,2,1,1,3
997,8.23611,46.0276,31.04205,51.8884,22.62501,92.2504,208,554,21,2475,21,5445,610,1276,2,1,2,1
1007,15.836685,92.62755,75.3301,151.3144,39.2744,322.6741,306,586,36,1416,36,11481,651,909,2,1,2,1
1010,3.121075,26.7799,12.80195,17.1435,5.93887,25.1586,150,185,10,270,10,1520,333,342,1,1,2,1
1012,2.777925,17.3101,14.07895,7.307,2.82719,6.9892,127,250,4,372,4,635,377,500,1,1,2,1
1018,0.7346265,12.9948,0.1436,0.399,0.745436,0.5763,11,11,6,17,6,72,23,23,1,1,1,3
1038,9.705245,11.72585,5.69725,17.117,19.25729,31.1456,87,137,27,297,27,2389,220,233,2,1,1,3
1081,6.7362,6.0649,3.7269,10.2087,12.78751,26.7617,64,116,24,922,24,1856,159,218,2,1,1,3
1150,5.72262,37.9076,25.94795,26.0476,7.34318,33.2441,155,413,14,1013,14,2187,569,572,1,1,2,1
1151,2.449835,20.31425,18.97605,6.4409,2.97425,5.6905,151,150,2,150,2,304,302,302,1,1,2,1
1156,4.24561,7.2661,5.1059,10.348,7.18486,16.6962,95,115,15,311,15,1444,206,210,2,1,2,1
1158,14.352601,12.0912,3.2187,20.734,15.66524,20.5256,28,45,23,266,23,667,74,74,2,1,1,3
1164,48.91016,48.26455,24.13035,62.2957,67.6199,75.9678,126,220,27,2863,27,4140,254,941,2,1,1,3
1166,79.75665,15.35315,2.56065,80.3404,36.93423,28.3047,53,92,34,311,34,1859,139,154,2,1,1,3
1172,5.31087,12.00555,6.42595,24.3711,12.34213,26.9736,107,152,21,501,21,2378,241,280,2,1,2,1
1189,6.379245,2.1961,1.0458,11.0041,8.91502,10.4953,43,58,27,317,27,1277,93,111,2,1,1,3
1193,2.53265,10.5758,3.78315,19.7262,2.38365,4.8493,257,508,2,761,2,767,513,764,2,1,2,1
1202,15.215695,960.0608,2448.54425,462.2041,20.8783,235.999,518,6026,6,7254,6,8618,2241,7745,1,2,2,1
1220,21.75175,195.80145,135.99145,301.035,74.9671,621.8337,366,1301,47,2682,47,17927,1278,1868,2,1,2,1
1228,20.146255,9.80055,4.74845,24.5527,24.30403,40.0675,95,136,33,1480,33,3625,185,343,2,1,1,3
1233,16.59595,54.5036,54.05675,28.4531,13.908,17.8599,256,255,3,509,3,771,512,512,1,1,2,1
1272,14.578,58.14745,40.62635,68.7011,20.2892,83.5626,235,427,16,2902,16,4921,640,847,2,1,2,1
1318,3.87956,9.6464,6.43185,11.6116,5.79877,13.8498,104,148,13,768,13,1567,206,302,2,1,2,1
1319,1.9299865,11.11245,1.76955,1.749,1.965878,2.5527,18,111,13,285,13,325,127,205,1,1,1,4
1337,6.207775,12.4465,8.268,22.4132,13.43626,34.5988,110,163,23,477,23,2566,260,273,2,1,2,1
1352,16.638705,37.01665,21.38815,58.5757,27.9,95.6878,194,282,25,2032,25,5527,400,788,2,1,2,1
1373,9.888215,6.2986,3.72055,14.2575,14.29004,20.1782,65,90,30,301,30,2025,145,181,2,1,1,3
1404,3.93946,10.052,6.1745,10.397,7.87449,14.7967,104,148,13,768,13,1567,206,302,2,1,2,1
1413,6.744495,13.33995,6.31835,9.8005,9.74317,20.2568,67,132,15,1122,15,1423,126,507,1,1,1,3
1456,4.07372,22.6361,32.788,18.1761,6.87913,12.523,223,1964,4,2483,4,2617,636,2357,1,2,2,1
1466,8.25971,3.3578,1.9223,12.1437,21.67171,18.4627,63,66,27,196,27,1757,125,129,2,1,1,3
1472,8.16431,4.7972,3.3296,16.7254,10.53889,15.6498,70,100,22,700,22,1581,169,170,2,1,1,3
1481,10.101915,62.37195,40.07885,70.4806,22.5624,111.2386,257,415,11,2198,11,3652,570,673,2,1,2,1
1482,15.46252,682.17245,948.1888,52.085,15.55239,62.0221,264,7965,6,8093,6,9163,657,8230,1,2,2,1
1487,18.27905,677.03745,953.7424,47.637,13.97402,55.1505,264,7965,5,8091,5,8898,657,8230,1,2,2,1
1516,18.830505,68.21565,42.89885,117.7364,34.457,210.1092,294,377,26,2477,26,8428,561,671,2,1,2,1
1517,24.55495,125.3236,77.9764,248.9369,76.0515,405.9337,385,498,31,3918,31,13189,733,883,2,1,2,1
1518,21.66265,87.12605,51.18465,170.8015,58.9895,294.8439,329,424,30,3208,30,10894,627,753,2,1,2,1
1519,17.796105,61.2949,37.2685,99.5657,28.7734,158.7647,265,342,25,2214,25,7327,505,607,2,1,2,1
1520,27.79245,146.77615,107.53015,279.0342,90.6393,502.9127,423,545,31,4235,31,14466,806,968,2,1,2,1
1537,6.933545,11.93845,4.11155,12.3561,18.77932,21.3403,88,105,23,457,23,2050,176,179,2,1,1,3
1544,14.740705,36.50785,21.94965,70.6345,19.6204,122.8976,194,245,33,245,33,6467,408,440,2,1,2,1
1565,16.91356,18.12205,8.6211,29.2169,41.47879,50.8178,106,161,35,1413,35,4142,235,386,2,1,1,3
1566,14.062275,159.6421,88.4648,209.5459,27.8516,405.2192,404,515,25,612,25,10208,856,939,2,1,2,1
1615,21.487293,3.34815,2.42465,19.4404,21.59022,25.6011,61,86,41,120,41,2558,132,148,2,1,1,3
1621,2.422095,20.9032,17.5398,7.8864,2.78227,7.9089,134,258,5,628,5,920,393,516,1,1,2,1
1633,3.526975,6.01675,3.2094,11.9033,5.80733,16.6903,66,127,16,517,16,1123,183,219,2,1,1,3
1675,3.79322,10.56435,7.2675,12.3371,4.56066,15.9604,106,167,13,754,13,1526,246,305,2,1,2,1
1677,12.91855,56.45145,53.94665,20.5986,14.616,15.0715,256,255,2,255,2,514,512,512,1,1,2,1
1691,11.343655,17.2059,7.79765,24.5018,18.75053,44.0335,94,134,34,487,34,3306,218,257,2,1,1,3
1700,2.449585,14.43455,8.4172,13.1649,5.79471,18.0273,119,154,12,469,12,1469,254,281,1,1,2,1
1703,10.3312,203.6139,2068.89565,32.5576,8.84545,28.7894,209,4446,4,4574,4,4939,685,4784,1,2,2,1
1767,14.7166615,30.5524,6.04715,20.5197,15.31407,24.0956,56,108,35,108,35,2027,133,165,1,1,1,3
1778,10.78148,58.40645,54.28415,22.909,14.1806,19.4807,256,255,2,255,2,514,512,512,1,1,2,1
1886,2.317065,27.7975,21.43725,10.8047,2.84938,9.5889,147,283,5,423,5,742,430,431,1,1,2,1


==> data/onlythisisused/comparison/regexMinterms.csv <==
id,states,transitions,globalMinterms,globalTransitions,globalComplMinterms,globalComplTransitions,localMinterms,localTransitions
0,14,40,5,84,5,100,43,68
1,59,127,9,408,9,602,158,196
2,17,20,11,67,11,200,35,37
3,2,1,2,1,2,6,4,4
4,29,47,9,63,9,272,77,79
5,3,3,4,4,4,17,7,8
6,18,21,7,57,7,136,37,40
7,25,36,9,104,9,252,57,65
8,3,6,2,10,2,10,5,9
9,7,9,7,19,7,56,17,17
10,12,14,8,42,8,108,27,30
11,8,13,7,52,7,74,17,24
12,16,19,7,52,7,119,36,36
13,38,66,9,170,9,390,93,105
14,44,81,8,217,8,400,114,154
15,15,16,8,56,8,128,32,32
16,3,3,3,4,3,13,7,8
17,65,135,13,276,13,919,165,221
18,44,49,3,70,3,140,89,94
19,40,52,7,136,7,299,89,101
20,6,10,6,18,6,42,16,16
21,4,5,4,7,4,20,10,10
22,4,5,3,9,3,16,10,11
23,11,13,4,15,4,48,25,25
24,22,29,10,110,10,247,52,59
25,11,11,3,22,3,36,22,22
26,8,9,4,18,4,39,18,21
27,6,11,6,23,6,45,16,19
28,18,29,9,72,9,179,47,53
29,11,11,5,36,5,63,23,25
30,1,1,2,1,2,4,3,3
31,33,36,19,194,19,649,68,71
32,16,16,3,16,3,51,33,33
33,36,51,8,194,8,328,83,107
34,3,2,3,2,3,12,6,6
35,19,24,3,32,3,63,38,41
36,370,804,11,4047,11,5258,886,1260
37,6,8,2,8,2,14,13,13
38,3,3,3,5,3,13,7,8
39,28,66,10,136,10,304,86,100
40,14,13,6,42,6,90,28,28
41,13,26,6,54,6,93,36,43
42,7,8,5,16,5,41,14,15
43,9,13,10,30,10,102,23,25
44,4,6,3,6,3,15,11,11
45,19,23,6,33,6,123,40,43
46,7,8,7,20,7,57,14,15
47,7,8,7,20,7,57,14,15
48,11,12,4,32,4,50,22,23
49,2,2,2,2,2,6,5,5
50,102,202,34,1415,34,3970,261,410
51,101,185,34,868,34,3672,259,345
52,10,9,3,9,3,33,20,20
53,29,59,7,143,7,274,85,121
54,17,40,11,91,11,207,56,59
55,46,66,9,202,9,458,108,129
56,3,4,4,6,4,16,8,8
57,55,77,18,299,18,1062,128,150
58,101,185,34,870,34,3672,259,345
59,24,38,12,76,12,300,63,63
60,27,53,5,98,5,142,73,75
61,14,34,6,44,6,106,43,59
62,9,18,5,27,5,60,24,32
63,7,8,2,10,2,17,14,15
64,62,100,13,638,13,1001,118,240
65,64,102,16,757,16,1258,123,257
66,15,16,6,26,6,97,30,31
67,46,69,5,69,5,237,114,116
68,2,2,2,2,2,6,5,5
69,3,4,3,8,3,13,6,7
70,32,31,3,61,3,99,64,64
71,55,134,7,134,7,414,168,190
72,132,230,9,901,9,1389,325,390
73,143,262,23,2265,23,4312,388,484
74,124,238,21,1972,21,3493,347,441
75,22,50,12,257,12,355,47,87
76,20,21,3,25,3,64,40,41
77,6,5,3,9,3,21,12,12
78,6,5,3,9,3,21,12,12
79,8,11,5,19,5,50,18,21
80,30,71,10,239,10,364,97,139
81,16,15,2,15,2,34,32,32
82,5,5,5,9,5,30,11,11
83,1,1,2,1,2,4,3,3
84,18,27,5,87,5,118,34,47
85,32,50,10,69,10,339,83,92
86,13,22,6,48,6,91,33,38
87,2,3,2,5,2,5,3,4
88,19,30,6,56,6,131,46,57
89,9,14,4,26,4,45,21,26
90,26,42,17,251,17,553,74,97
91,68,95,33,203,33,2293,158,168
92,25,33,14,150,14,398,49,61
93,10,11,4,25,4,45,22,23
94,3,3,3,4,3,13,7,8
95,4,5,4,7,4,21,10,11
96,4,6,3,6,3,16,10,11
97,5,8,4,8,4,25,13,14
98,26,47,9,93,9,247,73,75
99,6,11,4,14,4,31,15,18
100,28,43,9,176,9,315,63,84
101,8,13,5,18,5,48,19,22
102,15,21,5,38,5,86,35,41
103,33,44,10,275,10,391,62,74
104,33,43,10,265,10,381,62,72
105,16,24,7,54,7,122,39,42
106,40,59,20,473,20,859,85,97
107,29,30,8,64,8,242,57,59
108,61,85,7,355,7,487,124,148
109,21,23,9,77,9,214,43,54
110,27,44,7,97,7,212,66,72
111,20,20,3,22,3,64,40,41
112,31,36,17,98,17,548,66,70
113,43,46,24,146,24,1057,88,89
114,30,52,7,116,7,241,76,98
115,13,20,9,29,9,126,34,34
116,8,8,3,8,3,27,17,17
117,13,30,6,68,6,99,38,51
118,18,33,11,104,11,220,49,51
119,9,22,4,40,4,53,26,39
120,49,53,25,217,25,1251,101,102
121,5,5,4,11,4,26,11,12
122,6,7,7,17,7,50,14,15
123,14,17,9,61,9,140,30,31
124,10,9,4,10,4,44,20,20
125,9,8,3,15,3,30,18,18
126,7,9,6,26,6,53,17,22
127,21,38,25,81,25,550,60,60
128,4,5,4,11,4,21,8,9
129,95,150,14,1008,14,1600,189,279
130,1,1,1,1,1,1,1,1
131,13,16,4,44,4,62,25,28
132,79,248,29,1871,29,3387,300,762
133,79,248,29,1865,29,3381,300,759
134,6,9,4,9,4,29,15,16
135,21,131,11,189,11,302,102,162
136,3,5,3,8,3,14,9,11
137,14,16,4,28,4,62,29,31
138,13,18,9,52,9,132,33,36
139,7,7,5,9,5,40,15,15
140,2,3,2,5,2,5,3,4
141,65,69,21,184,21,1387,134,135
142,14,17,11,35,11,168,30,33
143,14,18,9,57,9,139,34,37
144,31,30,3,59,3,96,62,62
145,7,9,6,14,6,50,17,18
146,13,15,5,31,5,72,28,30
147,28,39,6,115,6,198,64,84
148,13,16,7,47,7,102,31,34
149,19,32,3,32,3,60,52,52
150,4,7,4,16,4,22,9,11
151,39,42,9,159,9,372,80,88
152,28,30,7,75,7,207,59,63
153,79,148,4,289,4,384,174,231
154,74,74,5,74,5,375,149,149
155,3,5,2,8,2,8,5,7
156,25,69,7,261,7,317,64,110
157,13,17,11,77,11,171,30,37
158,23,32,9,96,9,240,54,78
159,20,23,7,47,7,151,44,48
160,10,16,8,47,8,103,23,33
161,15,16,6,51,6,96,32,32
162,77,108,26,775,26,2202,158,205
163,13,33,2,33,2,49,26,47
164,13,12,2,12,2,28,26,26
165,9,33,3,34,3,46,28,44
166,747,986,27,7436,27,20873,1484,2095
167,76,116,14,680,14,1266,165,240
168,11,11,4,30,4,48,22,22
169,2,2,2,2,2,6,5,5
170,9,8,2,8,2,20,18,18
171,9,8,2,8,2,20,18,18
172,9,8,3,8,3,30,18,18
173,6,5,2,5,2,14,12,12
174,80,104,16,539,16,1364,180,198
175,4,7,4,16,4,21,9,10
176,4,7,4,16,4,21,9,10
177,10,12,3,12,3,35,21,23
178,34,55,10,228,10,350,90,90
179,7,14,5,44,5,51,19,28
180,279,489,12,1601,12,3551,664,786
181,8,8,3,8,3,27,17,17
182,12,17,5,47,5,73,25,30
183,19,24,12,99,12,251,38,40
184,48,59,7,159,7,355,104,116
185,15,29,5,29,5,84,41,45
186,3,4,3,4,3,12,8,8
187,14,13,3,13,3,45,28,28
188,15,14,3,14,3,48,30,30
189,14,13,3,13,3,45,28,28
190,14,13,3,13,3,45,28,28
191,44,59,15,129,15,676,103,104
192,25,25,6,25,6,156,51,51
193,18,19,11,52,11,210,38,39
194,6,8,6,20,6,44,13,15
195,4,10,4,10,4,21,14,15
196,8,8,5,10,5,45,17,17
197,71,118,4,118,4,325,153,190
198,2,3,2,4,2,7,5,6
199,4,5,6,14,6,33,11,13
200,4,7,4,16,4,21,9,10
201,11,15,6,23,6,74,25,27
202,32,34,12,108,12,396,67,67
203,13,16,8,57,8,116,31,34
204,10,11,7,35,7,79,22,24
205,8,8,5,10,5,45,17,17
206,95,194,34,2631,34,4430,213,1053
207,3,6,2,10,2,10,5,9
208,9,38,4,65,4,65,20,49
209,70,80,12,622,12,858,149,153
210,138,186,13,1664,13,2047,276,334
211,23,26,9,128,9,221,50,52
212,44,52,12,317,12,549,97,103
213,17,34,8,171,8,190,38,63
214,16,19,9,60,9,156,36,39
215,26,42,10,180,10,304,63,69
216,4,6,3,12,3,17,8,10
217,36,74,15,130,15,593,89,121
218,3,4,3,6,3,13,8,9
219,19,30,11,96,11,220,49,49
220,6,10,4,22,4,31,13,16
221,49,110,13,260,13,656,154,160
222,12,15,3,15,3,42,25,28
223,18,21,6,33,6,116,39,41
224,52,69,10,241,10,546,118,132
225,94,124,9,208,9,878,196,219
226,36,51,3,51,3,114,85,88
227,18,30,9,127,9,206,42,59
228,6,7,7,21,7,50,14,15
229,25,34,11,157,11,300,57,64
230,5,8,4,10,4,25,14,15
231,5,14,4,14,4,27,17,20
232,3,5,3,9,3,14,6,8
233,23,25,10,84,10,240,49,49
234,15,17,6,29,6,97,33,34
235,18,36,11,94,11,221,43,55
236,13,26,6,54,6,93,36,43
237,96,121,32,130,32,3113,210,219
238,20,26,11,34,11,234,44,47
239,12,23,5,75,5,82,24,39
240,79,101,16,328,16,1339,175,205
241,31,30,8,133,8,270,58,66
242,9,10,7,15,7,72,20,22
243,100,187,11,340,11,1111,288,288
244,215,401,27,459,27,5833,616,617
245,27,50,27,271,27,756,78,78
246,8,11,5,19,5,46,18,19
247,86,115,8,220,8,738,183,201
248,3,4,3,9,3,13,6,7
249,17,18,6,28,6,109,34,35
250,20,26,4,45,4,88,45,47
251,3,2,3,2,3,12,6,6
252,24,39,26,147,26,650,64,64
253,65,102,34,200,34,2279,162,187
254,5,5,3,9,3,19,11,12
255,4,3,2,3,2,10,8,8
256,37,61,12,134,12,476,79,99
257,11,12,3,12,3,37,23,24
258,9,8,3,8,3,30,18,18
259,15,26,5,34,5,84,39,42
260,10,11,9,27,9,100,20,21
261,5,10,3,18,3,18,10,13
262,5,10,3,18,3,22,12,16
263,43,52,21,363,21,967,95,105
264,15,16,7,26,7,112,32,32
265,10,9,4,9,4,44,20,20
266,19,27,7,41,7,144,45,49
267,13,16,14,28,14,196,30,30
268,7,6,4,8,4,32,14,14
269,7,8,7,20,7,57,14,15
270,11,17,4,17,4,52,25,29
271,56,94,8,361,8,547,126,164
272,28,31,6,31,6,174,60,60
273,11,19,6,32,6,80,30,34
274,205,3036,8,9351,8,10289,598,4641
275,39,41,3,41,3,123,78,81
276,13,18,4,18,4,58,30,32
277,29,45,10,156,10,324,71,83
278,7,18,1,18,1,18,7,18
279,44,45,21,104,21,946,88,89
280,10,11,6,20,6,68,22,24
281,10,15,4,21,4,46,23,25
282,6,12,4,15,4,32,18,22
283,22,28,6,56,6,139,50,51
284,20,22,5,57,5,105,43,43
285,20,22,6,67,6,126,43,43
286,11,13,8,32,8,96,23,23
287,2,2,2,2,2,6,5,5
288,14,16,3,16,3,45,31,31
289,5,9,2,13,2,16,10,14
290,30,31,18,65,18,559,60,61
291,9,20,5,68,5,68,17,40
292,17,36,14,121,14,256,54,56
293,12,11,4,12,4,52,24,24
294,3,4,4,5,4,17,8,9
295,33,54,10,91,10,350,80,90
296,21,45,11,170,11,265,57,78
297,2,3,2,5,2,5,3,4
298,11,11,3,22,3,37,22,23
299,7,9,4,18,4,34,15,16
300,7,8,7,25,7,58,16,18
301,60,134,15,498,15,977,182,223
302,15,19,10,65,10,164,29,33
303,15,25,10,71,10,164,35,39
304,59,257,32,2071,32,3121,277,630
305,29,41,13,79,13,396,66,72
306,24,38,7,136,7,206,47,66
307,29,61,18,281,18,593,78,92
308,43,156,11,552,11,801,126,247
309,16,22,7,44,7,120,38,39
310,5,9,3,9,3,19,14,15
311,38,70,14,148,14,560,102,108
312,4,6,4,12,4,22,11,13
313,29,32,5,32,5,152,60,62
314,45,46,21,86,21,967,90,91
315,20,33,8,65,8,171,51,54
316,24,26,3,26,3,76,50,51
317,19,20,9,60,9,181,38,39
318,21,22,8,56,8,177,42,43
319,16,29,9,76,9,157,37,41
320,3,5,2,5,2,9,7,8
321,19,27,10,98,10,224,43,49
322,393,736,30,5928,30,13685,1113,1214
323,7,15,4,19,4,36,21,25
324,5,6,4,12,4,25,10,11
325,15,14,3,14,3,48,30,30
326,16,26,12,55,12,204,43,43
327,43,56,11,133,11,487,97,100
328,45,55,14,271,14,654,96,98
329,43,70,19,443,19,1000,94,154
330,10,20,5,20,5,56,30,31
331,30,40,19,241,19,609,60,64
332,52,84,14,329,14,829,123,163
333,16,20,11,68,11,189,31,33
334,2,3,2,5,2,5,3,4
335,2,3,2,4,2,7,5,6
336,9,15,5,27,5,53,22,25
337,13,29,6,76,6,102,35,50
338,35,120,4,132,4,186,120,162
339,16,16,3,16,3,51,33,33
340,15,34,5,45,5,89,50,59
341,11,19,6,31,6,74,29,31
342,80,114,42,117,42,3422,175,195
343,57,195,11,758,11,938,227,419
344,18,27,5,27,5,98,43,46
345,25,34,5,51,5,131,58,59
346,10,24,6,44,6,79,33,40
347,18,21,8,24,8,156,39,43
348,14,18,4,27,4,60,33,33
349,21,34,3,52,3,80,56,70
350,40,51,16,223,16,660,80,84
351,16,22,10,93,10,190,33,41
352,10,17,6,51,6,77,21,29
353,3,2,3,3,3,12,6,6
354,8,8,3,8,3,27,17,17
355,89,172,15,817,15,1479,208,282
356,5,6,3,10,3,19,10,11
357,18,30,6,103,6,140,37,54
358,11,11,3,11,3,36,23,23
359,9,11,4,11,4,41,20,21
360,27,57,8,90,8,231,79,84
361,64,141,6,193,6,405,205,220
362,16,21,3,33,3,58,31,37
363,20,27,7,66,7,151,45,49
364,23,36,9,112,9,243,54,66
365,52,78,19,418,19,1173,113,175
366,101,100,11,593,11,1141,194,206
367,27,31,11,92,11,308,59,59
368,14,14,5,18,5,75,28,28
369,16,28,10,39,10,180,35,45
370,10,21,7,80,7,104,27,47
371,28,48,6,50,6,179,72,77
372,54,65,15,309,15,828,117,120
373,4,3,2,3,2,10,8,8
374,11,11,3,11,3,36,23,23
375,19,18,3,18,3,60,38,38
376,9,10,8,42,8,80,20,20
377,8,11,5,33,5,53,16,18
378,32,33,18,67,18,595,64,65
379,18,32,7,54,7,140,50,55
380,45,44,4,90,4,184,90,90
381,30,33,6,54,6,190,60,64
382,31,30,6,30,6,192,62,62
383,49,65,11,212,11,574,109,116
384,18,19,13,54,13,248,36,37
385,34,34,4,34,4,141,68,69
386,5,8,5,12,5,32,14,16
387,13,14,10,32,10,141,26,27
388,28,72,9,116,9,273,94,106
389,11,10,3,10,3,36,22,22
390,9,10,7,22,7,71,18,19
391,9,10,8,24,8,81,18,19
392,2,3,2,5,2,5,3,4
393,3,5,3,10,3,10,5,6
394,24,26,9,31,9,227,49,51
395,46,80,13,238,13,638,110,134
396,7,14,4,24,4,37,21,24
397,9,13,10,42,10,103,23,26
398,8,12,6,20,6,54,21,21
399,19,29,11,140,11,239,46,56
400,14,26,5,26,5,78,38,41
401,7,9,3,9,3,26,15,17
402,28,29,16,59,16,465,56,57
403,5,6,5,14,5,31,10,11
404,11,46,1,46,1,48,12,48
405,12,17,10,100,10,144,21,25
406,18,25,7,53,7,133,44,44
407,13,19,6,51,6,90,33,38
408,21,47,7,84,7,163,64,73
409,6,5,2,5,2,14,12,12
410,13,22,12,89,12,194,34,40
411,6,8,6,18,6,43,13,14
412,113,132,16,291,16,1862,236,259
413,5,5,3,5,3,18,11,11
414,7,9,4,15,4,33,15,16
415,558,2116,19,7017,19,12040,1790,3209
416,7,8,7,25,7,58,16,18
417,17,23,10,82,10,200,39,45
418,7,8,7,25,7,58,16,18
419,6,9,5,29,5,40,12,14
420,9,10,2,12,2,21,18,19
421,19,18,4,18,4,80,38,38
422,16,39,7,39,7,127,48,56
423,20,44,8,56,8,171,63,66
424,16,32,7,40,7,120,49,50
425,9,14,6,35,6,63,20,22
426,9,14,6,35,6,63,20,22
427,5,7,6,19,6,37,11,12
428,54,120,9,137,9,509,166,177
429,18,25,4,25,4,79,41,44
430,13,24,7,50,7,105,40,47
431,61,86,41,118,41,2558,132,148
432,36,46,6,56,6,228,75,81
433,42,61,12,194,12,543,97,113
434,41,62,12,210,12,547,97,125
435,7,9,7,17,7,56,17,17
436,19,28,3,62,3,78,37,46
437,302,769,19,2692,19,6065,716,1024
438,7,10,5,18,5,41,16,17
439,4,6,4,12,4,21,9,10
440,31,55,6,98,6,210,77,89
441,49,50,3,50,3,152,98,100
442,6,13,6,41,6,58,18,27
443,12,13,3,17,3,40,24,25
444,6,9,3,9,3,23,14,16
445,22,24,3,30,3,72,43,46
446,17,47,11,93,11,214,58,73
447,7,9,8,35,8,73,16,22
448,99,249,22,1023,22,2481,299,484
449,15,20,7,64,7,121,35,39
450,4,7,3,7,3,15,12,12
451,15,31,8,53,8,133,42,47
452,17,28,8,42,8,146,45,47
453,8,10,5,18,5,47,19,20
454,2,3,2,5,2,5,3,4
455,104,167,12,848,12,1498,223,348
456,4,7,3,15,3,15,7,9
457,6,5,4,5,4,28,12,12
458,17,37,6,37,6,116,47,55
459,11,28,10,48,10,125,39,44
460,16,25,4,33,4,68,42,42
461,20,27,20,116,20,451,44,49
462,22,28,5,58,5,122,46,53
463,128,145,12,1077,12,1632,259,293
464,11,16,4,16,4,50,26,28
465,4,9,3,19,3,19,8,15
466,13,37,4,70,4,79,37,60
467,12,20,7,90,7,117,23,36
468,17,34,9,110,9,186,47,57
469,11,14,8,45,8,103,23,25
470,34,36,18,136,18,631,69,70
471,17,22,6,32,6,112,36,40
472,20,36,10,92,10,215,56,61
473,24,25,19,25,19,475,50,50
474,2,3,2,5,2,5,3,4
475,5,7,5,9,5,31,12,13
476,44,125,16,210,16,749,174,189
477,11,10,4,26,4,48,22,22
478,27,30,18,94,18,505,56,57
479,4,7,3,13,3,20,10,15
480,4,6,3,6,3,16,10,11
481,5,7,3,13,3,19,10,11
482,6,12,5,23,5,44,19,28
483,2,2,2,3,2,6,4,4
484,18,27,8,109,8,169,39,49
485,13,14,10,34,10,140,28,28
486,11,16,8,66,8,104,26,30
487,14,35,4,47,4,77,43,60
488,20,84,5,84,5,133,77,105
489,47,70,15,191,15,722,116,118
490,101,139,13,685,13,1478,202,254
491,36,51,10,264,10,406,83,107
492,14,23,9,47,9,141,34,40
493,12,15,9,29,9,118,28,29
494,14,19,8,46,8,124,33,37
495,31,39,10,136,10,333,67,75
496,22,29,6,66,6,139,52,53
497,7,9,7,32,7,63,14,16
498,6,9,3,9,3,21,16,16
499,16,18,5,37,5,88,33,35
500,6,10,5,13,5,36,16,17
501,70,127,13,413,13,949,189,203
502,22,29,6,66,6,139,52,53
503,53,54,24,100,24,1297,106,107
504,63,92,22,282,22,1419,146,157
505,20,27,3,27,3,64,47,48
506,501,718,36,1382,36,18316,1137,1288
507,15,16,12,46,12,193,32,33
508,8,10,7,24,7,64,17,18
509,76,139,11,418,11,857,215,217
510,21,38,25,70,25,550,60,60
511,22,40,25,79,25,576,62,63
512,13,20,8,81,8,128,29,38
513,13,22,4,54,4,71,32,44
514,25,26,17,58,17,443,50,51
515,13,20,9,82,9,139,26,33
516,97,132,11,447,11,1135,218,243
517,7,8,4,14,4,33,14,15
518,4,5,4,11,4,21,8,9
519,5,4,3,7,3,18,10,10
520,3,4,3,6,3,13,8,9
521,3,5,3,7,3,14,9,11
522,20,28,6,106,6,146,41,53
523,16,34,7,74,7,136,46,57
524,5,4,3,7,3,18,10,10
525,10,15,8,58,8,97,22,25
526,24,50,9,137,9,251,72,92
527,4,5,3,5,3,15,10,10
528,39,52,14,175,14,578,89,103
529,89,90,34,220,34,3061,178,179
530,21,23,4,23,4,90,43,45
531,12,14,5,14,5,65,27,27
532,32,67,20,287,20,705,95,104
533,7,10,7,22,7,58,16,18
534,12,22,5,62,5,81,29,39
535,81,82,27,209,27,2215,162,163
536,23,32,4,50,4,105,49,57
537,17,40,6,70,6,124,50,63
538,103,143,17,407,17,1928,228,290
539,13,36,5,36,5,79,41,50
540,3,5,2,8,2,8,5,7
541,5,8,3,8,3,18,14,14
542,30,81,10,103,10,325,100,115
543,17,27,7,41,7,128,43,45
544,44,70,8,178,8,376,115,119
545,25,39,11,100,11,291,61,66
546,14,35,7,35,7,107,48,50
547,21,59,10,161,10,255,82,113
548,6,10,4,10,4,28,17,17
549,19,32,20,133,20,422,48,58
550,75,76,29,168,29,2205,150,151
551,45,46,23,255,23,1059,90,91
552,11,13,3,13,3,36,25,25
553,576,1102,32,1268,32,18936,1207,1679
554,223,1964,4,2483,4,2617,636,2357
555,13,16,5,23,5,70,30,30
556,6,9,4,19,4,36,14,20
557,18,21,10,75,10,202,38,46
558,17,22,10,83,10,193,37,48
559,18,23,7,77,7,148,38,51
560,27,35,20,253,20,688,57,69
561,14,17,7,45,7,109,30,32
562,46,70,13,255,13,624,105,118
563,20,23,8,79,8,170,42,44
564,11,10,3,10,3,36,22,22
565,19,26,6,43,6,121,46,47
566,21,57,6,69,6,132,79,79
567,7,9,8,28,8,65,15,16
568,7,8,7,23,7,57,16,17
569,99,181,15,752,15,1576,264,309
570,5,10,4,25,4,31,11,15
571,8,8,5,13,5,46,17,18
572,6,6,3,8,3,22,12,13
573,4,6,3,6,3,15,11,11
574,13,29,5,29,5,70,43,43
575,10,24,3,48,3,53,20,37
576,70,84,8,309,8,582,149,155
577,3,4,3,8,3,13,7,8
578,74,97,5,193,5,427,142,187
579,4,4,2,4,2,10,9,9
580,16,20,8,45,8,138,35,37
581,57,76,13,306,13,771,126,137
582,16,21,9,95,9,153,38,38
583,88,105,17,755,17,1535,186,198
584,68,128,15,524,15,1072,177,198
585,22,61,13,149,13,315,69,85
586,67,198,23,697,23,1707,257,351
587,5,9,4,21,4,29,12,16
588,36,67,17,225,17,665,99,110
589,13,30,5,46,5,80,35,45
590,4,6,5,8,5,26,11,12
591,12,24,4,37,4,61,35,44
592,11,12,3,16,3,37,22,23
593,39,78,12,448,12,618,103,150
594,220,276,11,1966,11,2668,421,496
595,29,68,5,180,5,205,69,112
596,5,7,6,13,6,36,13,13
597,20,30,11,107,11,235,51,53
598,15,28,7,59,7,119,37,44
599,12,34,4,58,4,74,36,58
600,13,25,8,117,8,140,26,49
601,8,7,5,7,5,45,16,16
602,5,5,3,5,3,18,11,11
603,12,13,7,46,7,91,26,26
604,2,1,2,1,2,6,4,4
605,8,18,4,39,4,51,23,37
606,32,41,9,126,9,318,71,79
607,12,37,5,37,5,77,38,50
608,24,32,11,100,11,282,55,57
609,28,58,11,174,11,345,82,97
610,15,30,11,80,11,184,44,48
611,103,166,32,1270,32,3604,232,430
612,107,173,31,1258,31,3622,241,450
613,16,51,9,76,9,164,56,67
614,9,10,3,21,3,31,18,19
615,6,15,5,31,5,40,20,25
616,9,11,5,23,5,51,19,20
617,7,9,7,25,7,57,15,16
618,16,19,11,62,11,188,34,35
619,9,13,5,27,5,51,21,22
620,9,11,5,23,5,51,19,20
621,9,13,8,23,8,81,22,23
622,8,12,7,26,7,64,20,21
623,14,16,8,50,8,120,31,31
624,65,64,2,64,2,132,130,130
625,6,6,4,10,4,29,13,14
626,11,11,4,19,4,48,23,23
627,19,29,12,172,12,272,36,52
628,11,18,6,28,6,77,28,31
629,11,21,6,31,6,79,29,34
630,15,14,5,14,5,80,30,30
631,13,20,5,20,5,71,33,34
632,71,113,14,211,14,1064,151,195
633,8,14,4,23,4,40,21,23
634,10,9,8,11,8,88,20,20
635,23,31,12,132,12,320,47,60
636,19,24,10,79,10,216,39,46
637,26,35,9,51,9,244,61,62
638,4,6,3,6,3,15,11,11
639,13,16,8,53,8,122,27,34
640,15,17,5,36,5,83,31,34
641,153,200,17,977,17,2692,339,370
642,65,87,12,393,12,857,141,167
643,194,472,44,2053,44,9495,522,952
644,21,24,10,73,10,220,46,46
645,5,9,3,15,3,21,11,14
646,22,22,4,22,4,93,44,45
647,18,23,16,71,16,306,42,44
648,11,14,12,32,12,147,26,29
649,9,10,4,15,4,41,19,20
650,12,14,9,26,9,117,27,27
651,9,26,4,32,4,52,29,41
652,14,25,4,64,4,80,30,41
653,8,9,9,21,9,83,18,20
654,19,21,7,53,7,142,40,41
655,8,7,4,9,4,36,16,16
656,9,11,11,27,11,112,21,23
657,12,28,4,28,4,59,34,41
658,9,11,10,33,10,104,20,23
659,21,44,16,50,16,352,66,66
660,12,16,12,36,12,157,29,30
661,10,10,3,12,3,33,20,20
662,16,21,3,39,3,63,32,38
663,8,12,9,28,9,83,21,23
664,19,20,10,43,10,200,40,40
665,9,9,4,9,4,40,19,19
666,2,3,2,5,2,5,3,4
667,18,22,5,40,5,100,38,40
668,68,95,13,480,13,991,152,182
669,14,27,7,72,7,112,36,43
670,6,7,3,9,3,22,13,14
671,37,110,6,336,6,379,97,176
672,3,5,2,8,2,8,5,7
673,11,70,3,70,3,84,34,82
674,11,17,7,47,7,88,27,30
675,7,9,7,27,7,58,14,16
676,29,75,8,91,8,254,95,109
677,13,25,6,48,6,92,36,42
678,13,16,7,50,7,98,30,30
679,8,9,7,21,7,64,16,17
680,15,20,9,82,9,147,36,39
681,33,38,4,38,4,141,67,72
682,2,3,2,5,2,5,3,4
683,35,35,4,35,4,144,71,71
684,72,75,9,545,9,665,147,148
685,35,47,29,70,29,1051,79,85
686,116,117,28,223,28,3277,232,233
687,1,1,1,1,1,1,1,1
688,8,9,8,23,8,73,16,17
689,59,60,23,167,23,1381,118,119
690,20,26,9,78,9,207,43,48
691,17,29,5,29,5,92,45,47
692,15,16,11,28,11,176,32,32
693,4,6,4,12,4,21,9,10
694,4,8,4,16,4,22,11,13
695,6,11,6,28,6,45,16,18
696,9,13,5,21,5,51,21,22
697,7,12,5,20,5,41,18,19
698,2,2,2,2,2,6,5,5
699,307,581,32,993,32,10176,648,938
700,324,623,36,1310,36,12061,691,982
701,11,10,4,27,4,48,22,22
702,22,23,16,53,16,369,44,45
703,15,17,8,61,8,128,33,33
704,15,19,3,19,3,49,34,35
705,3,5,3,7,3,14,8,10
706,7,14,3,20,3,29,17,22
707,72,118,16,903,16,1414,173,333
708,45,73,3,151,3,186,93,133
709,27,43,8,57,8,226,71,73
710,3,6,2,10,2,10,5,9
711,15,38,4,103,4,111,41,74
712,23,35,7,117,7,190,49,57
713,23,30,10,111,10,246,52,53
714,9,8,4,14,4,40,18,18
715,26,34,18,145,18,510,60,64
716,11,16,7,34,7,87,28,30
717,33,58,13,150,13,448,86,92
718,92,110,11,358,11,1036,192,205
719,92,110,11,358,11,1057,195,214
720,6,7,4,7,4,28,14,14
721,23,24,15,78,15,361,46,47
722,14,16,8,50,8,120,31,31
723,31,51,12,298,12,476,63,102
724,4,6,2,8,2,11,8,9
725,42,45,5,173,5,222,84,88
726,19,27,6,53,6,133,46,53
727,31,48,16,218,16,563,69,96
728,48,52,9,119,9,443,99,101
729,53,55,4,110,4,222,106,109
730,9,17,4,26,4,47,25,31
731,2,3,2,5,2,5,3,4
732,3,6,2,10,2,10,5,9
733,3,3,4,5,4,17,7,8
734,46,118,12,406,12,710,145,209
735,224,362,29,1027,29,6628,523,590
736,21,21,9,67,9,198,43,43
737,10,17,5,40,5,63,26,31
738,9,10,6,24,6,67,20,24
739,5,6,4,8,4,26,12,14
740,25,61,11,300,11,470,83,155
741,177,256,15,2097,15,2899,385,509
742,5,8,4,9,4,24,14,14
743,16,37,9,80,9,167,52,65
744,12,13,4,13,4,52,26,26
745,130,195,4,321,4,526,324,326
746,7,10,6,17,6,52,18,20
747,13,22,7,49,7,110,36,40
748,12,21,5,21,5,67,32,34
749,17,30,3,40,3,61,39,46
750,6,9,4,23,4,32,13,15
751,16,17,5,32,5,87,34,36
752,18,26,8,54,8,152,45,45
753,19,23,5,40,5,102,41,43
754,16,25,13,136,13,254,38,47
755,19,33,10,93,10,202,53,55
756,7,15,5,27,5,49,22,31
757,54,81,14,270,14,823,132,151
758,29,39,20,240,20,648,60,72
759,56,78,24,736,24,1484,107,147
760,81,118,22,1105,22,1984,153,242
761,17,35,5,47,5,101,42,53
762,508,923,31,1739,31,16217,1327,1696
763,51,87,14,394,14,847,123,178
764,6,8,4,20,4,30,15,17
765,87,101,10,197,10,892,185,195
766,25,32,15,93,15,401,58,61
767,18,18,4,21,4,76,36,36
768,4,5,5,8,5,27,9,11
769,9,12,4,12,4,40,22,22
770,16,31,6,98,6,124,32,49
771,11,14,3,14,3,36,26,26
772,22,56,14,334,14,467,56,97
773,13,22,5,22,5,72,34,36
774,20,30,15,116,15,318,46,49
775,2,2,2,2,2,6,5,5
776,55,74,11,175,11,626,120,130
777,13,16,7,30,7,100,30,31
778,14,26,5,30,5,79,39,43
779,12,22,4,46,4,61,27,36
780,22,25,6,66,6,153,43,54
781,35,50,13,182,13,494,74,90
782,39,70,21,402,21,871,100,123
783,29,37,19,161,19,571,65,66
784,13,30,6,48,6,98,38,46
785,8,19,4,19,4,42,22,28
786,53,149,8,218,8,492,175,211
787,53,149,8,218,8,492,175,211
788,23,31,15,153,15,379,52,56
789,18,23,7,88,7,138,37,38
790,6,7,5,11,5,35,14,14
791,15,18,8,55,8,128,34,34
792,11,18,9,64,9,126,25,33
793,12,18,9,41,9,121,26,30
794,6,8,3,8,3,21,15,15
795,11,12,7,40,7,90,24,26
796,28,55,9,111,9,267,76,82
797,33,57,12,282,12,474,72,94
798,9,17,3,23,3,35,21,26
799,288,465,31,683,31,9134,624,772
800,546,2608,24,22364,24,23555,3151,5191
801,5,8,3,8,3,21,11,14
802,25,32,16,159,16,419,53,56
803,46,72,11,335,11,566,101,114
804,7,8,7,25,7,58,16,18
805,6,7,5,7,5,35,14,14
806,72,120,22,376,22,1662,171,207
807,1501,1500,1,1500,1,1502,1502,1502
808,38,50,4,68,4,167,81,91
809,11,10,5,31,5,60,22,22
810,22,28,21,104,21,499,49,52
811,15,22,3,36,3,56,30,37
812,9,11,7,21,7,70,21,21
813,42,47,11,119,11,478,79,84
814,10,18,3,38,3,38,18,26
815,13,23,3,23,3,47,32,37
816,19,19,5,19,5,100,39,39
817,6,8,5,10,5,35,15,15
818,10,11,4,11,4,44,22,22
819,9,8,3,8,3,30,18,18
820,9,8,2,8,2,20,18,18
821,18,17,3,17,3,57,36,36
822,10,19,5,71,5,78,20,33
823,2,2,2,2,2,6,5,5
824,1,1,2,1,2,4,3,3
825,29,41,12,145,12,364,71,73
826,8,11,8,43,8,80,20,24
827,8,8,4,8,4,37,16,17
828,3,5,2,8,2,8,5,7
829,4,7,4,17,4,22,9,11
830,4,7,2,9,2,12,8,10
831,74,99,25,371,25,1916,163,184
832,14,14,6,49,6,91,29,30
833,22,32,18,196,18,458,48,64
834,307,306,12,2867,12,3772,598,614
835,19,19,7,74,7,141,38,39
836,15,14,5,47,5,80,30,30
837,41,42,8,253,8,338,82,84
838,53,55,8,347,8,447,106,109
839,26,26,4,74,4,111,52,53
840,32,32,6,136,6,199,64,65
841,17,16,4,45,4,72,34,34
842,134,141,12,1202,12,1628,268,276
843,8,11,5,21,5,48,19,22
844,63,68,6,102,6,394,125,131
845,8,9,5,22,5,47,16,17
846,18,23,7,93,7,144,37,44
847,74,116,18,541,18,1562,156,248
848,56,79,26,341,26,1578,126,155
849,38,41,10,126,10,403,75,86
850,2,3,2,4,2,7,5,6
851,2,3,2,4,2,7,5,6
852,385,1323,49,2895,49,19600,1318,1909
853,3,5,3,6,3,12,9,9
854,577,1105,37,9511,37,21660,1446,1710
855,25,279,3,279,3,309,74,305
856,39,40,8,129,8,324,77,81
857,55,78,25,346,25,1443,129,134
858,19,35,6,98,6,142,45,61
859,13,13,6,22,6,84,27,27
860,35,60,10,240,10,436,74,108
861,12,20,4,20,4,53,32,33
862,30,45,5,117,5,158,69,70
863,17,21,11,65,11,209,37,40
864,5,9,3,17,3,22,11,15
865,81,96,13,333,13,1074,170,178
866,11,13,8,49,8,99,25,28
867,13,19,11,78,11,169,26,32
868,9,26,5,42,5,66,34,50
869,46,59,12,218,12,575,97,108
870,178,267,18,1797,18,3804,327,445
871,28,55,12,310,12,472,70,104
872,21,38,25,72,25,550,60,60
873,46,65,12,393,12,629,101,120
874,37,45,4,99,4,166,72,82
875,28,30,7,134,7,204,55,56
876,9,11,6,21,6,65,21,24
877,2,2,2,2,2,6,5,5
878,13,20,7,41,7,100,32,34
879,4,4,2,4,2,10,8,8
880,842,4387,36,7238,36,35224,2477,6970
881,5,7,4,7,4,24,13,13
882,2,2,2,3,2,7,4,5
883,6,9,2,14,2,17,11,14
884,39,66,6,106,6,258,98,112
885,10,14,11,32,11,125,24,28
886,10,30,8,30,8,96,33,41
887,45,51,23,152,23,1066,94,99
888,22,26,16,70,16,370,47,49
889,19,30,12,105,12,247,49,55
890,8,11,5,34,5,53,17,20
891,34,50,17,287,17,690,73,109
892,5,8,3,14,3,20,11,13
893,75,99,41,1100,41,3125,142,151
894,36,66,8,159,8,334,85,112
895,4,6,3,14,3,18,8,10
896,9,10,3,10,3,30,20,20
897,12,15,4,24,4,55,26,28
898,6,7,3,11,3,22,12,13
899,11,21,5,77,5,90,19,34
900,16,32,9,148,9,205,40,67
901,13,23,7,88,7,124,28,39
902,12,22,5,22,5,67,33,35
903,64,140,15,532,15,1036,192,233
904,14,13,3,19,3,45,28,28
905,10,26,3,30,3,45,24,36
906,17,21,8,71,8,148,39,42
907,25,31,7,48,7,184,56,57
908,18,22,6,36,6,114,41,41
909,7,16,3,32,3,37,15,27
910,55,71,29,153,29,1633,120,127
911,17,19,10,48,10,180,37,37
912,33,43,10,50,10,344,74,78
913,10,21,6,21,6,66,32,32
914,65,98,27,398,27,1822,157,189
915,76,106,10,198,10,777,176,183
916,2,2,2,2,2,6,5,5
917,3,4,3,8,3,13,6,7
918,201,4009,20,53511,20,55103,665,7884
919,72,132,3,206,3,256,166,201
920,22,36,7,60,7,168,56,61
921,52,79,23,579,23,1336,117,142
922,30,40,22,82,22,684,68,70
923,2,3,2,5,2,5,3,4
924,11,14,9,40,9,109,24,25
925,27,41,6,56,6,177,61,70
926,15,16,4,16,4,65,31,32
927,17,17,3,17,3,55,34,35
928,5,7,4,7,4,24,13,13
929,1,1,2,1,2,4,3,3
930,11,21,4,31,4,48,33,33
931,8,15,3,16,3,27,24,24
932,11,33,7,41,7,93,37,46
933,10,12,7,20,7,80,21,23
934,6,8,5,12,5,36,15,16
935,20,35,14,201,14,365,53,62
936,7,8,7,23,7,57,16,17
937,12,44,5,44,5,82,40,57
938,10,26,4,26,4,53,28,37
939,9,11,6,25,6,61,18,19
940,26,51,8,131,8,236,70,81
941,48,56,8,259,8,415,93,104
942,11,14,7,38,7,90,23,25
943,19,28,10,89,10,217,37,47
944,30,50,10,60,10,312,79,81
945,5,10,4,18,4,28,14,17
946,20,54,16,158,16,381,69,109
947,36,166,22,327,22,884,188,256
948,36,131,22,214,22,827,165,176
949,20,71,14,116,14,341,65,109
950,10,9,3,9,3,33,20,20
951,12,13,6,38,6,78,26,26
952,10,12,6,26,6,67,20,21
953,6,7,6,11,6,42,14,14
954,20,29,17,198,17,405,46,53
955,52,75,17,285,17,989,108,152
956,59,96,6,207,6,384,144,159
957,28,61,8,156,8,271,73,101
958,17,18,5,18,5,90,36,36
959,21,33,12,148,12,292,44,53
960,28,35,10,206,10,317,59,73
961,37,66,7,88,7,275,102,111
962,19,22,9,118,9,187,40,41
963,6,7,3,7,3,23,12,14
964,11,16,11,34,11,136,29,31
965,36,59,14,179,14,521,96,99
966,19,37,6,62,6,132,50,58
967,5,6,4,12,4,25,10,11
968,13,21,9,99,9,154,30,40
969,4,5,3,5,3,15,10,10
970,10,11,8,29,8,101,21,24
971,36,51,9,236,9,365,84,108
972,1,1,2,1,2,4,3,3
973,26,31,11,119,11,297,58,58
974,6,16,4,16,4,35,16,23
975,12,25,6,35,6,81,37,40
976,24,36,8,118,8,200,61,61
977,13,33,8,95,8,135,37,55
978,71,125,12,498,12,984,181,221
979,28,39,15,207,15,521,62,72
980,13,17,12,69,12,170,27,29
981,14,28,9,60,9,146,39,46
982,14,26,7,34,7,117,29,41
983,10,11,8,35,8,88,22,22
984,13,15,13,50,13,184,27,29
985,70,129,6,269,6,464,158,196
986,11,22,7,30,7,85,34,35
987,37,42,4,60,4,160,73,79
988,34,34,4,34,4,141,68,69
989,15,34,9,201,9,220,39,68
990,35,58,6,128,6,239,80,103
991,547,1106,16,3894,16,10370,1639,2189
992,47,46,45,127,45,2160,94,94
993,23,47,7,47,7,173,66,71
994,4,6,4,8,4,20,11,11
995,21,28,7,68,7,169,47,52
996,17,19,6,31,6,111,36,38
997,208,554,21,2475,21,5445,610,1276
998,7,11,4,26,4,37,16,19
999,9,13,5,17,5,50,22,22
1000,8,31,5,31,5,54,31,40
1001,28,44,3,44,3,97,63,73
1002,19,23,10,77,10,200,43,43
1003,21,42,10,119,10,248,62,84
1004,14,19,5,19,5,75,34,34
1005,18,22,12,57,12,230,38,40
1006,11,14,5,25,5,62,25,27
1007,306,586,36,1416,36,11481,651,909
1008,6,11,4,18,4,30,19,21
1009,13,24,13,106,13,200,37,45
1010,150,185,10,270,10,1520,333,342
1011,10,10,7,42,7,77,21,21
1012,127,250,4,372,4,635,377,500
1013,6,8,6,18,6,43,15,16
1014,21,46,5,73,5,140,56,82
1015,23,62,9,62,9,223,79,86
1016,15,15,5,15,5,80,31,31
1017,23,25,4,25,4,98,47,49
1018,11,11,6,17,6,72,23,23
1019,38,47,9,133,9,377,76,92
1020,15,15,6,24,6,97,31,32
1021,22,25,5,52,5,126,45,52
1022,14,14,5,14,5,75,29,29
1023,13,13,4,13,4,56,27,27
1024,12,12,5,14,5,65,25,25
1025,13,15,5,26,5,72,29,31
1026,15,16,6,16,6,96,32,32
1027,14,15,6,15,6,90,30,30
1028,15,19,10,19,10,160,35,35
1029,15,18,7,18,7,113,33,34
1030,17,21,9,70,9,169,36,40
1031,6,5,3,9,3,21,12,12
1032,8,8,5,10,5,45,17,17
1033,35,52,9,303,9,390,67,105
1034,60,86,8,222,8,496,139,147
1035,28,41,16,176,16,497,68,78
1036,35,68,20,238,20,728,98,106
1037,8,11,3,11,3,29,18,20
1038,87,137,27,297,27,2389,220,233
1039,22,36,6,128,6,185,44,58
1040,89,94,13,134,13,1173,180,183
1041,15,18,3,18,3,51,31,34
1042,47,114,4,261,4,267,110,170
1043,5,7,4,13,4,26,11,13
1044,5,8,4,23,4,23,8,11
1045,5,8,4,23,4,23,8,11
1046,5,8,4,23,4,23,8,11
1047,8,14,6,22,6,57,20,23
1048,42,55,13,190,13,567,91,99
1049,17,25,20,91,20,365,43,46
1050,8,12,5,16,5,46,20,21
1051,15,28,11,142,11,233,36,53
1052,12,11,4,11,4,52,24,24
1053,51,90,11,490,11,701,102,231
1054,11,11,4,30,4,48,22,22
1055,30,50,20,385,20,789,67,91
1056,12,14,8,34,8,106,25,27
1057,4,5,6,15,6,33,10,12
1058,4,5,5,11,5,26,10,11
1059,8,12,12,16,12,109,21,22
1060,61,65,6,117,6,379,123,127
1061,45,48,9,129,9,417,91,94
1062,3,5,2,8,2,8,5,7
1063,25,40,17,164,17,474,64,76
1064,10,19,9,53,9,107,27,30
1065,46,106,13,254,13,646,137,158
1066,36,51,8,191,8,328,84,108
1067,17,17,8,81,8,148,35,37
1068,14,29,6,43,6,103,37,46
1069,3,4,4,6,4,16,8,8
1070,65,70,5,94,5,339,129,135
1071,52,57,5,81,5,274,103,109
1072,50,55,5,79,5,264,99,105
1073,1,1,1,1,1,1,1,1
1074,56,61,5,85,5,294,111,117
1075,56,61,5,85,5,294,111,117
1076,56,61,5,85,5,294,111,117
1077,56,61,5,85,5,294,111,117
1078,56,61,5,85,5,294,111,117
1079,12,15,3,15,3,39,28,28
1080,28,35,18,141,18,524,62,64
1081,64,116,24,922,24,1856,159,218
1082,13,31,6,73,6,100,35,48
1083,2,3,2,5,2,5,3,4
1084,8,9,8,23,8,73,16,17
1085,44,57,16,150,16,730,97,107
1086,6,11,5,19,5,38,18,20
1087,4,7,6,28,6,37,9,11
1088,52,72,13,450,13,695,121,127
1089,48,62,13,408,13,643,107,113
1090,2,2,2,2,2,6,5,5
1091,28,33,17,125,17,496,60,63
1092,10,17,5,21,5,55,28,28
1093,19,21,13,56,13,261,38,39
1094,5,4,3,7,3,18,10,10
1095,11,10,6,15,6,72,22,22
1096,6,5,6,13,6,42,12,12
1097,6,5,2,5,2,14,12,12
1098,7,7,5,7,5,40,15,15
1099,5,4,3,7,3,18,10,10
1100,6,5,2,5,2,14,12,12
1101,6,5,2,5,2,14,12,12
1102,5,4,2,4,2,12,10,10
1103,9,8,5,8,5,50,18,18
1104,9,8,3,8,3,30,18,18
1105,7,6,5,8,5,40,14,14
1106,7,7,4,9,4,33,14,15
1107,7,6,2,6,2,16,14,14
1108,5,4,3,7,3,18,10,10
1109,5,5,4,11,4,25,11,12
1110,8,8,5,11,5,46,17,18
1111,13,15,4,24,4,59,25,28
1112,6,5,2,5,2,14,12,12
1113,4,5,3,5,3,15,10,10
1114,6,5,4,9,4,29,12,13
1115,26,27,4,27,4,110,52,54
1116,8,9,4,16,4,38,18,20
1117,5,4,3,7,3,18,10,10
1118,5,4,3,7,3,18,10,10
1119,2,2,3,3,3,9,5,5
1120,2,3,2,5,2,5,3,4
1121,3,4,3,6,3,13,8,9
1122,14,25,6,25,6,93,37,40
1123,14,25,6,25,6,93,37,40
1124,35,49,13,142,13,470,83,85
1125,39,51,11,118,11,441,90,91
1126,36,51,9,215,9,365,84,108
1127,21,191,2,191,2,215,42,213
1128,4,6,4,10,4,21,11,12
1129,18,17,4,34,4,76,36,36
1130,64,561,4,691,4,788,158,655
1131,44,58,5,132,5,259,86,114
1132,32,45,16,147,16,539,76,87
1133,31,39,15,116,15,485,69,74
1134,11,10,2,10,2,24,22,22
1135,31,30,9,140,9,296,59,64
1136,31,30,9,136,9,294,59,64
1137,34,40,11,186,11,390,70,75
1138,34,41,10,200,10,359,71,79
1139,13,12,7,32,7,100,25,27
1140,40,47,4,79,4,172,88,96
1141,8,8,4,12,4,36,17,17
1142,17,21,3,27,3,58,35,39
1143,3,3,3,5,3,12,7,7
1144,38,40,12,102,12,469,78,79
1145,4,4,3,4,3,15,9,9
1146,28,39,6,47,6,175,67,68
1147,28,39,6,47,6,175,67,68
1148,22,28,6,56,6,139,50,51
1149,60,65,5,101,5,316,117,125
1150,155,413,14,1013,14,2187,569,572
1151,151,150,2,150,2,304,302,302
1152,14,21,13,88,13,217,31,37
1153,11,18,10,71,10,139,25,31
1154,8,8,5,11,5,45,17,17
1155,26,44,24,102,24,666,54,72
1156,95,115,15,311,15,1444,206,210
1157,30,29,3,29,3,93,60,60
1158,28,45,23,266,23,667,74,74
1159,24,39,8,67,8,205,59,64
1160,3,4,3,9,3,13,6,7
1161,9,12,10,33,10,102,22,24
1162,42,61,12,194,12,543,97,113
1163,23,51,10,182,10,260,66,79
1164,126,220,27,2863,27,4140,254,941
1165,68,88,16,397,16,1137,146,158
1166,53,92,34,311,34,1859,139,154
1167,12,26,4,40,4,64,36,48
1168,15,19,7,41,7,112,35,35
1169,4,6,4,13,4,21,10,11
1170,13,12,4,22,4,56,26,26
1171,3,5,3,9,3,13,7,8
1172,107,152,21,501,21,2378,241,280
1173,11,23,4,32,4,56,33,41
1174,6,8,5,14,5,38,15,18
1175,67,94,15,299,15,1064,151,172
1176,14,25,7,41,7,107,38,40
1177,2,3,2,5,2,5,3,4
1178,8,9,3,19,3,29,16,17
1179,10,12,4,18,4,45,22,23
1180,14,23,5,23,5,76,37,38
1181,40,52,12,162,12,504,87,94
1182,9,22,4,33,4,51,29,40
1183,8,8,6,28,6,54,17,17
1184,25,34,11,106,11,299,56,62
1185,34,46,11,156,11,403,75,83
1186,1,1,2,1,2,4,3,3
1187,39,82,12,255,12,510,117,143
1188,11,29,5,42,5,75,36,51
1189,43,58,27,317,27,1277,93,111
1190,33,45,22,250,22,820,70,88
1191,23,32,14,174,14,384,47,65
1192,27,33,15,123,15,427,55,59
1193,257,508,2,761,2,767,513,764
1194,11,29,5,50,5,78,40,55
1195,42,66,13,347,13,595,102,127
1196,57,76,13,306,13,771,126,137
1197,2,2,2,2,2,6,5,5
1198,3,5,3,5,3,13,8,9
1199,13,18,8,47,8,118,32,35
1200,9,10,9,25,9,91,20,21
1201,13,12,5,21,5,70,26,26
1202,518,6026,6,7254,6,8618,2241,7745
1203,36,40,20,40,20,741,76,77
1204,13,22,6,30,6,86,34,36
1205,53,88,14,369,14,859,126,177
1206,14,26,6,35,6,94,39,43
1207,13,14,7,30,7,98,28,28
1208,3,4,3,9,3,13,6,7
1209,13,28,3,52,3,59,28,45
1210,22,26,4,26,4,93,48,49
1211,32,40,7,101,7,234,73,76
1212,9,9,5,9,5,50,19,19
1213,10,10,7,12,7,78,20,21
1214,5,5,4,8,4,25,11,12
1215,33,44,11,189,11,386,75,80
1216,21,40,9,81,9,211,62,71
1217,4,4,5,8,5,25,9,9
1218,18,33,7,59,7,149,45,54
1219,29,40,11,73,11,337,69,75
1220,366,1301,47,2682,47,17927,1278,1868
1221,15,19,10,65,10,162,30,32
1222,21,31,7,113,7,174,44,54
1223,57,76,6,282,6,382,115,131
1224,10,13,7,45,7,87,24,28
1225,54,89,13,237,13,742,137,162
1226,27,32,6,45,6,168,58,58
1227,9,8,2,8,2,20,18,18
1228,95,136,33,1480,33,3625,185,343
1229,10,14,7,56,7,87,18,23
1230,14,18,6,28,6,92,32,34
1231,4,5,3,8,3,16,9,10
1232,16,28,9,151,9,200,32,51
1233,256,255,3,509,3,771,512,512
1234,6,9,4,27,4,34,12,14
1235,8,8,5,24,5,45,17,17
1236,17,26,10,68,10,180,44,44
1237,28,43,6,115,6,189,86,101
1238,57,81,16,348,16,967,135,153
1239,5,8,5,21,5,33,13,15
1240,41,50,3,62,3,133,85,91
1241,13,19,4,19,4,58,31,33
1242,20,26,10,68,10,213,44,47
1243,3,6,2,8,2,8,5,7
1244,15,14,4,28,4,64,30,30
1245,17,16,3,28,3,54,34,34
1246,16,15,4,30,4,68,32,32
1247,17,16,4,32,4,72,34,34
1248,17,16,3,31,3,54,34,34
1249,11,10,3,10,3,36,22,22
1250,19,24,13,136,13,286,38,44
1251,18,23,11,113,11,231,36,41
1252,28,35,17,207,17,540,58,66
1253,15,17,11,63,11,186,30,32
1254,9,15,6,19,6,60,25,25
1255,13,50,7,50,7,110,52,64
1256,5,11,3,23,3,27,13,21
1257,14,19,6,43,6,97,31,36
1258,11,20,7,35,7,88,31,34
1259,18,31,12,142,12,272,47,67
1260,61,72,12,409,12,803,129,160
1261,26,36,20,85,20,540,63,63
1262,37,69,6,179,6,249,93,106
1263,27,36,8,89,8,228,60,64
1264,15,20,8,66,8,137,36,40
1265,11,11,3,11,3,36,23,23
1266,15,19,6,55,6,104,32,36
1267,5,8,4,21,4,29,11,14
1268,14,15,9,78,9,137,28,29
1269,16,19,5,40,5,91,33,36
1270,11,11,3,11,3,36,23,23
1271,11,11,3,11,3,36,23,23
1272,235,427,16,2902,16,4921,640,847
1273,3,4,3,8,3,13,6,7
1274,30,45,8,62,8,256,71,79
1275,30,47,15,135,15,470,78,83
1276,13,15,11,39,11,155,29,30
1277,16,20,9,64,9,153,37,37
1278,3,3,2,3,2,8,7,7
1279,5,4,2,4,2,12,10,10
1280,40,72,8,232,8,336,110,112
1281,23,26,16,27,16,384,50,50
1282,33,32,2,32,2,68,66,66
1283,4,6,5,8,5,26,11,12
1284,8,8,5,8,5,45,17,17
1285,22,30,11,117,11,271,46,55
1286,2,2,2,2,2,6,5,5
1287,24,25,4,71,4,100,48,48
1288,19,27,8,103,8,172,40,47
1289,22,25,4,25,4,93,47,48
1290,1,1,2,1,2,4,3,3
1291,48,60,25,176,25,1228,106,109
1292,31,33,18,67,18,577,63,64
1293,20,25,4,57,4,92,39,45
1294,34,36,5,54,5,178,67,70
1295,3,5,3,7,3,14,9,11
1296,3,3,3,5,3,12,7,7
1297,65,122,6,135,6,416,169,189
1298,18,18,3,18,3,58,36,37
1299,27,29,4,42,4,115,53,56
1300,6,8,6,26,6,48,13,15
1301,10,13,10,53,10,117,22,23
1302,9,14,6,23,6,61,22,23
1303,13,12,5,20,5,70,26,26
1304,6,8,3,8,3,22,14,15
1305,23,50,7,90,7,183,65,74
1306,6,10,5,16,5,42,14,19
1307,16,26,7,38,7,120,43,44
1308,20,30,6,30,6,130,47,51
1309,37,69,6,161,6,249,93,106
1310,18,19,3,23,3,58,36,37
1311,57,83,13,357,13,794,131,155
1312,6,12,5,22,5,41,18,22
1313,16,32,13,130,13,242,45,55
1314,13,14,7,43,7,99,28,29
1315,18,22,7,43,7,137,38,42
1316,37,36,3,36,3,115,73,74
1317,16,19,4,23,4,68,36,36
1318,104,148,13,768,13,1567,206,302
1319,18,111,13,285,13,325,127,205
1320,4,3,3,5,3,15,8,8
1321,11,10,3,10,3,36,22,22
1322,50,63,18,200,18,938,110,118
1323,1,1,2,1,2,4,3,3
1324,11,21,3,42,3,46,33,43
1325,3,4,1,4,1,4,3,4
1326,8,16,4,40,4,40,16,24
1327,21,22,4,41,4,89,43,44
1328,40,60,3,60,3,123,101,101
1329,16,17,4,21,4,68,34,34
1330,15,22,12,58,12,208,35,46
1331,6,16,4,22,4,30,20,22
1332,2,2,2,3,2,6,4,4
1333,6,10,4,10,4,30,15,17
1334,2,2,3,3,3,9,5,5
1335,10,17,6,42,6,72,25,29
1336,39,40,5,48,5,201,78,79
1337,110,163,23,477,23,2566,260,273
1338,22,28,6,56,6,139,50,51
1339,16,56,7,56,7,131,61,73
1340,21,36,13,105,13,292,58,59
1341,9,9,4,11,4,40,19,19
1342,7,12,3,24,3,31,14,20
1343,15,32,7,32,7,116,44,48
1344,14,17,3,17,3,46,31,32
1345,8,11,9,25,9,84,20,23
1346,44,59,13,225,13,589,100,104
1347,12,15,7,55,7,96,26,29
1348,30,45,9,105,9,282,76,79
1349,3,4,2,5,2,9,7,8
1350,39,42,3,52,3,125,77,81
1351,21,38,6,73,6,155,58,70
1352,194,282,25,2032,25,5527,400,788
1353,31,60,5,116,5,191,74,99
1354,26,30,6,31,6,162,57,57
1355,96,110,5,266,5,492,200,207
1356,5,5,4,8,4,25,10,11
1357,66,121,4,242,4,324,244,300
1358,3,5,3,7,3,14,9,11
1359,35,48,13,140,13,476,81,89
1360,18,22,14,56,14,267,39,40
1361,12,11,3,11,3,39,24,24
1362,12,11,4,14,4,52,24,24
1363,19,27,6,27,6,122,45,47
1364,19,29,6,29,6,123,46,49
1365,21,22,3,22,3,68,42,44
1366,9,11,9,18,9,90,21,21
1367,19,27,5,27,5,102,45,47
1368,11,11,7,31,7,84,23,23
1369,19,25,14,70,14,281,42,43
1370,13,13,3,13,3,43,26,27
1371,7,8,6,18,6,49,14,15
1372,19,31,9,63,9,186,50,53
1373,65,90,30,301,30,2025,145,181
1374,32,44,14,156,14,493,79,88
1375,5,9,2,13,2,16,10,14
1376,10,15,4,15,4,49,21,26
1377,6,8,3,8,3,21,15,15
1378,26,27,14,53,14,379,52,53
1379,19,21,5,21,5,101,40,41
1380,5,9,4,9,4,24,15,15
1381,15,20,6,21,6,97,35,36
1382,25,55,8,113,8,229,75,92
1383,5,9,3,13,3,22,14,18
1384,4,6,3,12,3,18,10,12
1385,18,28,11,108,11,229,47,57
1386,6,11,5,31,5,44,13,20
1387,5,9,4,9,4,24,15,15
1388,12,13,11,22,11,147,25,27
1389,5,8,4,17,4,26,11,13
1390,5,8,5,24,5,34,11,13
1391,4,5,5,7,5,25,10,10
1392,10,12,9,29,9,102,22,25
1393,7,8,8,31,8,67,17,20
1394,19,31,7,114,7,169,39,56
1395,16,22,10,39,10,174,35,39
1396,4,5,3,5,3,15,10,10
1397,19,27,5,27,5,106,41,47
1398,13,17,8,46,8,118,28,33
1399,5,6,5,11,5,33,11,14
1400,5,7,4,7,4,24,13,13
1401,7,11,4,26,4,37,16,19
1402,21,34,8,144,8,211,48,69
1403,14,15,3,15,3,46,29,30
1404,104,148,13,768,13,1567,206,302
1405,68,88,13,230,13,907,147,157
1406,7,8,3,12,3,25,14,15
1407,9,14,5,36,5,57,20,24
1408,5,5,3,5,3,18,11,11
1409,12,12,3,12,3,39,25,25
1410,13,30,8,110,8,158,37,62
1411,8,8,5,11,5,45,17,17
1412,33,32,2,32,2,68,66,66
1413,67,132,15,1122,15,1423,126,507
1414,67,132,15,1122,15,1423,126,507
1415,23,33,20,224,20,518,50,58
1416,39,50,13,137,13,526,84,90
1417,6,5,2,5,2,14,12,12
1418,7,8,7,25,7,58,16,18
1419,16,24,8,116,8,163,36,48
1420,19,20,7,30,7,140,40,40
1421,41,75,17,222,17,723,116,123
1422,41,57,23,346,23,1069,94,104
1423,59,104,8,277,8,518,147,177
1424,59,104,8,277,8,518,147,177
1425,22,26,8,36,8,187,47,50
1426,2,3,2,5,2,5,3,4
1427,2,3,2,5,2,5,3,4
1428,2,3,2,5,2,5,3,4
1429,2,3,2,5,2,5,3,4
1430,2,3,2,5,2,5,3,4
1431,2,3,2,5,2,5,3,4
1432,2,3,2,5,2,5,3,4
1433,2,3,2,5,2,5,3,4
1434,2,3,2,5,2,5,3,4
1435,39,43,6,45,6,240,83,83
1436,44,77,5,193,5,264,92,127
1437,2,2,2,2,2,6,5,5
1438,14,23,6,23,6,92,36,38
1439,58,95,13,438,13,880,138,185
1440,58,91,13,402,13,844,137,171
1441,22,35,7,145,7,223,46,66
1442,20,33,9,73,9,192,51,54
1443,15,21,5,29,5,81,36,37
1444,13,18,6,34,6,85,31,32
1445,20,32,10,78,10,212,51,53
1446,13,18,4,18,4,57,31,32
1447,12,18,10,71,10,142,34,40
1448,15,21,10,57,10,171,35,44
1449,11,24,4,24,4,48,36,36
1450,2,3,2,5,2,5,3,4
1451,89,107,12,343,12,1140,191,227
1452,7,7,2,8,2,16,14,14
1453,19,32,13,112,13,282,52,62
1454,28,57,15,163,15,441,80,86
1455,7,7,6,12,6,49,14,15
1456,223,1964,4,2483,4,2617,636,2357
1457,19,25,9,82,9,190,43,45
1458,14,13,3,13,3,45,28,28
1459,20,20,5,20,5,105,41,41
1460,10,9,3,9,3,33,20,20
1461,19,18,5,18,5,100,38,38
1462,5,8,3,16,3,21,10,13
1463,7,12,4,12,4,32,20,20
1464,2,3,2,5,2,5,3,4
1465,7,18,2,25,2,25,12,23
1466,63,66,27,196,27,1757,125,129
1467,10,13,8,58,8,98,19,23
1468,10,13,7,56,7,86,19,23
1469,10,13,6,53,6,74,19,23
1470,10,13,5,47,5,62,19,23
1471,41,44,17,124,17,733,81,85
1472,70,100,22,700,22,1581,169,170
1473,71,129,10,211,10,733,188,201
1474,5,6,4,9,4,24,11,11
1475,10,11,3,15,3,34,20,21
1476,33,54,11,208,11,423,75,91
1477,27,32,6,60,6,175,56,62
1478,23,24,5,48,5,124,47,50
1479,7,12,4,28,4,38,16,21
1480,33,50,15,142,15,514,80,84
1481,257,415,11,2198,11,3652,570,673
1482,264,7965,6,8093,6,9163,657,8230
1483,20,24,7,36,7,147,45,45
1484,13,23,5,23,5,72,35,37
1485,11,12,6,29,6,72,24,24
1486,2,2,2,2,2,6,5,5
1487,264,7965,5,8091,5,8898,657,8230
1488,21,38,6,73,6,155,58,70
1489,26,63,4,84,4,122,90,104
1490,22,36,5,48,5,124,49,58
1491,11,14,8,27,8,96,26,26
1492,5,7,4,18,4,27,10,12
1493,73,100,9,222,9,675,167,174
1494,24,31,9,79,9,225,56,56
1495,26,52,10,153,10,296,76,96
1496,32,40,8,40,8,269,68,73
1497,52,70,7,116,7,377,118,123
1498,17,26,7,50,7,126,44,44
1499,22,30,15,118,15,353,45,53
1500,14,13,5,22,5,75,28,28
1501,2,2,3,3,3,9,5,5
1502,1,1,2,1,2,4,3,3
1503,10,16,4,16,4,45,26,27
1504,65,122,9,354,9,644,179,200
1505,34,56,9,118,9,343,82,92
1506,61,93,12,579,12,880,123,179
1507,26,28,3,28,3,83,53,55
1508,11,19,4,29,4,56,30,38
1509,8,13,6,16,6,54,22,22
1510,7,14,3,14,3,28,18,22
1511,5,6,5,17,5,34,10,11
1512,8,8,4,8,4,36,17,17
1513,8,21,8,41,8,74,29,31
1514,2,3,3,4,3,10,6,7
1515,17,26,10,63,10,180,44,44
1516,294,377,26,2477,26,8428,561,671
1517,385,498,31,3918,31,13189,733,883
1518,329,424,30,3208,30,10894,627,753
1519,265,342,25,2214,25,7327,505,607
1520,423,545,31,4235,31,14466,806,968
1521,4,6,4,11,4,22,11,13
1522,13,24,2,37,2,37,24,35
1523,2,3,2,5,2,5,3,4
1524,2,3,2,5,2,5,3,4
1525,20,25,20,133,20,436,43,45
1526,5,5,3,5,3,18,11,11
1527,10,12,5,13,5,57,22,24
1528,19,26,6,47,6,131,46,52
1529,6,8,2,8,2,14,13,13
1530,14,17,7,62,7,107,30,32
1531,28,60,11,102,11,329,89,97
1532,2,2,2,2,2,6,5,5
1533,53,54,4,54,4,218,106,108
1534,10,9,6,13,6,66,20,20
1535,8,8,5,10,5,45,17,17
1536,23,22,2,22,2,48,46,46
1537,88,105,23,457,23,2050,176,179
1538,5,9,3,9,3,19,14,15
1539,5,9,5,19,5,34,17,21
1540,9,10,5,15,5,50,20,20
1541,8,7,7,12,7,63,16,16
1542,8,7,7,12,7,63,16,16
1543,18,17,5,44,5,95,36,36
1544,194,245,33,245,33,6467,408,440
1545,19,32,15,134,15,326,52,62
1546,55,96,9,344,9,531,141,150
1547,9,9,9,21,9,90,19,19
1548,2,2,2,2,2,6,5,5
1549,20,35,8,53,8,172,54,57
1550,12,13,3,13,3,39,26,26
1551,8,7,2,7,2,18,16,16
1552,97,132,11,447,11,1107,210,237
1553,65,107,20,478,20,1429,164,223
1554,3,3,3,4,3,12,7,7
1555,30,45,12,164,12,383,72,78
1556,8,12,7,45,7,77,18,23
1557,12,16,10,69,10,152,26,31
1558,13,22,9,106,9,164,28,41
1559,6,10,5,31,5,45,14,19
1560,8,12,7,45,7,77,18,23
1561,16,20,14,99,14,268,34,39
1562,41,54,12,188,12,513,89,98
1563,15,22,5,30,5,84,35,39
1564,14,20,9,80,9,154,29,37
1565,106,161,35,1413,35,4142,235,386
1566,404,515,25,612,25,10208,856,939
1567,15,15,3,15,3,49,30,31
1568,19,29,8,42,8,162,49,51
1569,6,7,5,15,5,36,12,13
1570,15,19,14,61,14,224,34,34
1571,6,13,3,25,3,25,13,20
1572,17,16,3,16,3,54,34,34
1573,21,38,25,81,25,550,60,60
1574,22,212,2,404,2,407,43,404
1575,2,3,2,5,2,5,3,4
1576,4,8,4,15,4,21,11,12
1577,4,7,4,16,4,22,10,12
1578,5,7,5,7,5,30,13,13
1579,19,36,16,92,16,333,58,71
1580,11,11,3,11,3,36,23,23
1581,27,51,11,77,11,311,77,80
1582,7,8,7,14,7,57,15,16
1583,41,50,3,62,3,133,85,91
1584,4,7,3,7,3,16,11,12
1585,11,10,3,10,3,36,22,22
1586,5,7,3,13,3,20,10,12
1587,9,8,2,8,2,20,18,18
1588,3,4,3,4,3,12,8,8
1589,8,11,2,16,2,21,15,18
1590,5,12,5,12,5,31,17,18
1591,3,5,3,10,3,10,5,6
1592,56,109,5,218,5,307,148,170
1593,29,87,12,382,12,536,92,152
1594,42,130,13,522,13,776,128,225
1595,38,127,12,493,12,686,121,218
1596,32,126,12,476,12,629,108,208
1597,14,21,6,41,6,92,36,38
1598,13,16,5,23,5,70,30,30
1599,5,12,4,12,4,27,15,18
1600,31,48,19,384,19,728,65,93
1601,2,1,2,1,2,6,4,4
1602,3,3,4,4,4,17,7,8
1603,3,3,3,5,3,12,7,7
1604,21,23,6,25,6,133,44,45
1605,83,98,12,334,12,1017,173,182
1606,10,13,4,19,4,47,21,24
1607,2,2,2,2,2,6,5,5
1608,9,12,3,12,3,30,22,22
1609,57,76,13,315,13,771,126,137
1610,3,4,3,4,3,12,8,8
1611,15,19,4,29,4,67,33,36
1612,45,55,27,55,27,1242,101,101
1613,2,3,2,5,2,5,3,4
1614,32,91,7,139,7,264,115,148
1615,61,86,41,120,41,2558,132,148
1616,4,4,2,4,2,11,8,9
1617,29,71,17,163,17,532,98,114
1618,15,14,6,14,6,96,30,30
1619,61,118,25,118,25,1590,140,180
1620,2,2,2,2,2,6,5,5
1621,134,258,5,628,5,920,393,516
1622,66,141,16,523,16,1132,195,235
1623,3,4,3,6,3,13,8,9
1624,11,12,5,16,5,62,24,26
1625,13,28,9,58,9,129,36,39
1626,44,61,19,169,19,903,98,120
1627,3,4,3,6,3,13,8,9
1628,42,46,25,94,25,1076,87,88
1629,7,7,4,11,4,32,15,15
1630,20,34,3,34,3,71,47,55
1631,17,26,3,36,3,57,39,42
1632,12,16,3,20,3,40,27,28
1633,66,127,16,517,16,1123,183,219
1634,10,9,3,9,3,33,20,20
1635,104,148,13,819,13,1567,206,302
1636,8,7,3,7,3,27,16,16
1637,3,6,4,11,4,16,8,8
1638,22,26,12,86,12,280,48,52
1639,5,8,4,12,4,25,14,15
1640,8,8,5,11,5,45,17,17
1641,9,12,4,14,4,41,21,22
1642,4,5,5,10,5,28,10,13
1643,14,16,8,63,8,122,31,33
1644,38,66,14,238,14,566,103,117
1645,7,9,7,29,7,58,17,19
1646,15,21,3,36,3,48,31,31
1647,11,15,5,35,5,64,23,27
1648,16,21,9,48,9,154,36,37
1649,17,121,1,121,1,123,18,123
1650,22,52,15,52,15,351,69,75
1651,8,19,6,26,6,60,27,32
1652,43,110,25,456,25,1158,129,174
1653,21,20,2,20,2,44,42,42
1654,14,29,7,51,7,123,38,50
1655,11,18,8,71,8,123,25,39
1656,32,46,6,88,6,212,69,80
1657,50,161,6,161,6,375,143,212
1658,48,62,10,312,10,492,106,108
1659,3,5,3,12,3,12,5,7
1660,32,38,7,84,7,235,69,71
1661,2,2,3,3,3,9,5,5
1662,6,9,4,13,4,30,16,18
1663,11,20,7,35,7,88,31,34
1664,7,9,7,30,7,62,17,20
1665,14,13,5,31,5,75,28,28
1666,3,4,3,6,3,13,8,9
1667,5,12,5,16,5,34,18,22
1668,76,125,14,423,14,1188,178,238
1669,9,8,3,8,3,30,18,18
1670,27,38,11,136,11,320,63,68
1671,34,44,24,44,24,844,75,79
1672,19,24,5,38,5,103,42,45
1673,9,11,10,39,10,106,19,21
1674,12,23,4,39,4,64,32,40
1675,106,167,13,754,13,1526,246,305
1676,31,41,11,139,11,368,72,84
1677,256,255,2,255,2,514,512,512
1678,44,62,14,252,14,639,103,112
1679,27,40,11,190,11,338,56,70
1680,10,19,5,59,5,75,21,40
1681,9,10,4,10,4,40,20,20
1682,6,5,2,5,2,14,12,12
1683,51,50,2,50,2,104,102,102
1684,14,15,4,37,4,60,28,28
1685,8,9,4,12,4,36,17,17
1686,7,10,4,15,4,34,17,19
1687,5,6,4,14,4,25,12,13
1688,15,14,4,14,4,64,30,30
1689,16,22,8,67,8,142,39,44
1690,11,18,6,57,6,83,25,32
1691,94,134,34,487,34,3306,218,257
1692,33,40,8,89,8,279,70,77
1693,35,63,6,127,6,236,88,106
1694,8,15,8,21,8,72,24,24
1695,85,184,9,433,9,838,244,270
1696,34,42,16,113,16,564,73,77
1697,15,19,5,19,5,80,35,35
1698,5,9,4,9,4,25,14,15
1699,3,5,4,13,4,18,7,9
1700,119,154,12,469,12,1469,254,281
1701,10,25,5,25,5,55,36,36
1702,23,38,5,38,5,130,52,62
1703,209,4446,4,4574,4,4939,685,4784
1704,14,13,4,13,4,60,28,28
1705,4,6,3,6,3,15,11,11
1706,7,8,5,17,5,43,16,19
1707,10,12,6,24,6,67,21,22
1708,5,8,6,10,6,37,14,15
1709,18,21,10,56,10,192,36,38
1710,17,48,9,120,9,182,55,73
1711,7,7,7,19,7,56,15,15
1712,7,8,7,25,7,58,16,18
1713,16,20,18,89,18,315,38,40
1714,9,10,8,32,8,93,19,22
1715,20,30,9,104,9,220,46,59
1716,3,4,3,4,3,12,8,8
1717,3,5,4,6,4,17,9,10
1718,34,39,10,116,10,351,73,74
1719,10,20,5,29,5,63,29,37
1720,9,22,4,33,4,51,29,40
1721,15,20,8,66,8,137,36,40
1722,30,64,16,97,16,519,80,100
1723,12,17,7,67,7,102,25,32
1724,2,2,2,2,2,6,5,5
1725,36,57,9,141,9,352,84,95
1726,27,43,8,95,8,235,72,79
1727,15,20,8,70,8,138,35,39
1728,16,21,4,21,4,70,36,38
1729,4,5,5,10,5,27,10,12
1730,28,38,14,129,14,422,66,79
1731,2,3,2,5,2,5,3,4
1732,15,16,5,24,5,81,30,31
1733,8,11,10,23,10,91,20,21
1734,7,8,7,23,7,57,16,17
1735,35,75,14,316,14,605,94,139
1736,41,60,11,177,11,474,99,109
1737,37,48,15,154,15,577,78,85
1738,28,39,13,97,13,380,65,68
1739,3,5,4,13,4,19,7,8
1740,24,27,11,87,11,275,52,52
1741,19,26,9,88,9,192,42,47
1742,10,9,4,11,4,44,20,20
1743,37,42,6,120,6,239,74,83
1744,104,148,12,782,12,1449,206,302
1745,24,60,9,180,9,254,69,98
1746,25,34,6,34,6,156,60,60
1747,9,9,7,29,7,70,19,19
1748,15,27,11,124,11,182,35,38
1749,3189,8540,19,47226,19,61713,9602,10705
1750,7,10,6,28,6,49,15,16
1751,6,10,5,16,5,39,15,19
1752,13,41,11,61,11,166,46,58
1753,12,13,8,50,8,104,26,26
1754,11,11,5,25,5,60,23,23
1755,16,15,2,15,2,34,32,32
1756,39,39,5,39,5,200,79,79
1757,29,43,14,130,14,421,70,71
1758,6,9,6,20,6,46,15,18
1759,7,9,7,31,7,62,15,17
1760,8,9,3,14,3,29,17,19
1761,8,8,5,11,5,45,17,17
1762,8,9,5,9,5,45,18,18
1763,9,11,6,17,6,62,21,23
1764,7,7,5,10,5,40,15,15
1765,5,4,3,7,3,18,10,10
1766,16,21,4,24,4,70,35,37
1767,56,108,35,108,35,2027,133,165
1768,5,8,5,14,5,34,14,18
1769,35,44,13,115,13,471,77,80
1770,23,33,6,47,6,146,55,57
1771,13,22,5,22,5,72,34,36
1772,48,59,7,159,7,355,104,116
1773,12,15,3,23,3,41,24,26
1774,15,21,5,29,5,81,37,38
1775,11,14,10,48,10,128,25,27
1776,29,33,4,50,4,124,56,60
1777,15,15,3,15,3,49,30,31
1778,256,255,2,255,2,514,512,512
1779,11,27,5,27,5,66,33,39
1780,4,6,3,12,3,17,8,10
1781,9,14,7,57,7,81,19,26
1782,6,8,3,14,3,23,13,15
1783,7,9,5,21,5,42,17,19
1784,31,65,15,101,15,507,79,104
1785,10,11,5,19,5,56,22,23
1786,62,95,16,392,16,1071,148,174
1787,12,23,5,27,5,69,32,36
1788,12,23,5,27,5,69,32,36
1789,24,32,4,44,4,109,51,58
1790,4,4,3,4,3,15,9,9
1791,41,78,16,159,16,688,112,123
1792,9,12,8,51,8,88,20,26
1793,1,1,2,1,2,4,3,3
1794,11,13,4,15,4,51,24,27
1795,34,39,10,116,10,354,72,74
1796,12,12,5,26,5,69,24,27
1797,18,17,3,17,3,57,36,36
1798,23,37,15,184,15,430,65,84
1799,6,7,3,7,3,21,14,14
1800,14,24,4,57,4,76,28,44
1801,83,122,12,558,12,1092,185,234
1802,16,16,6,20,6,102,33,33
1803,22,32,13,119,13,317,54,61
1804,2,2,2,2,2,6,5,5
1805,30,58,15,122,15,487,74,94
1806,5,9,4,13,4,25,14,15
1807,11,11,6,46,6,72,22,22
1808,33,44,19,196,19,653,76,83
1809,8,15,5,15,5,46,23,24
1810,25,36,28,136,28,755,62,65
1811,17,24,12,60,12,216,42,42
1812,11,10,4,10,4,48,22,22
1813,18,19,5,19,5,96,37,38
1814,37,36,3,36,3,114,74,74
1815,9,17,5,55,5,64,17,26
1816,9,14,7,55,7,81,19,26
1817,6,7,4,7,4,28,14,14
1818,16,22,5,22,5,88,36,39
1819,9,13,8,49,8,91,21,30
1820,26,41,7,165,7,218,52,69
1821,13,20,5,20,5,71,33,34
1822,10,9,3,9,3,33,20,20
1823,6,10,4,16,4,29,15,16
1824,9,12,5,34,5,55,20,23
1825,21,22,5,22,5,111,43,44
1826,8,8,4,8,4,36,17,17
1827,5,7,4,7,4,24,13,13
1828,23,40,9,88,9,233,57,67
1829,95,133,12,699,12,1294,191,253
1830,26,38,9,125,9,261,65,79
1831,8,8,3,8,3,27,17,17
1832,32,51,14,196,14,481,83,96
1833,17,20,9,52,9,162,38,38
1834,73,118,12,341,12,947,167,211
1835,22,26,4,26,4,94,47,49
1836,23,34,9,95,9,219,55,58
1837,15,19,8,58,8,128,35,35
1838,8,8,3,8,3,27,17,17
1839,9,13,8,30,8,83,21,24
1840,9,12,7,27,7,73,19,22
1841,11,17,10,65,10,142,25,31
1842,46,54,13,390,13,614,100,103
1843,28,40,16,126,16,470,67,73
1844,15,20,4,35,4,67,35,38
1845,25,43,12,234,12,402,58,87
1846,23,38,9,93,9,222,56,62
1847,24,29,11,105,11,276,52,53
1848,10,9,3,9,3,33,20,20
1849,9,15,4,18,4,43,24,27
1850,14,16,10,43,10,151,31,32
1851,62,80,17,194,17,1079,142,144
1852,27,38,8,52,8,225,66,67
1853,21,22,5,22,5,111,43,44
1854,32,56,15,261,15,553,82,106
1855,41,69,9,285,9,448,92,129
1856,10,12,6,12,6,66,23,23
1857,7,16,7,22,7,64,22,30
1858,14,18,9,64,9,142,33,37
1859,11,10,3,11,3,36,22,22
1860,8,8,4,8,4,36,17,17
1861,37,41,7,78,7,270,77,80
1862,11,10,3,10,3,36,22,22
1863,6,17,6,35,6,51,24,33
1864,15,22,3,34,3,57,29,37
1865,16,22,5,28,5,89,36,40
1866,13,16,8,59,8,119,29,31
1867,37,37,3,37,3,115,74,75
1868,106,122,8,637,8,872,216,228
1869,58,64,12,432,12,739,111,124
1870,7,9,4,15,4,33,15,16
1871,2,2,2,2,2,6,5,5
1872,3,5,3,7,3,14,9,11
1873,20,30,5,50,5,114,46,53
1874,15,18,10,75,10,166,35,38
1875,7,7,7,20,7,56,15,15
1876,26,42,6,52,6,170,65,73
1877,37,36,3,36,3,114,74,74
1878,5,12,4,12,4,27,15,18
1879,3,5,3,5,3,13,8,9
1880,3,4,3,4,3,12,8,8
1881,1,1,2,1,2,4,3,3
1882,9,8,2,8,2,20,18,18
1883,42,49,12,352,12,521,89,94
1884,37,39,3,45,3,117,73,76
1885,2,2,2,2,2,6,5,5
1886,147,283,5,423,5,742,430,431
1887,15,19,2,19,2,33,30,31
1888,26,35,15,115,15,427,60,62
1889,27,37,14,50,14,397,64,69
1890,6,6,4,6,4,28,13,13
1891,8,9,6,19,6,55,18,19
1892,9,12,4,13,4,41,22,23
1893,25,38,17,228,17,517,54,78
1894,8,8,3,8,3,27,17,17
1895,12,19,6,33,6,82,31,33
1896,18,25,9,63,9,175,41,44
1897,36,51,8,198,8,331,84,111
1898,20,24,3,28,3,64,43,44
1899,8,14,4,23,4,39,19,22
1900,19,23,6,33,6,123,40,43
1901,27,43,9,59,9,254,71,73
1902,24,33,27,83,27,676,58,59
1903,25,30,5,54,5,140,49,57
1904,13,12,4,21,4,56,26,26
1905,10,13,4,15,4,45,23,24
1906,2,1,2,1,2,6,4,4
1907,2,1,2,1,2,6,4,4
1908,4,5,3,9,3,16,8,9
1909,11,12,3,12,3,36,24,24
1910,16,15,3,29,3,51,32,32
1911,3,4,3,4,3,12,8,8
1912,2,2,2,2,2,6,5,5
1913,2,2,2,2,2,6,5,5
1914,2,2,2,2,2,6,5,5
1915,2,1,2,1,2,6,4,4
1916,12,11,3,11,3,39,24,24
1917,15,15,3,15,3,49,30,31
1918,11,10,3,10,3,36,22,22
1919,6,5,2,5,2,14,12,12
1920,2,1,2,1,2,6,4,4


==> data/onlythisisused/comparison/ws1s.csv <==
id,globalSFA,localSFA,nocountSFA,INYglobalSFA,globalSFAuplny,INYglobalSFAuplny
array_axiom.mona-walk.dot_26__901states.dfa,24752.2766,3621.4931,1845.34985,51187.17925,39206.451,76941.9374
array_axiom.mona-walk.dot_27__897states.dfa,22502.5261,2494.34035,1138.036,48315.5647,37712.5535,75905.8432
array_axiom.mona-walk.dot_36__105states.dfa,24.90607,17.4439,10.91395,29.90575,28.5233,49.7347
ex10.mona-walk.dot_5__242states.dfa,47.2418,80.529,48.68655,170.35645,78.7311,310.251
ex11.mona-walk.dot_0__143states.dfa,16.8531,38.6489,18.74435,45.67775,31.2789,96.6147
ex11.mona-walk.dot_2__143states.dfa,17.8552,39.50195,18.4463,44.62695,24.1145,64.3776
ex11.mona-walk.dot_4__281states.dfa,56.18055,193.26125,87.58615,196.0782,67.8737,241.5795
ex11.mona-walk.dot_5__281states.dfa,133.27495,208.09935,165.7704,233.53955,78.1931,197.9648
ex11.mona-walk.dot_6__301states.dfa,204.5969,157.2202,119.0706,391.80695,199.249,313.9715
ex11.mona-walk.dot_7__325states.dfa,135.20125,207.1267,179.1055,319.79335,140.8189,408.1669
ex11.mona.aut,768.29605,8671.7284,3210.94225,-1,6390.4499,-1
ex12.mona-walk.dot_13__317states.dfa,72.57385,275.34975,116.87645,225.63055,65.4329,252.8931
ex12.mona-walk.dot_14__317states.dfa,117.00945,440.4523,451.58,261.40295,83.4712,199.1817
ex12.mona-walk.dot_15__290states.dfa,71.44905,673.8628,340.50365,211.13775,143.8017,370.0734
ex12.mona-walk.dot_16__280states.dfa,208.98195,886.11165,415.1801,292.1324,368.4828,565.5331
ex12.mona-walk.dot_17__280states.dfa,300.287,743.04465,394.088,460.38435,308.1408,482.0628
ex12.mona.aut,1123.7319,249.10805,118.3699,5218.31605,2453.213,8604.8563
ex13.mona.aut,-1,-1,827.7155,-1,-1,-1
ex14.mona-walk.dot_10__103states.dfa,29.37546,27.4809,10.8314,59.13285,61.88993,93.5523
ex14.mona-walk.dot_11__202states.dfa,66.5331,138.65515,39.9172,155.19155,156.7122,346.2516
ex14.mona-walk.dot_12__316states.dfa,112.67585,340.08445,106.86855,337.02745,301.2733,650.3496
ex14.mona-walk.dot_13__316states.dfa,106.30495,342.6167,106.45725,342.95545,285.2402,688.8204
ex14.mona-walk.dot_14__852states.dfa,556.97925,2475.83065,947.5973,3970.94735,1579.63,6536.733
ex14.mona-walk.dot_15__852states.dfa,948.4635,4397.1766,1296.71065,4696.0591,2086.7963,7117.5777
ex14.mona-walk.dot_16__852states.dfa,2315.40535,5323.805,2431.19565,6815.0103,2480.1037,6267.905
ex14.mona-walk.dot_17__167states.dfa,244.8541,216.87975,65.4087,345.331,289.4131,421.0302
ex14.mona-walk.dot_21__35states.dfa,6.06243,2.6139,1.0831,5.92005,6.87042,7.0843
ex14.mona-walk.dot_22__53states.dfa,28.48426,18.4463,3.47525,29.0539,32.45283,38.9094
ex14.mona-walk.dot_24__42states.dfa,9.54643,3.71565,1.8988,18.22545,29.86102,10.678
ex14.mona-walk.dot_3__30states.dfa,2.167849,1.05585,0.56305,2.0552,3.41012,3.8131
ex14.mona-walk.dot_4__30states.dfa,2.181999,0.94435,0.567,2.07985,3.46047,3.3406
ex14.mona-walk.dot_5__45states.dfa,5.06703,3.04515,1.47235,6.65505,9.03143,11.5267
ex14.mona-walk.dot_6__65states.dfa,10.91994,14.42195,3.02045,15.105,20.29787,27.6368
ex14.mona-walk.dot_7__65states.dfa,11.20155,7.8026,3.2125,14.93625,19.7274,27.6056
ex14.mona-walk.dot_8__77states.dfa,19.35679,12.3999,4.3425,21.5801,39.66262,52.4864
ex14.mona-walk.dot_9__103states.dfa,24.25557,25.82735,11.25715,50.14045,72.2586,73.0121
ex15.mona.aut,0.390418,0.6789,0.2871,0.2688,0.610302,0.5218
ex16.mona-walk.dot_56__16states.dfa,126.18678,22.73935,4.3091,145.88815,69.23457,52.9491
ex16.mona-walk.dot_58__25states.dfa,88.731315,52.8165,5.7375,70.57175,166.545278,147.2234
ex16.mona.aut,-1,3651.02155,192.09895,-1,-1,-1
ex17.mona.aut,0.058473,0.0284,0.011,0.0128,0.06297,0.026
ex18.mona-walk.dot_106__298states.dfa,20316.27625,5482.05295,764.481,25267.944,11920.0623,16306.1312
ex18.mona-walk.dot_107__298states.dfa,20141.1195,5397.75215,759.9093,24283.81605,11508.223,15429.0494
ex18.mona-walk.dot_109__269states.dfa,20038.79145,2701.44045,540.85155,22849.9457,10982.4128,13667.1516
ex18.mona-walk.dot_94__108states.dfa,17.65624,19.3836,23.7982,37.5497,27.31738,68.3111
ex18.mona-walk.dot_95__172states.dfa,36.97186,43.5545,19.88595,113.9117,78.3032,224.764
ex18.mona-walk.dot_96__300states.dfa,155.96414,141.6953,57.5123,534.931,209.3482,1092.8986
ex18.mona-walk.dot_97__556states.dfa,606.5379,547.73425,196.9876,3586.94595,1004.9631,7235.4065
ex18.mona-walk.dot_98__1068states.dfa,2965.52035,2220.80045,705.3533,21868.1299,5591.5136,-1
ex18.mona-walk.dot_99__2056states.dfa,15440.26135,9194.59455,2513.00265,-1,33431.1805,-1
ex19.mona-walk.dot_10__119states.dfa,15.50489,14.676,9.78215,38.6143,37.8202,70.1336
ex19.mona-walk.dot_47__135states.dfa,38.4716,27.5626,15.949,50.2739,40.977,77.2891
ex19.mona-walk.dot_49__247states.dfa,105.65145,89.592,46.02245,252.2186,158.4315,394.7888
ex19.mona-walk.dot_51__141states.dfa,64.07445,53.0269,24.4586,109.4253,111.788,186.5651
ex19.mona.aut,46180.36695,7405.3428,444.3174,-1,116211.9452,-1
ex20.mona-walk.dot_20__20states.dfa,0.323362,0.1573,0.071,0.15765,0.331885,0.2127
ex3.mona-walk.dot_33__579states.dfa,2818.04925,813.44485,401.29295,8623.47095,4883.9596,12652.223
ex3.mona-walk.dot_34__449states.dfa,2429.04135,548.0899,297.96395,5482.5955,4089.425,8384.6602
ex4.mona-walk.dot_20__276states.dfa,238.35805,559.8393,332.5005,351.53135,226.5198,352.8663
ex4.mona-walk.dot_21__531states.dfa,1229.65945,1706.28235,1073.48625,1651.8069,1886.7357,2531.329
ex4.mona-walk.dot_22__139states.dfa,110.39175,64.9944,31.3385,156.027,139.1584,189.5256
ex4.mona-walk.dot_23__139states.dfa,124.8038,71.3967,33.3594,209.08705,161.696,269.3162
ex4.mona-walk.dot_24__147states.dfa,268.6962,69.8781,36.9655,399.8871,288.5913,553.1486
ex4.mona-walk.dot_25__151states.dfa,330.31845,40.97825,40.28235,461.7685,445.9927,723.7821
ex4.mona-walk.dot_26__602states.dfa,2518.54145,940.2863,391.12625,9156.95525,6239.9815,19502.3986
ex4.mona-walk.dot_38__134states.dfa,110.68405,39.40715,24.2044,159.45535,116.4305,300.0676
ex5.mona-walk.dot_3__66states.dfa,1.26961,3.34005,2.37115,4.454,2.60238,8.8887
ex7.mona.aut,21.02565,46.8634,15.66695,84.1472,53.8626,152.1687
ex8.mona-walk.dot_18__242states.dfa,41.5272,86.1927,51.49965,180.143,62.8167,261.98
horn_trans05.mona.aut,2.06482,0.66625,0.1764,0.8788,1.9363,0.9078
horn_trans10.mona.aut,148.8382,22.6702,0.55415,71.2821,167.8775,81.6051
parametric_uabe1_11.mona-walk.dot_0__167states.dfa,15.6242,72.7037,28.6308,65.0028,57.1912,77.3278
parametric_uabe1_11.mona.aut,1086.64615,10465.23405,4038.3698,-1,8085.3201,-1
parametric_uabe1_12.mona-walk.dot_0__181states.dfa,24.8868,83.32155,33.30215,76.5941,30.3714,99.7241
parametric_uabe1_13.mona-walk.dot_0__195states.dfa,26.63875,89.637,37.10035,90.75275,37.152,117.573
parametric_uabe1_14.mona-walk.dot_0__209states.dfa,28.4836,96.2185,39.7895,105.59735,48.159,129.577
parametric_uabe2_03.mona-walk.dot_0__142states.dfa,19.77021,54.95145,46.6345,33.84405,37.073,46.9581
parametric_uabe2_04.mona-walk.dot_0__702states.dfa,341.5186,1652.0481,1483.7211,703.48545,646.4462,956.086
parametric_uabe2_05.mona-walk.dot_0__86states.dfa,12.42398,18.3613,12.26685,21.53255,13.64003,18.2353
parametric_uabe2_06.mona-walk.dot_0__91states.dfa,22.68815,11.9868,10.13865,23.03455,21.1963,18.3147
parametric_uabe2_07.mona-walk.dot_0__108states.dfa,22.55735,15.45975,14.90865,32.4755,22.0737,26.6709
parametric_uabe2_08.mona-walk.dot_0__125states.dfa,41.62315,22.8374,19.6582,42.5623,30.1912,34.088
parametric_uabe3_06.mona-walk.dot_0__97states.dfa,10.25672,26.09265,10.6875,22.0307,15.5953,25.6146
parametric_uabe3_07.mona-walk.dot_0__111states.dfa,16.93867,30.74325,12.9703,28.24845,62.9311,36.9148
parametric_uabe3_08.mona-walk.dot_0__125states.dfa,16.9001,34.98805,15.79465,39.9943,24.7764,46.1931
parametric_uabe3_09.mona-walk.dot_0__139states.dfa,23.61425,37.40805,18.08315,40.65235,28.3127,55.8618
parametric_uabe3_10.mona-walk.dot_0__153states.dfa,20.14965,42.12615,20.43305,48.10225,35.3141,66.853
parametric_uabe3_10.mona.aut,856.8975,9818.851,3282.96365,-1,7313.7913,-1
parametric_uabe3_11.mona-walk.dot_0__167states.dfa,21.0411,49.2297,23.08195,63.54895,33.8814,77.4691
parametric_uabe3_12.mona-walk.dot_0__181states.dfa,30.3025,57.0187,25.0746,72.14225,48.0287,90.4063
parametric_uabe3_13.mona-walk.dot_0__195states.dfa,25.5345,58.07125,28.00025,85.3062,54.9243,111.4522
parametric_uabe3_14.mona-walk.dot_0__209states.dfa,32.64045,65.84645,32.9384,97.51745,46.1745,122.7752
set_closed05.mona.aut,7.8928,3.0436,0.71085,5.8733,12.78504,13.3638
set_closed10.mona.aut,248.53595,51.2563,2.18405,332.2894,540.0424,624.9248
set_obvious05.mona.aut,0.043551,0.0254,0.0094,0.0118,0.068442,0.0228
set_obvious10.mona.aut,0.04939,0.0246,0.0094,0.0114,0.06903,0.0225
set_singletons05.mona.aut,5.846,5.5912,0.6037,4.18065,12.78337,9.3553
set_singletons10.mona.aut,475.4842,431.41535,2.08655,441.62915,788.672,786.3715
strand-new-sorted-list-insert-after-loop.mona.aut,1688.62295,1571.5374,452.1295,21682.665,5179.1555,-1
strand-new-sorted-list-insert-before-head.mona.aut,148.3745,251.50845,62.02995,397.8867,261.0906,704.31
strand-new-sorted-list-insert-before-loop.mona.aut,916.09685,649.8127,185.99455,7284.87295,2283.8124,13331.5192
strand-new-sorted-list-insert-error-error.mona.aut,947.2456,685.5601,185.796,7033.75905,2310.2768,13347.2251
strand-new-sorted-list-reverse-after-loop.mona.aut,1301.31555,12163.00885,1650.2317,14790.80905,4773.978,28486.0509
strand-new-sorted-list-reverse-before-loop.mona.aut,1251.17095,12208.71495,1629.55545,14512.2635,4812.6761,29013.669
strand-new-sorted-list-search-after-loop.mona.aut,196.2405,1413.85715,272.25515,1321.84955,464.3894,2639.7887
strand-new-sorted-list-search-before-loop.mona.aut,345.28775,447.30715,124.00465,2628.4537,924.6595,5047.9063
strand-old-bubblesort-loop-else.mona-walk.dot_0__1044states.dfa,2.90092,1.2246,0.6365,3.0187,2.84263,2.8101
strand-old-bubblesort-loop-if-else.mona-walk.dot_0__1027states.dfa,0.043118,0.0313,0.0134,0.0161,0.054882,0.0276
strand-old-bubblesort-loop-if-if.mona-walk.dot_0__2051states.dfa,0.046575,0.0325,0.0132,0.0159,0.081075,0.0481
strand-old-sorted-list-insert-after-loop.mona-walk.dot_0__151states.dfa,4.233147,1.70505,0.702,4.37165,4.90416,5.402
strand-old-sorted-list-insert-before-head.mona-walk.dot_0__114states.dfa,32.11697,19.57745,7.69675,42.0951,36.62781,40.735
strand-old-sorted-list-insert-before-loop.mona-walk.dot_0__131states.dfa,0.044588,0.02935,0.0108,0.012,0.098832,0.0252
strand-old-sorted-list-insert-error-before-loop.mona-walk.dot_0__156states.dfa,8.297016,3.028,1.5053,15.8331,6.77077,7.2999
strand-old-sorted-list-insert-in-loop.mona-walk.dot_0__515states.dfa,0.042992,0.0317,0.0132,0.01515,0.076415,0.0378
strand-old-sorted-list-reverse-after-loop.mona-walk.dot_0__131states.dfa,0.039995,0.029,0.011,0.0134,0.060459,0.0276
strand-old-sorted-list-reverse-before-loop.mona-walk.dot_0__212states.dfa,2187.48155,198.04035,44.30255,2200.93625,1870.131,1933.2606
strand-old-sorted-list-reverse-in-loop.mona-walk.dot_0__515states.dfa,0.044227,0.0325,0.0128,0.0144,0.064495,0.0343
strand-old-sorted-list-search-after-loop.mona-walk.dot_0__317states.dfa,667439.8092,7793.42465,1244.53695,663044.1452,-1,664698.8914
strand-old-sorted-list-search-before-loop.mona-walk.dot_0__112states.dfa,119.45213,17.03255,6.554,124.54975,113.3671,126.0903
toss05.mona.aut,12.99672,19.81425,4.7601,19.6619,22.1408,34.439
toss10.mona.aut,80969.81965,39865.0217,2519.62105,-1,284233.1198,-1
veanes05_1alts.mona.aut,0.847292,0.62505,0.39215,0.49835,1.018472,0.6453
veanes05_2alts.mona.aut,2.76054,5.5587,1.4607,2.3577,3.54879,3.9497
veanes05_3alts.mona.aut,1.125582,0.78015,0.4624,0.59875,1.199284,0.8175
veanes05_4alts.mona.aut,1.93836,2.2622,0.8287,1.56175,4.29178,3.146
veanes05.mona.aut,0.287802,0.3487,0.101,0.1539,0.598848,0.3236
veanes10_1alts.mona.aut,1.698549,1.88545,1.40385,2.28335,2.441766,3.3912
veanes10_2alts.mona.aut,5602.3771,32291.2842,2145.50945,21482.8969,20418.6387,48882.3069
veanes10_3alts.mona.aut,2.9423,3.3454,1.543,4.0981,4.03133,3.8254
veanes10_4alts.mona.aut,2570.86945,8594.7416,929.9935,11620.8919,8969.0387,23951.9113
veanes10.mona.aut,0.624178,0.684,0.2662,0.5668,1.942256,1.6831


==> data/onlythisisused/comparison/ws1s2.csv <==
id,globalSFA,localSFA,nocountSFA,INYglobalSFA,globalSFAuplny,INYglobalSFAuplny,globINYvslocal,nocountvslocal,nocountvsrt,total_vict
array_axiom.mona-walk.dot_26__901states.dfa,24752.2766,3621.4931,1845.34985,51187.17925,39206.451,76941.9374,2,1,1,3
array_axiom.mona-walk.dot_27__897states.dfa,22502.5261,2494.34035,1138.036,48315.5647,37712.5535,75905.8432,2,1,1,3
array_axiom.mona-walk.dot_36__105states.dfa,24.90607,17.4439,10.91395,29.90575,28.5233,49.7347,2,1,1,3
ex10.mona-walk.dot_5__242states.dfa,47.2418,80.529,48.68655,170.35645,78.7311,310.251,2,1,2,1
ex11.mona-walk.dot_0__143states.dfa,16.8531,38.6489,18.74435,45.67775,31.2789,96.6147,2,1,2,1
ex11.mona-walk.dot_2__143states.dfa,17.8552,39.50195,18.4463,44.62695,24.1145,64.3776,2,1,2,1
ex11.mona-walk.dot_4__281states.dfa,56.18055,193.26125,87.58615,196.0782,67.8737,241.5795,2,1,2,1
ex11.mona-walk.dot_5__281states.dfa,133.27495,208.09935,165.7704,233.53955,78.1931,197.9648,2,1,2,1
ex11.mona-walk.dot_6__301states.dfa,204.5969,157.2202,119.0706,391.80695,199.249,313.9715,2,1,1,3
ex11.mona-walk.dot_7__325states.dfa,135.20125,207.1267,179.1055,319.79335,140.8189,408.1669,2,1,2,1
ex11.mona.aut,768.29605,8671.7284,3210.94225,1e+05,6390.4499,1e+05,2,1,2,1
ex12.mona-walk.dot_13__317states.dfa,72.57385,275.34975,116.87645,225.63055,65.4329,252.8931,1,1,2,1
ex12.mona-walk.dot_14__317states.dfa,117.00945,440.4523,451.58,261.40295,83.4712,199.1817,1,2,2,1
ex12.mona-walk.dot_15__290states.dfa,71.44905,673.8628,340.50365,211.13775,143.8017,370.0734,1,1,2,1
ex12.mona-walk.dot_16__280states.dfa,208.98195,886.11165,415.1801,292.1324,368.4828,565.5331,1,1,2,1
ex12.mona-walk.dot_17__280states.dfa,300.287,743.04465,394.088,460.38435,308.1408,482.0628,1,1,2,1
ex12.mona.aut,1123.7319,249.10805,118.3699,5218.31605,2453.213,8604.8563,2,1,1,3
ex13.mona.aut,1e+05,1e+05,827.7155,1e+05,1e+05,1e+05,2,1,1,3
ex14.mona-walk.dot_10__103states.dfa,29.37546,27.4809,10.8314,59.13285,61.88993,93.5523,2,1,1,3
ex14.mona-walk.dot_11__202states.dfa,66.5331,138.65515,39.9172,155.19155,156.7122,346.2516,2,1,1,3
ex14.mona-walk.dot_12__316states.dfa,112.67585,340.08445,106.86855,337.02745,301.2733,650.3496,1,1,1,3
ex14.mona-walk.dot_13__316states.dfa,106.30495,342.6167,106.45725,342.95545,285.2402,688.8204,2,1,2,1
ex14.mona-walk.dot_14__852states.dfa,556.97925,2475.83065,947.5973,3970.94735,1579.63,6536.733,2,1,2,1
ex14.mona-walk.dot_15__852states.dfa,948.4635,4397.1766,1296.71065,4696.0591,2086.7963,7117.5777,2,1,2,1
ex14.mona-walk.dot_16__852states.dfa,2315.40535,5323.805,2431.19565,6815.0103,2480.1037,6267.905,2,1,2,1
ex14.mona-walk.dot_17__167states.dfa,244.8541,216.87975,65.4087,345.331,289.4131,421.0302,2,1,1,3
ex14.mona-walk.dot_21__35states.dfa,6.06243,2.6139,1.0831,5.92005,6.87042,7.0843,2,1,1,3
ex14.mona-walk.dot_22__53states.dfa,28.48426,18.4463,3.47525,29.0539,32.45283,38.9094,2,1,1,3
ex14.mona-walk.dot_24__42states.dfa,9.54643,3.71565,1.8988,18.22545,29.86102,10.678,2,1,1,3
ex14.mona-walk.dot_3__30states.dfa,2.167849,1.05585,0.56305,2.0552,3.41012,3.8131,2,1,1,3
ex14.mona-walk.dot_4__30states.dfa,2.181999,0.94435,0.567,2.07985,3.46047,3.3406,2,1,1,3
ex14.mona-walk.dot_5__45states.dfa,5.06703,3.04515,1.47235,6.65505,9.03143,11.5267,2,1,1,3
ex14.mona-walk.dot_6__65states.dfa,10.91994,14.42195,3.02045,15.105,20.29787,27.6368,2,1,1,3
ex14.mona-walk.dot_7__65states.dfa,11.20155,7.8026,3.2125,14.93625,19.7274,27.6056,2,1,1,3
ex14.mona-walk.dot_8__77states.dfa,19.35679,12.3999,4.3425,21.5801,39.66262,52.4864,2,1,1,3
ex14.mona-walk.dot_9__103states.dfa,24.25557,25.82735,11.25715,50.14045,72.2586,73.0121,2,1,1,3
ex15.mona.aut,0.390418,0.6789,0.2871,0.2688,0.610302,0.5218,1,1,1,4
ex16.mona-walk.dot_56__16states.dfa,126.18678,22.73935,4.3091,145.88815,69.23457,52.9491,2,1,1,3
ex16.mona-walk.dot_58__25states.dfa,88.731315,52.8165,5.7375,70.57175,166.545278,147.2234,2,1,1,3
ex16.mona.aut,1e+05,3651.02155,192.09895,1e+05,1e+05,1e+05,2,1,1,3
ex17.mona.aut,0.058473,0.0284,0.011,0.0128,0.06297,0.026,1,1,1,3
ex18.mona-walk.dot_106__298states.dfa,20316.27625,5482.05295,764.481,25267.944,11920.0623,16306.1312,2,1,1,3
ex18.mona-walk.dot_107__298states.dfa,20141.1195,5397.75215,759.9093,24283.81605,11508.223,15429.0494,2,1,1,3
ex18.mona-walk.dot_109__269states.dfa,20038.79145,2701.44045,540.85155,22849.9457,10982.4128,13667.1516,2,1,1,3
ex18.mona-walk.dot_94__108states.dfa,17.65624,19.3836,23.7982,37.5497,27.31738,68.3111,2,2,2,1
ex18.mona-walk.dot_95__172states.dfa,36.97186,43.5545,19.88595,113.9117,78.3032,224.764,2,1,1,3
ex18.mona-walk.dot_96__300states.dfa,155.96414,141.6953,57.5123,534.931,209.3482,1092.8986,2,1,1,3
ex18.mona-walk.dot_97__556states.dfa,606.5379,547.73425,196.9876,3586.94595,1004.9631,7235.4065,2,1,1,3
ex18.mona-walk.dot_98__1068states.dfa,2965.52035,2220.80045,705.3533,21868.1299,5591.5136,1e+05,2,1,1,3
ex18.mona-walk.dot_99__2056states.dfa,15440.26135,9194.59455,2513.00265,1e+05,33431.1805,1e+05,2,1,1,3
ex19.mona-walk.dot_10__119states.dfa,15.50489,14.676,9.78215,38.6143,37.8202,70.1336,2,1,1,3
ex19.mona-walk.dot_47__135states.dfa,38.4716,27.5626,15.949,50.2739,40.977,77.2891,2,1,1,3
ex19.mona-walk.dot_49__247states.dfa,105.65145,89.592,46.02245,252.2186,158.4315,394.7888,2,1,1,3
ex19.mona-walk.dot_51__141states.dfa,64.07445,53.0269,24.4586,109.4253,111.788,186.5651,2,1,1,3
ex19.mona.aut,46180.36695,7405.3428,444.3174,1e+05,1e+05,1e+05,2,1,1,3
ex20.mona-walk.dot_20__20states.dfa,0.323362,0.1573,0.071,0.15765,0.331885,0.2127,2,1,1,3
ex3.mona-walk.dot_33__579states.dfa,2818.04925,813.44485,401.29295,8623.47095,4883.9596,12652.223,2,1,1,3
ex3.mona-walk.dot_34__449states.dfa,2429.04135,548.0899,297.96395,5482.5955,4089.425,8384.6602,2,1,1,3
ex4.mona-walk.dot_20__276states.dfa,238.35805,559.8393,332.5005,351.53135,226.5198,352.8663,1,1,2,1
ex4.mona-walk.dot_21__531states.dfa,1229.65945,1706.28235,1073.48625,1651.8069,1886.7357,2531.329,1,1,1,3
ex4.mona-walk.dot_22__139states.dfa,110.39175,64.9944,31.3385,156.027,139.1584,189.5256,2,1,1,3
ex4.mona-walk.dot_23__139states.dfa,124.8038,71.3967,33.3594,209.08705,161.696,269.3162,2,1,1,3
ex4.mona-walk.dot_24__147states.dfa,268.6962,69.8781,36.9655,399.8871,288.5913,553.1486,2,1,1,3
ex4.mona-walk.dot_25__151states.dfa,330.31845,40.97825,40.28235,461.7685,445.9927,723.7821,2,1,1,3
ex4.mona-walk.dot_26__602states.dfa,2518.54145,940.2863,391.12625,9156.95525,6239.9815,19502.3986,2,1,1,3
ex4.mona-walk.dot_38__134states.dfa,110.68405,39.40715,24.2044,159.45535,116.4305,300.0676,2,1,1,3
ex5.mona-walk.dot_3__66states.dfa,1.26961,3.34005,2.37115,4.454,2.60238,8.8887,2,1,2,1
ex7.mona.aut,21.02565,46.8634,15.66695,84.1472,53.8626,152.1687,2,1,1,3
ex8.mona-walk.dot_18__242states.dfa,41.5272,86.1927,51.49965,180.143,62.8167,261.98,2,1,2,1
horn_trans05.mona.aut,2.06482,0.66625,0.1764,0.8788,1.9363,0.9078,2,1,1,3
horn_trans10.mona.aut,148.8382,22.6702,0.55415,71.2821,167.8775,81.6051,2,1,1,3
parametric_uabe1_11.mona-walk.dot_0__167states.dfa,15.6242,72.7037,28.6308,65.0028,57.1912,77.3278,1,1,2,1
parametric_uabe1_11.mona.aut,1086.64615,10465.23405,4038.3698,1e+05,8085.3201,1e+05,2,1,2,1
parametric_uabe1_12.mona-walk.dot_0__181states.dfa,24.8868,83.32155,33.30215,76.5941,30.3714,99.7241,1,1,2,1
parametric_uabe1_13.mona-walk.dot_0__195states.dfa,26.63875,89.637,37.10035,90.75275,37.152,117.573,2,1,2,1
parametric_uabe1_14.mona-walk.dot_0__209states.dfa,28.4836,96.2185,39.7895,105.59735,48.159,129.577,2,1,2,1
parametric_uabe2_03.mona-walk.dot_0__142states.dfa,19.77021,54.95145,46.6345,33.84405,37.073,46.9581,1,1,2,1
parametric_uabe2_04.mona-walk.dot_0__702states.dfa,341.5186,1652.0481,1483.7211,703.48545,646.4462,956.086,1,1,2,1
parametric_uabe2_05.mona-walk.dot_0__86states.dfa,12.42398,18.3613,12.26685,21.53255,13.64003,18.2353,2,1,1,3
parametric_uabe2_06.mona-walk.dot_0__91states.dfa,22.68815,11.9868,10.13865,23.03455,21.1963,18.3147,2,1,1,3
parametric_uabe2_07.mona-walk.dot_0__108states.dfa,22.55735,15.45975,14.90865,32.4755,22.0737,26.6709,2,1,1,3
parametric_uabe2_08.mona-walk.dot_0__125states.dfa,41.62315,22.8374,19.6582,42.5623,30.1912,34.088,2,1,1,3
parametric_uabe3_06.mona-walk.dot_0__97states.dfa,10.25672,26.09265,10.6875,22.0307,15.5953,25.6146,1,1,2,1
parametric_uabe3_07.mona-walk.dot_0__111states.dfa,16.93867,30.74325,12.9703,28.24845,62.9311,36.9148,1,1,1,3
parametric_uabe3_08.mona-walk.dot_0__125states.dfa,16.9001,34.98805,15.79465,39.9943,24.7764,46.1931,2,1,1,3
parametric_uabe3_09.mona-walk.dot_0__139states.dfa,23.61425,37.40805,18.08315,40.65235,28.3127,55.8618,2,1,1,3
parametric_uabe3_10.mona-walk.dot_0__153states.dfa,20.14965,42.12615,20.43305,48.10225,35.3141,66.853,2,1,2,1
parametric_uabe3_10.mona.aut,856.8975,9818.851,3282.96365,1e+05,7313.7913,1e+05,2,1,2,1
parametric_uabe3_11.mona-walk.dot_0__167states.dfa,21.0411,49.2297,23.08195,63.54895,33.8814,77.4691,2,1,2,1
parametric_uabe3_12.mona-walk.dot_0__181states.dfa,30.3025,57.0187,25.0746,72.14225,48.0287,90.4063,2,1,1,3
parametric_uabe3_13.mona-walk.dot_0__195states.dfa,25.5345,58.07125,28.00025,85.3062,54.9243,111.4522,2,1,2,1
parametric_uabe3_14.mona-walk.dot_0__209states.dfa,32.64045,65.84645,32.9384,97.51745,46.1745,122.7752,2,1,2,1
set_closed05.mona.aut,7.8928,3.0436,0.71085,5.8733,12.78504,13.3638,2,1,1,3
set_closed10.mona.aut,248.53595,51.2563,2.18405,332.2894,540.0424,624.9248,2,1,1,3
set_obvious05.mona.aut,0.043551,0.0254,0.0094,0.0118,0.068442,0.0228,1,1,1,3
set_obvious10.mona.aut,0.04939,0.0246,0.0094,0.0114,0.06903,0.0225,1,1,1,3
set_singletons05.mona.aut,5.846,5.5912,0.6037,4.18065,12.78337,9.3553,1,1,1,3
set_singletons10.mona.aut,475.4842,431.41535,2.08655,441.62915,788.672,786.3715,2,1,1,3
strand-new-sorted-list-insert-after-loop.mona.aut,1688.62295,1571.5374,452.1295,21682.665,5179.1555,1e+05,2,1,1,3
strand-new-sorted-list-insert-before-head.mona.aut,148.3745,251.50845,62.02995,397.8867,261.0906,704.31,2,1,1,3
strand-new-sorted-list-insert-before-loop.mona.aut,916.09685,649.8127,185.99455,7284.87295,2283.8124,13331.5192,2,1,1,3
strand-new-sorted-list-insert-error-error.mona.aut,947.2456,685.5601,185.796,7033.75905,2310.2768,13347.2251,2,1,1,3
strand-new-sorted-list-reverse-after-loop.mona.aut,1301.31555,12163.00885,1650.2317,14790.80905,4773.978,28486.0509,2,1,2,1
strand-new-sorted-list-reverse-before-loop.mona.aut,1251.17095,12208.71495,1629.55545,14512.2635,4812.6761,29013.669,2,1,2,1
strand-new-sorted-list-search-after-loop.mona.aut,196.2405,1413.85715,272.25515,1321.84955,464.3894,2639.7887,1,1,2,1
strand-new-sorted-list-search-before-loop.mona.aut,345.28775,447.30715,124.00465,2628.4537,924.6595,5047.9063,2,1,1,3
strand-old-bubblesort-loop-else.mona-walk.dot_0__1044states.dfa,2.90092,1.2246,0.6365,3.0187,2.84263,2.8101,2,1,1,3
strand-old-bubblesort-loop-if-else.mona-walk.dot_0__1027states.dfa,0.043118,0.0313,0.0134,0.0161,0.054882,0.0276,1,1,1,3
strand-old-bubblesort-loop-if-if.mona-walk.dot_0__2051states.dfa,0.046575,0.0325,0.0132,0.0159,0.081075,0.0481,1,1,1,3
strand-old-sorted-list-insert-after-loop.mona-walk.dot_0__151states.dfa,4.233147,1.70505,0.702,4.37165,4.90416,5.402,2,1,1,3
strand-old-sorted-list-insert-before-head.mona-walk.dot_0__114states.dfa,32.11697,19.57745,7.69675,42.0951,36.62781,40.735,2,1,1,3
strand-old-sorted-list-insert-before-loop.mona-walk.dot_0__131states.dfa,0.044588,0.02935,0.0108,0.012,0.098832,0.0252,1,1,1,3
strand-old-sorted-list-insert-error-before-loop.mona-walk.dot_0__156states.dfa,8.297016,3.028,1.5053,15.8331,6.77077,7.2999,2,1,1,3
strand-old-sorted-list-insert-in-loop.mona-walk.dot_0__515states.dfa,0.042992,0.0317,0.0132,0.01515,0.076415,0.0378,1,1,1,3
strand-old-sorted-list-reverse-after-loop.mona-walk.dot_0__131states.dfa,0.039995,0.029,0.011,0.0134,0.060459,0.0276,1,1,1,3
strand-old-sorted-list-reverse-before-loop.mona-walk.dot_0__212states.dfa,2187.48155,198.04035,44.30255,2200.93625,1870.131,1933.2606,2,1,1,3
strand-old-sorted-list-reverse-in-loop.mona-walk.dot_0__515states.dfa,0.044227,0.0325,0.0128,0.0144,0.064495,0.0343,1,1,1,3
strand-old-sorted-list-search-after-loop.mona-walk.dot_0__317states.dfa,1e+05,7793.42465,1244.53695,1e+05,1e+05,1e+05,2,1,1,3
strand-old-sorted-list-search-before-loop.mona-walk.dot_0__112states.dfa,119.45213,17.03255,6.554,124.54975,113.3671,126.0903,2,1,1,3
toss05.mona.aut,12.99672,19.81425,4.7601,19.6619,22.1408,34.439,1,1,1,3
toss10.mona.aut,80969.81965,39865.0217,2519.62105,1e+05,1e+05,1e+05,2,1,1,3
veanes05_1alts.mona.aut,0.847292,0.62505,0.39215,0.49835,1.018472,0.6453,1,1,1,3
veanes05_2alts.mona.aut,2.76054,5.5587,1.4607,2.3577,3.54879,3.9497,1,1,1,3
veanes05_3alts.mona.aut,1.125582,0.78015,0.4624,0.59875,1.199284,0.8175,1,1,1,3
veanes05_4alts.mona.aut,1.93836,2.2622,0.8287,1.56175,4.29178,3.146,1,1,1,3
veanes05.mona.aut,0.287802,0.3487,0.101,0.1539,0.598848,0.3236,1,1,1,3
veanes10_1alts.mona.aut,1.698549,1.88545,1.40385,2.28335,2.441766,3.3912,2,1,1,3
veanes10_2alts.mona.aut,5602.3771,32291.2842,2145.50945,21482.8969,20418.6387,48882.3069,1,1,1,3
veanes10_3alts.mona.aut,2.9423,3.3454,1.543,4.0981,4.03133,3.8254,2,1,1,3
veanes10_4alts.mona.aut,2570.86945,8594.7416,929.9935,11620.8919,8969.0387,23951.9113,2,1,1,3
veanes10.mona.aut,0.624178,0.684,0.2662,0.5668,1.942256,1.6831,1,1,1,3


==> data/onlythisisused/comparison/ws1sMinterms.csv <==
id,states,transitions,globalMinterms,globalTransitions,globalComplMinterms,globalComplTransitions,localMinterms,localTransitions
array_axiom.mona-walk.dot_26__901states.dfa,899,5254,526,112326,526,473400,6147,6147
array_axiom.mona-walk.dot_27__897states.dfa,894,2684,516,103170,516,461820,3576,3576
array_axiom.mona-walk.dot_36__105states.dfa,102,252,36,1394,36,3708,336,336
ex10.mona-walk.dot_5__242states.dfa,234,650,50,4092,50,11750,882,882
ex11.mona-walk.dot_0__143states.dfa,139,574,33,2094,33,4620,711,711
ex11.mona-walk.dot_2__143states.dfa,139,574,33,2094,33,4620,711,711
ex11.mona-walk.dot_4__281states.dfa,279,1541,34,5805,34,9520,1815,1815
ex11.mona-walk.dot_5__281states.dfa,277,2007,34,8752,34,9452,2041,2041
ex11.mona-walk.dot_6__301states.dfa,293,1214,51,13562,51,14994,1264,1264
ex11.mona-walk.dot_7__325states.dfa,309,1508,55,10064,55,17050,1801,1801
ex11.mona.aut,2217,6513,212,-1,212,-1,8422,9051
ex12.mona-walk.dot_13__317states.dfa,313,1911,19,4131,19,5966,2220,2220
ex12.mona-walk.dot_14__317states.dfa,313,3046,19,5923,19,5966,3059,3059
ex12.mona-walk.dot_15__290states.dfa,282,4059,35,5822,35,9905,4328,4328
ex12.mona-walk.dot_16__280states.dfa,276,5188,35,8076,35,9695,5456,5456
ex12.mona-walk.dot_17__280states.dfa,273,3617,32,6908,32,8768,3886,3886
ex12.mona.aut,377,1089,528,63264,528,210912,1389,2520
ex13.mona.aut,933,4591,-1,-1,-1,-1,-1,-1
ex14.mona-walk.dot_10__103states.dfa,95,378,46,1351,46,4416,472,472
ex14.mona-walk.dot_11__202states.dfa,194,989,46,2741,46,8970,1182,1182
ex14.mona-walk.dot_12__316states.dfa,308,1762,46,4728,46,14214,2069,2069
ex14.mona-walk.dot_13__316states.dfa,308,1762,46,4728,46,14214,2069,2069
ex14.mona-walk.dot_14__852states.dfa,844,5573,75,17664,75,63375,6414,6414
ex14.mona-walk.dot_15__852states.dfa,844,9038,75,27406,75,63375,9876,9876
ex14.mona-walk.dot_16__852states.dfa,846,12733,75,60816,75,63525,13183,13183
ex14.mona-walk.dot_17__167states.dfa,153,1365,90,9006,90,13860,1510,1510
ex14.mona-walk.dot_21__35states.dfa,22,68,36,385,36,828,86,86
ex14.mona-walk.dot_22__53states.dfa,38,140,72,974,72,2808,174,174
ex14.mona-walk.dot_24__42states.dfa,28,104,36,468,36,1044,128,128
ex14.mona-walk.dot_3__30states.dfa,22,40,29,179,29,667,61,61
ex14.mona-walk.dot_4__30states.dfa,22,40,29,179,29,667,61,61
ex14.mona-walk.dot_5__45states.dfa,37,81,43,365,43,1634,117,117
ex14.mona-walk.dot_6__65states.dfa,57,150,44,661,44,2552,206,206
ex14.mona-walk.dot_7__65states.dfa,57,150,44,661,44,2552,206,206
ex14.mona-walk.dot_8__77states.dfa,69,219,45,826,45,3150,287,287
ex14.mona-walk.dot_9__103states.dfa,95,378,46,1351,46,4416,472,472
ex15.mona.aut,10,27,7,54,7,91,33,43
ex16.mona-walk.dot_56__16states.dfa,8,23,9,70,9,81,25,25
ex16.mona-walk.dot_58__25states.dfa,11,34,11,108,11,132,37,37
ex16.mona.aut,543,1426,203552,-1,203552,-1,3455,244837
ex17.mona.aut,1,0,1,0,1,2,2,2
ex18.mona-walk.dot_106__298states.dfa,290,3207,1539,442719,1539,447849,3468,3468
ex18.mona-walk.dot_107__298states.dfa,290,3207,1284,369024,1284,373644,3468,3468
ex18.mona-walk.dot_109__269states.dfa,265,1308,1284,338980,1284,341544,1565,1565
ex18.mona-walk.dot_94__108states.dfa,104,196,48,297,48,5040,299,299
ex18.mona-walk.dot_95__172states.dfa,168,324,72,481,72,12168,491,491
ex18.mona-walk.dot_96__300states.dfa,296,580,120,849,120,35640,875,875
ex18.mona-walk.dot_97__556states.dfa,552,1092,216,1585,216,119448,1643,1643
ex18.mona-walk.dot_98__1068states.dfa,1064,2116,408,3057,408,-1,3179,3179
ex18.mona-walk.dot_99__2056states.dfa,2052,4092,769,-1,769,-1,6143,6143
ex19.mona-walk.dot_10__119states.dfa,115,171,51,1054,51,5916,284,284
ex19.mona-walk.dot_47__135states.dfa,131,250,37,1988,37,4884,379,379
ex19.mona-walk.dot_49__247states.dfa,243,578,65,6112,65,15860,819,819
ex19.mona-walk.dot_51__141states.dfa,137,472,66,3288,66,9108,607,607
ex19.mona.aut,814,2885,4096,-1,4096,-1,5790,363406
ex20.mona-walk.dot_20__20states.dfa,6,12,7,34,7,49,16,16
ex3.mona-walk.dot_33__579states.dfa,572,1782,266,44488,266,152418,2350,2350
ex3.mona-walk.dot_34__449states.dfa,446,1276,260,26882,260,116220,1720,1720
ex4.mona-walk.dot_20__276states.dfa,269,2586,29,5729,29,7830,2851,2851
ex4.mona-walk.dot_21__531states.dfa,524,3606,38,12163,38,19950,4126,4126
ex4.mona-walk.dot_22__139states.dfa,131,499,76,3444,76,10032,626,626
ex4.mona-walk.dot_23__139states.dfa,131,499,114,4126,114,15048,626,626
ex4.mona-walk.dot_24__147states.dfa,139,530,190,5794,190,26600,665,665
ex4.mona-walk.dot_25__151states.dfa,135,414,240,4835,240,32640,545,545
ex4.mona-walk.dot_26__602states.dfa,586,2686,425,24449,425,249475,3268,3268
ex4.mona-walk.dot_38__134states.dfa,120,442,80,3188,80,9680,558,558
ex5.mona-walk.dot_3__66states.dfa,64,70,17,117,17,1105,132,132
ex7.mona.aut,148,373,68,3442,68,11596,412,644
ex8.mona-walk.dot_18__242states.dfa,234,650,50,4092,50,11750,882,882
horn_trans05.mona.aut,11,25,32,560,32,672,53,266
horn_trans10.mona.aut,21,50,1024,35840,1024,41984,1065,15411
parametric_uabe1_11.mona-walk.dot_0__167states.dfa,163,1123,32,2535,32,5248,1284,1284
parametric_uabe1_11.mona.aut,2507,7493,212,-1,212,-1,9537,10451
parametric_uabe1_12.mona-walk.dot_0__181states.dfa,177,1137,33,2755,33,5874,1312,1312
parametric_uabe1_13.mona-walk.dot_0__195states.dfa,191,1151,33,2963,33,6336,1340,1340
parametric_uabe1_14.mona-walk.dot_0__209states.dfa,205,1165,33,3171,33,6798,1368,1368
parametric_uabe2_03.mona-walk.dot_0__142states.dfa,140,517,17,2124,17,2397,654,654
parametric_uabe2_04.mona-walk.dot_0__702states.dfa,700,3197,17,9964,17,11917,3894,3894
parametric_uabe2_05.mona-walk.dot_0__86states.dfa,78,314,36,1882,36,2844,384,384
parametric_uabe2_06.mona-walk.dot_0__91states.dfa,87,314,34,2684,34,2992,332,332
parametric_uabe2_07.mona-walk.dot_0__108states.dfa,104,380,34,3262,34,3570,398,398
parametric_uabe2_08.mona-walk.dot_0__125states.dfa,121,446,34,3840,34,4148,464,464
parametric_uabe3_06.mona-walk.dot_0__97states.dfa,93,528,32,1565,32,3008,619,619
parametric_uabe3_07.mona-walk.dot_0__111states.dfa,107,542,33,1790,33,3564,647,647
parametric_uabe3_08.mona-walk.dot_0__125states.dfa,121,556,33,1998,33,4026,675,675
parametric_uabe3_09.mona-walk.dot_0__139states.dfa,135,570,33,2206,33,4488,703,703
parametric_uabe3_10.mona-walk.dot_0__153states.dfa,149,584,33,2414,33,4950,731,731
parametric_uabe3_10.mona.aut,2257,6733,212,-1,212,-1,8552,9431
parametric_uabe3_11.mona-walk.dot_0__167states.dfa,163,598,33,2622,33,5412,759,759
parametric_uabe3_12.mona-walk.dot_0__181states.dfa,177,612,33,2830,33,5874,787,787
parametric_uabe3_13.mona-walk.dot_0__195states.dfa,191,626,33,3038,33,6336,815,815
parametric_uabe3_14.mona-walk.dot_0__209states.dfa,205,640,33,3246,33,6798,843,843
set_closed05.mona.aut,24,53,88,1124,88,2471,109,266
set_closed10.mona.aut,44,98,1690,33567,1690,83453,808,4487
set_obvious05.mona.aut,1,0,1,0,1,2,2,2
set_obvious10.mona.aut,1,0,1,0,1,2,2,2
set_singletons05.mona.aut,21,55,91,1108,91,2210,144,344
set_singletons10.mona.aut,41,110,2512,61466,2512,120258,2518,16980
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,1017,-1,1017,-1,5904,8133
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,136,11502,136,34200,1871,3944
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,828,59356,828,336536,3376,6613
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,828,59356,828,336536,3376,6613
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,264,42130,264,263418,20901,29128
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,264,42130,264,263418,20901,29128
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,132,13245,132,60760,5949,8289
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,508,27172,508,159932,2777,4631
strand-old-bubblesort-loop-else.mona-walk.dot_0__1044states.dfa,18,37,25,91,25,475,55,55
strand-old-bubblesort-loop-if-else.mona-walk.dot_0__1027states.dfa,1,0,1,0,1,2,2,2
strand-old-bubblesort-loop-if-if.mona-walk.dot_0__2051states.dfa,1,0,1,0,1,2,2,2
strand-old-sorted-list-insert-after-loop.mona-walk.dot_0__151states.dfa,21,39,27,117,27,594,60,60
strand-old-sorted-list-insert-before-head.mona-walk.dot_0__114states.dfa,48,254,57,1472,57,2793,302,302
strand-old-sorted-list-insert-before-loop.mona-walk.dot_0__131states.dfa,1,0,1,0,1,2,2,2
strand-old-sorted-list-insert-error-before-loop.mona-walk.dot_0__156states.dfa,26,65,37,309,37,999,91,91
strand-old-sorted-list-insert-in-loop.mona-walk.dot_0__515states.dfa,1,0,1,0,1,2,2,2
strand-old-sorted-list-reverse-after-loop.mona-walk.dot_0__131states.dfa,1,0,1,0,1,2,2,2
strand-old-sorted-list-reverse-before-loop.mona-walk.dot_0__212states.dfa,111,1043,184,11367,184,20608,1146,1146
strand-old-sorted-list-reverse-in-loop.mona-walk.dot_0__515states.dfa,1,0,1,0,1,2,2,2
strand-old-sorted-list-search-after-loop.mona-walk.dot_0__317states.dfa,316,8535,520,157832,520,164840,8843,8843
strand-old-sorted-list-search-before-loop.mona-walk.dot_0__112states.dfa,46,265,69,2243,69,3243,311,311
toss05.mona.aut,65,288,54,1423,54,3863,358,566
toss10.mona.aut,1413,16619,1790,-1,1790,-1,18762,106987
veanes05_1alts.mona.aut,19,45,8,173,8,226,46,80
veanes05_2alts.mona.aut,31,172,21,301,21,730,192,238
veanes05_3alts.mona.aut,19,50,10,184,10,263,55,92
veanes05_4alts.mona.aut,25,91,21,352,21,647,109,174
veanes05.mona.aut,6,11,7,11,7,49,18,18
veanes10_1alts.mona.aut,39,95,13,608,13,761,91,170
veanes10_2alts.mona.aut,780,33596,522,45041,522,415023,34117,41193
veanes10_3alts.mona.aut,39,100,15,659,15,853,100,202
veanes10_4alts.mona.aut,588,15179,522,49691,522,316508,15698,20155
veanes10.mona.aut,11,21,12,21,12,144,33,33


==> data/onlythisisused/simvsbisim/Regex.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
0,14,40,5,7,19.3149,4,8,19.6793,4,5,34.0616,4,8,93.0249
1,59,127,31,69,46.1216,43,236,64.4892,29,61,11.9203,43,236,18.5247
2,17,20,17,20,2.0372,26,88,6.0742,17,20,1.3957,26,88,5.0972
3,2,1,2,1,0.084,2,1,0.1117,2,1,0.0718,2,1,0.1069
4,29,47,27,44,1.8604,35,74,2.8452,27,44,4.4179,35,74,6.3
5,3,3,3,3,0.146,3,3,0.2498,3,3,0.2605,3,3,0.5589
6,18,21,15,15,0.9959,15,15,1.2007,15,15,15.6154,15,15,15.9798
7,25,36,21,26,1.8465,23,74,3.3292,21,26,2.4975,23,74,5.1102
8,3,6,1,1,0.0836,1,1,0.0982,1,1,0.0722,1,1,0.0935
9,7,9,6,8,0.5392,6,8,0.7002,6,8,1.316,6,8,1.5718
10,12,14,12,14,0.8257,12,15,1.5367,12,14,0.823,12,15,1.4482
11,8,13,8,13,0.6039,7,20,2.7943,8,13,0.3726,7,20,2.893
12,16,19,15,18,1.2655,15,18,1.5434,15,18,1.1794,15,18,1.515
13,38,66,32,59,43.0825,34,53,45.0191,32,59,9.2305,34,53,24.7986
14,44,81,28,46,4.3279,28,74,5.8026,28,46,15.527,28,74,18.1153
15,15,16,15,16,0.3718,15,16,0.5672,15,16,0.5147,15,16,0.8976
16,3,3,3,3,0.1496,3,5,0.3047,3,3,0.1563,3,5,0.3051
17,65,135,35,62,6.8435,36,128,15.0703,31,54,14.7687,36,128,24.5993
18,44,49,14,19,8.2532,14,19,8.5018,14,19,9.1914,14,19,9.4768
19,40,52,28,42,2.6885,24,51,3.7867,28,42,11.5776,24,51,12.5976
20,6,10,6,10,1.8229,6,10,2.2219,6,10,3.4875,6,10,5.1951
21,4,5,4,5,0.2198,4,5,0.3923,4,5,0.2842,4,5,0.8976
22,4,5,4,5,0.1669,4,5,0.3726,4,5,0.2088,4,5,0.4081
23,11,13,11,13,0.221,11,13,0.3797,11,13,2.1205,11,13,2.3806
24,22,29,22,29,0.6572,22,35,1.9354,22,29,1.5217,22,35,2.9479
25,11,11,11,11,0.2005,11,11,0.2605,11,11,0.375,11,11,0.4725
26,8,9,8,9,0.1657,6,6,0.3911,5,5,0.6382,6,6,0.7946
27,6,11,6,11,0.6931,4,9,2.6652,4,6,1.0215,4,9,2.4706
28,18,29,18,29,1.17,21,81,7.4617,14,19,2.7643,21,81,5.0341
29,11,11,9,10,0.5475,6,9,0.8723,9,10,0.8664,6,9,1.3263
30,1,1,1,1,0.0919,1,1,0.1144,1,1,0.2352,1,1,0.2917
31,33,36,33,36,0.8222,33,114,24.5373,33,36,2.3601,33,114,19.7479
32,16,16,10,10,0.8009,10,10,1.035,10,10,20.136,10,10,20.3839
33,36,51,24,39,2.8022,24,54,3.849,24,39,4.6267,24,54,5.908
34,3,2,3,2,0.1061,3,2,0.1397,3,2,0.1255,3,2,0.1934
35,19,24,11,15,1.3918,5,6,1.6669,5,6,1.2418,5,6,1.3867
36,370,804,125,282,60.3366,76,315,102.9617,71,108,175.3892,76,315,215.9802
37,6,8,6,8,0.1882,6,8,0.3339,6,8,0.1867,6,8,0.3134
38,3,3,3,3,0.1125,3,3,0.2392,3,3,0.1022,3,3,0.2305
39,28,66,27,59,5.5851,44,106,11.9736,27,56,15.004,44,106,23.1301
40,14,13,14,13,0.3631,14,13,0.4811,14,13,0.4578,14,13,0.5917
41,13,26,8,15,4.9555,6,14,6.0138,6,9,1.736,6,14,2.3538
42,7,8,7,8,0.2277,7,18,0.615,7,8,0.2589,7,18,1.1313
43,9,13,9,13,0.2707,9,15,0.5996,9,13,2.0936,9,15,2.8713
44,4,6,2,3,0.2265,2,3,0.3003,2,3,0.6153,2,3,0.7488
45,19,23,18,22,0.836,9,19,2.1911,9,10,1.4735,9,19,1.8497
46,7,8,7,8,0.2257,7,18,0.7401,7,8,0.8218,7,18,1.6965
47,7,8,7,8,0.189,7,18,0.3817,7,8,0.1922,7,18,0.519
48,11,12,11,12,0.3173,11,22,4.3993,11,12,0.3347,11,22,4.2754
49,2,2,2,2,0.1243,2,2,0.1488,2,2,0.1085,2,2,0.1421
50,102,202,79,163,13.1779,1,1,990.0727,1,1,19.1594,1,1,19.1862
51,101,185,79,150,7.4692,63,269,57.2103,50,82,71.6873,63,269,94.5032
52,10,9,10,9,0.4085,10,9,0.5617,10,9,7.9453,10,9,8.1004
53,29,59,17,25,2.229,21,39,4.0275,17,25,3.118,21,39,4.2584
54,17,40,13,29,2.6206,12,24,3.9967,12,24,6.523,12,24,8.0554
55,46,66,32,52,12.2921,2,3,13.7258,2,3,4.3381,2,3,4.6602
56,3,4,3,4,0.1488,3,4,0.2325,3,4,0.3836,3,4,0.5084
57,55,77,41,63,4.6516,11,26,8.3021,11,14,6.5976,11,26,14.6084
58,101,185,79,150,12.2313,60,270,48.8895,50,82,71.6415,60,270,79.0993
59,24,38,23,37,3.2265,23,37,3.9059,23,37,3.8056,23,37,5.1687
60,27,53,27,53,2.051,27,51,3.4089,27,51,3.3434,27,51,4.6673
61,14,34,14,34,0.8703,25,47,2.3222,14,27,29.3168,25,47,30.6597
62,9,18,9,18,0.3588,9,15,1.5106,9,18,0.4831,9,15,0.924
63,7,8,7,8,0.1835,7,13,0.3457,7,8,0.2167,7,13,0.6307
64,62,100,26,37,6.8593,106,753,42.3657,26,37,13.2059,106,753,85.8924
65,64,102,29,40,4.9129,86,769,48.2323,29,40,10.828,86,769,120.7494
66,15,16,15,16,0.5984,15,42,2.0735,15,16,0.4559,15,42,1.3713
67,46,69,19,39,3.806,19,27,4.168,19,39,12.2546,19,27,12.8799
68,2,2,2,2,0.1089,2,2,0.1369,2,2,0.0955,2,2,0.1294
69,3,4,3,4,0.1026,3,6,0.328,3,4,0.0927,3,6,0.33
70,32,31,32,31,0.4851,32,31,0.6659,32,31,3.3754,32,31,4.1041
71,55,134,24,59,12.8266,26,55,14.2516,20,50,12.0655,26,55,15.4627
72,132,230,106,193,13.4112,84,293,18.182,84,138,66.264,84,293,73.5663
73,143,262,113,213,13.9871,424,1596,31.6292,113,213,96.0853,424,1596,129.7309
74,124,238,105,200,18.9443,416,1583,40.3742,105,200,86.1679,416,1583,112.3075
75,22,50,16,35,4.871,6,24,8.4766,6,10,3.0734,6,24,5.1051
76,20,21,20,21,0.2703,20,42,0.7093,20,21,0.7365,20,42,1.528
77,6,5,6,5,0.1981,6,5,0.2557,6,5,0.1851,6,5,0.249
78,6,5,6,5,0.1275,6,5,0.1681,6,5,0.1555,6,5,0.219
79,8,11,6,7,0.2751,6,7,0.4184,6,7,0.4338,6,7,0.7456
80,30,71,27,66,3.5463,38,96,10.5336,27,64,7.8174,38,96,15.3024
81,16,15,16,15,0.313,16,15,0.4117,16,15,0.7338,16,15,0.9402
82,5,5,5,5,0.2423,5,5,0.45,5,5,0.6,5,5,0.7353
83,1,1,1,1,0.1606,1,1,0.1835,1,1,0.1006,1,1,0.1278
84,18,27,10,15,1.228,1,1,1.755,1,1,0.7061,1,1,0.7353
85,32,50,18,27,5.7367,18,35,8.2654,18,27,3.4527,18,35,8.1403
86,13,22,10,16,0.4164,8,28,1.005,8,11,1.3117,8,28,2.3451
87,2,3,2,3,0.0651,2,3,0.1302,2,3,0.0544,2,3,0.1811
88,19,30,9,14,0.4401,7,22,1.0638,7,10,1.0464,7,22,1.7873
89,9,14,7,11,0.27,6,15,0.4725,6,9,0.3967,6,15,0.7598
90,26,42,22,30,1.2225,21,42,3.7306,21,26,7.845,21,42,9.7149
91,68,95,56,82,4.9879,56,84,13.4357,56,82,24.7418,56,84,31.3675
92,25,33,19,22,2.6901,19,73,5.8772,19,22,8.3739,19,73,11.4075
93,10,11,10,11,0.3686,38,46,1.2406,10,11,0.4618,38,46,1.3164
94,3,3,3,3,0.1598,3,3,0.3063,3,3,0.178,3,3,0.3438
95,4,5,4,5,0.1792,4,5,0.3252,4,5,0.1425,4,5,0.2747
96,4,6,4,6,0.2731,4,5,0.4428,4,5,0.2715,4,5,0.4223
97,5,8,5,8,0.1665,5,7,0.2731,5,7,0.3461,5,7,0.4973
98,26,47,25,44,2.2875,55,98,10.5059,25,44,3.7575,55,98,6.2246
99,6,11,2,3,0.4985,2,3,0.5771,2,3,0.7196,2,3,0.8723
100,28,43,22,37,1.4025,22,42,1.7711,22,37,5.6368,22,42,6.3967
101,8,13,8,13,0.2159,7,11,0.3994,8,13,0.3975,7,11,0.7575
102,15,21,15,21,0.2727,26,77,3.4468,14,19,1.9539,26,77,5.9652
103,33,44,12,19,0.9939,1,1,1.5296,1,1,1.7127,1,1,1.7388
104,33,43,12,18,0.9453,3,6,1.4372,3,4,1.7747,3,6,2.0254
105,16,24,16,24,0.3864,57,210,31.7235,14,19,10.1953,57,210,22.8814
106,40,59,24,36,2.7765,7,25,9.0422,7,11,4.4562,7,25,6.7121
107,29,30,29,30,0.6986,26,30,1.4482,29,30,1.586,26,30,2.2136
108,61,85,28,37,5.3309,157,510,29.6713,28,37,12.8234,157,510,42.4695
109,21,23,12,15,1.3271,12,17,2.3171,12,15,1.4617,12,17,1.9346
110,27,44,25,42,2.5279,31,47,4.0133,25,40,1.9602,31,47,2.743
111,20,20,20,20,0.4602,20,44,0.8905,20,20,1.8343,20,44,2.28
112,31,36,30,33,0.9592,30,89,7.3768,30,33,3.2183,30,89,17.6389
113,43,46,43,46,1.8027,44,131,9.9979,43,46,1.4498,44,131,4.811
114,30,52,20,34,2.021,11,25,4.0693,9,11,2.8448,11,25,3.4555
115,13,20,10,15,0.6903,10,15,1.0582,10,15,1.3389,10,15,1.8469
116,8,8,8,8,0.2739,8,8,0.435,8,8,0.2305,8,8,0.4125
117,13,30,6,11,0.6371,4,9,1.3393,4,5,0.4361,4,9,0.5707
118,18,33,11,15,2.1844,16,64,8.3139,11,15,1.4988,16,64,4.4881
119,9,22,4,7,0.4117,2,3,0.611,2,3,0.2928,2,3,0.3607
120,49,53,49,53,1.3642,51,154,4.8193,49,53,6.5763,51,154,10.1305
121,5,5,5,5,0.2072,6,7,0.5021,5,5,0.1788,6,7,0.5443
122,6,7,6,7,0.1697,6,15,0.806,6,7,0.3327,6,15,1.4972
123,14,17,14,17,1.6748,14,43,2.2677,14,17,0.5431,14,43,1.5955
124,10,9,10,9,0.2853,10,9,0.375,10,9,0.3071,10,9,0.3978
125,9,8,9,8,0.2344,9,8,0.3153,9,8,0.2577,9,8,0.3442
126,7,9,6,8,0.5972,6,9,0.984,6,8,0.7255,6,9,1.151
127,21,38,20,36,3.7531,20,36,7.1206,20,36,14.882,20,36,23.1427
128,4,5,4,5,0.1196,4,9,0.3193,4,5,0.371,4,9,0.9343
129,95,150,40,56,4.9701,70,324,33.9905,40,54,31.8577,70,324,67.299
130,1,1,1,1,0.058,1,1,0.09,1,1,0.0276,1,1,0.0402
131,13,16,9,9,0.2881,9,9,0.3323,9,9,0.296,9,9,0.3738
132,79,248,40,88,7.7791,5,15,143.4098,5,7,10.5276,5,15,11.1794
133,79,248,40,88,3.5779,5,15,130.471,5,7,6.0316,5,15,6.2076
134,6,9,5,8,0.5242,5,7,0.744,5,7,0.8846,5,7,1.2663
135,21,131,14,69,12.094,45,265,58.9882,13,42,14.5852,45,265,47.8534
136,3,5,2,3,0.2542,2,3,0.3844,2,3,0.2261,2,3,0.3264
137,14,16,8,10,0.9323,8,10,1.2497,8,10,0.5731,8,10,0.7353
138,13,18,12,16,1.0452,13,33,2.5819,12,16,1.1238,13,33,2.6108
139,7,7,7,7,0.2423,7,7,0.3821,7,7,0.2546,7,7,0.4085
140,2,3,2,3,0.0631,2,3,0.1578,2,3,0.0667,2,3,0.1484
141,65,69,65,69,1.0677,66,71,1.7518,65,69,3.9012,66,71,5.0009
142,14,17,10,13,1.3811,10,29,2.9451,10,13,0.8534,10,29,6.7437
143,14,18,14,18,0.3967,15,23,0.8806,14,18,1.1309,15,23,2.8172
144,31,30,31,30,9.028,31,30,9.2321,31,30,1.605,31,30,1.9879
145,7,9,7,9,0.6651,7,15,1.4632,7,9,0.4484,7,15,1.018
146,13,15,13,15,0.3978,13,24,0.821,13,14,0.8684,13,24,1.2331
147,28,39,24,35,0.909,24,47,1.4992,24,35,3.493,24,47,4.4226
148,13,16,13,16,0.2084,14,21,0.4914,13,16,0.4717,14,21,0.9497
149,19,32,19,32,0.6631,19,32,1.1332,19,32,1.0638,19,32,1.5738
150,4,7,3,5,0.1934,3,6,0.3671,3,5,0.3457,3,6,0.6067
151,39,42,20,25,1.2675,20,29,1.8189,20,25,4.5493,20,29,8.8816
152,28,30,19,23,1.7423,19,25,2.4233,19,23,1.333,19,25,1.7029
153,79,148,23,53,11.2595,6,17,12.9044,7,14,15.8929,6,17,17.7904
154,74,74,74,74,3.7815,74,74,4.3741,74,74,13.7349,74,74,14.8903
155,3,5,2,3,0.1271,2,3,0.1776,2,3,0.1148,2,3,0.1784
156,25,69,17,33,0.898,9,18,11.2658,9,10,2.4655,9,18,4.9721
157,13,17,13,17,0.3177,13,23,0.9185,13,17,1.3993,13,23,2.471
158,23,32,20,27,2.6104,20,27,4.2947,20,25,2.6711,20,27,3.1914
159,20,23,19,23,0.3742,19,25,0.793,19,23,1.3898,19,25,2.3881
160,10,16,7,13,2.2551,7,23,2.8977,7,13,0.6552,7,23,1.2793
161,15,16,15,16,0.2526,15,16,0.3982,15,16,1.7013,15,16,1.9772
162,77,108,36,52,5.0806,50,327,32.0942,34,48,18.1114,50,327,38.9946
163,13,33,13,33,0.3825,13,12,0.5423,13,12,6.4066,13,12,6.5826
164,13,12,13,12,0.2928,13,12,0.375,13,12,0.4784,13,12,0.6931
165,9,33,4,11,0.4093,4,7,0.744,4,7,0.48,4,7,0.6082
166,747,986,304,485,100.0402,243,5534,654.3547,235,397,682.5245,243,5534,1776.4834
167,76,116,48,68,7.4755,157,1082,26.0772,48,68,21.5097,157,1082,40.6873
168,11,11,11,11,0.2305,11,11,0.2992,11,11,0.3272,11,11,0.4484
169,2,2,2,2,5.5306,2,2,5.5737,2,2,0.1042,2,2,0.163
170,9,8,9,8,0.1642,9,8,0.2107,9,8,0.1661,9,8,0.2147
171,9,8,9,8,0.1575,9,8,0.2009,9,8,0.2328,9,8,0.283
172,9,8,9,8,0.15,9,8,0.1938,9,8,0.1393,9,8,0.1847
173,6,5,6,5,0.3268,6,5,0.3876,6,5,0.129,6,5,0.1768
174,80,104,59,84,3.7835,57,104,5.1351,59,79,31.2589,57,104,34.0549
175,4,7,4,7,0.1231,4,8,0.2747,4,7,0.2052,4,8,0.3888
176,4,7,4,7,0.2356,4,8,0.6043,4,7,0.4065,4,8,1.0839
177,10,12,8,10,0.7922,8,10,1.0117,8,10,0.75,8,10,1.2746
178,34,55,34,55,0.7594,34,55,1.348,34,55,2.7434,34,55,3.6714
179,7,14,5,11,0.3607,2,3,0.701,2,3,0.3375,2,3,0.3793
180,279,489,201,398,34.602,223,408,51.9113,205,335,218.4039,223,408,230.3909
181,8,8,8,8,0.384,8,8,1.0448,8,8,0.5281,8,8,0.7306
182,12,17,9,12,0.9169,9,29,2.0179,9,12,0.7535,9,29,1.8047
183,19,24,12,17,3.1543,22,61,6.9493,12,17,1.2402,22,61,2.9297
184,48,59,28,42,3.6031,24,51,4.6022,28,42,3.36,24,51,3.8329
185,15,29,10,18,1.8019,10,20,2.2172,10,17,1.226,10,20,1.8986
186,3,4,3,4,0.1669,3,4,0.2664,3,4,0.161,3,4,0.2652
187,14,13,14,13,0.2664,14,13,0.3272,14,13,0.3935,14,13,0.5017
188,15,14,15,14,0.21,15,14,0.2786,15,14,0.2439,15,14,0.3098
189,14,13,14,13,0.3075,14,13,0.4203,14,13,0.2218,14,13,0.2853
190,14,13,14,13,0.1863,14,13,0.2435,14,13,0.3213,14,13,0.3975
191,44,59,43,55,1.7285,43,56,3.1504,43,55,7.0989,43,56,8.3128
192,25,25,25,25,0.5802,25,25,0.93,25,25,0.5194,25,25,0.729
193,18,19,18,19,0.5388,18,27,0.9,18,19,0.4267,18,27,0.7026
194,6,8,6,8,0.2826,6,16,1.1419,6,8,0.1973,6,16,0.6485
195,4,10,4,10,0.3469,4,9,0.5127,4,9,0.4239,4,9,0.6264
196,8,8,8,8,0.165,8,8,0.2565,8,8,0.298,8,8,0.4551
197,71,118,45,76,5.7829,45,67,6.5045,44,55,10.0492,45,67,10.6465
198,2,3,2,3,0.0911,2,4,0.1389,2,3,0.1081,2,4,0.1851
199,4,5,4,5,0.1914,5,7,0.2964,4,5,0.1614,5,7,0.2747
200,4,7,4,7,0.1535,4,8,0.3165,4,7,0.2218,4,8,0.4685
201,11,15,11,15,0.2561,7,9,0.416,11,15,0.6043,7,9,0.8763
202,32,34,32,34,0.7578,32,34,1.2505,32,34,0.8202,32,34,1.0811
203,13,16,13,16,0.3825,14,21,0.8198,13,16,0.3477,14,21,0.613
204,10,11,10,11,0.2072,10,13,0.3505,10,11,0.1922,10,13,0.3359
205,8,8,8,8,0.2869,8,8,0.5467,8,8,0.1338,8,8,0.2261
206,95,194,41,74,14.3495,74,1466,172.3019,38,68,32.3879,74,1466,181.2597
207,3,6,1,1,0.1168,1,1,0.1306,1,1,0.0757,1,1,0.0975
208,9,38,1,1,0.1294,1,1,0.1389,1,1,0.2143,1,1,0.2392
209,70,80,29,42,3.4164,21,39,4.4108,29,42,27.051,21,39,29.3251
210,138,186,30,51,3.9544,2,3,21.1769,4,8,12.2455,2,3,12.334
211,23,26,14,20,0.7026,11,20,1.0689,14,20,1.363,11,20,1.8007
212,44,52,19,33,2.2054,16,36,2.7517,19,33,4.2537,16,36,5.308
213,17,34,6,11,0.6414,2,3,1.1577,4,8,0.4539,2,3,0.5411
214,16,19,10,17,0.4555,9,18,0.6765,10,17,1.0018,9,18,1.3306
215,26,42,23,36,3.2739,270,1825,149.8713,21,33,4.0658,270,1825,163.8888
216,4,6,3,4,0.193,3,6,0.3382,3,4,0.1843,3,6,0.326
217,36,74,15,28,3.4314,15,33,5.2808,15,28,2.5922,15,33,3.6343
218,3,4,2,2,0.2952,2,2,0.3276,2,2,0.1894,2,2,0.2273
219,19,30,18,29,1.1494,18,29,1.7155,18,29,6.223,18,29,6.8455
220,6,10,4,6,0.2364,4,10,0.5159,4,6,0.1934,4,10,0.444
221,49,110,34,62,7.7581,34,61,11.2682,34,61,5.8938,34,61,7.4806
222,12,15,8,9,0.975,8,10,1.1609,8,9,0.954,8,10,1.1218
223,18,21,13,16,0.7121,11,20,0.9426,11,13,0.7965,11,20,0.9655
224,52,69,32,49,4.1787,28,61,5.4193,32,49,5.4375,28,61,6.0627
225,94,124,38,64,10.7605,42,64,13.2719,38,64,15.8223,42,64,17.3404
226,36,51,24,36,2.0143,24,33,2.5539,24,36,3.0722,24,33,3.6051
227,18,30,18,30,0.585,24,97,4.4005,14,20,2.4229,24,97,6.1441
228,6,7,6,7,0.1697,6,7,0.2897,6,7,0.3797,6,7,0.5194
229,25,34,18,27,1.1494,18,30,1.5497,18,27,3.4369,18,30,4.1017
230,5,8,4,5,0.4286,4,5,0.523,4,5,0.39,4,5,0.5459
231,5,14,4,10,0.5719,4,9,0.8802,4,9,0.3635,4,9,0.491
232,3,5,3,5,0.1105,3,6,0.2443,3,4,0.1713,3,6,0.3118
233,23,25,23,25,0.5814,23,25,0.945,23,25,0.898,23,25,1.26
234,15,17,15,17,0.3852,24,29,4.7234,15,17,0.3607,24,29,0.9351
235,18,36,15,23,0.6284,22,79,6.8858,14,20,1.3152,22,79,5.955
236,13,26,8,15,0.7081,6,14,1.198,6,9,3.6959,6,14,3.8704
237,96,121,86,111,8.0297,85,111,14.3211,86,111,28.6268,85,111,32.5095
238,20,26,15,21,0.9588,17,24,1.2055,15,21,1.2272,17,24,1.5785
239,12,23,6,11,1.1506,9,27,3.2459,8,17,1.1802,9,27,6.1385
240,79,101,44,66,5.9502,44,95,8.94,44,66,14.4269,44,95,17.0819
241,31,30,13,18,2.1027,10,17,2.5843,13,18,2.7165,10,17,3.0971
242,9,10,9,10,0.3923,8,13,0.9769,8,8,1.8075,8,13,2.1529
243,100,187,51,110,17.1036,51,110,28.8629,51,110,57.9918,51,110,71.5507
244,215,401,87,243,29.0377,88,244,84.2175,87,243,203.1618,88,244,245.8047
245,27,50,27,50,9.5886,27,50,10.5043,27,50,17.6089,27,50,21.8255
246,8,11,8,11,0.2435,7,19,0.5798,8,11,0.2873,7,19,0.7563
247,86,115,19,31,6.542,16,47,7.8801,15,19,28.0659,16,47,28.8956
248,3,4,3,4,0.1286,3,5,0.2711,3,4,0.0986,3,5,0.2451
249,17,18,17,18,0.4125,17,48,1.4865,17,18,0.3086,17,48,0.9951
250,20,26,16,21,1.6602,16,20,2.0108,16,21,1.678,16,20,1.9207
251,3,2,3,2,0.1385,3,2,0.1721,3,2,0.1136,3,2,0.1515
252,24,39,24,39,2.0858,24,39,15.2965,24,39,8.8228,24,39,12.1405
253,65,102,56,92,9.9679,56,102,15.6458,56,92,21.904,56,102,27.5713
254,5,5,5,5,0.2621,7,7,0.5775,5,5,0.208,7,7,0.4543
255,4,3,4,3,0.1353,4,3,0.1784,4,3,0.114,4,3,0.1614
256,37,61,16,19,3.133,15,17,3.6864,16,19,4.6425,15,17,5.1331
257,11,12,7,8,0.7575,7,7,0.9023,7,7,0.7239,7,7,0.8751
258,9,8,9,8,0.2403,9,8,0.3169,9,8,0.1559,9,8,0.2028
259,15,26,11,16,1.3492,11,15,2.2361,11,16,0.836,11,15,1.3413
260,10,11,10,11,0.268,10,27,1.2785,10,11,0.2822,10,27,1.2027
261,5,10,3,5,0.3623,3,5,0.6556,3,5,0.236,3,5,0.3161
262,5,10,4,8,0.2917,3,5,0.4132,3,5,0.6915,3,5,0.8526
263,43,52,43,52,1.3815,53,81,3.5163,43,52,2.8634,53,81,5.336
264,15,16,15,16,0.4894,15,16,0.776,15,16,0.3256,15,16,0.5372
265,10,9,10,9,0.2573,10,9,0.3521,10,9,0.3114,10,9,0.7409
266,19,27,19,27,0.8676,20,31,2.1584,19,26,11.1967,20,31,12.5965
267,13,16,11,12,0.7946,11,12,0.9982,11,12,0.939,11,12,1.2201
268,7,6,7,6,17.9404,7,6,18.0016,7,6,0.1851,7,6,0.2581
269,7,8,7,8,0.2068,7,18,0.9584,7,8,4.4131,7,18,5.3123
270,11,17,10,13,0.7089,10,11,0.9777,10,11,13.862,10,11,14.1024
271,56,94,26,49,2.4675,39,169,14.3913,23,43,9.7753,39,169,50.6359
272,28,31,28,31,0.4657,28,31,0.8147,28,31,1.8402,28,31,2.4564
273,11,19,7,12,0.9059,7,13,1.3097,7,12,0.5747,7,13,0.8948
274,205,3036,136,2035,49.2448,198,463,82.1731,136,264,148.4328,198,463,235.7511
275,39,41,17,19,2.0708,17,17,2.3822,17,19,3.1156,17,17,3.4369
276,13,18,10,14,1.0926,11,17,1.5157,10,14,1.2438,11,17,1.6357
277,29,45,25,41,4.3891,25,47,5.8476,25,41,6.5996,25,47,7.9299
278,7,18,2,3,0.1535,2,2,0.2028,2,2,0.1373,2,2,0.165
279,44,45,44,45,0.5956,44,128,3.2794,44,45,1.8671,44,128,3.5865
280,10,11,10,11,0.2518,10,23,0.7121,10,11,0.2648,10,23,0.7353
281,10,15,10,15,0.2261,10,26,0.6236,10,15,0.4034,10,26,1.0638
282,6,12,4,5,0.4503,5,8,0.7247,4,5,0.2775,5,8,0.4389
283,22,28,13,21,0.6663,14,23,0.9252,13,19,2.8669,14,23,3.5025
284,20,22,20,22,0.2984,20,22,0.5392,20,22,0.4026,20,22,0.5885
285,20,22,20,22,0.3888,20,22,0.615,20,22,0.4223,20,22,0.6094
286,11,13,11,13,0.1973,11,13,0.3442,11,13,0.2269,11,13,0.3477
287,2,2,2,2,0.0868,2,2,0.1176,2,2,0.0663,2,2,0.1038
288,14,16,14,16,0.2956,14,16,0.48,14,16,0.326,14,16,0.523
289,5,9,4,7,0.2127,4,7,0.3011,4,5,1.6046,4,7,1.7198
290,30,31,30,31,0.401,30,86,1.6192,30,31,0.7547,30,86,2.5405
291,9,20,2,3,0.4847,2,3,0.5325,6,14,0.7638,2,3,1.5904
292,17,36,13,26,2.0601,12,23,3.2846,12,23,3.5001,12,23,4.0602
293,12,11,12,11,0.2463,12,11,0.3003,12,11,0.21,12,11,0.2648
294,3,4,3,4,0.1898,3,3,0.4227,3,3,0.2806,3,3,0.4042
295,33,54,30,50,3.3505,31,112,7.001,20,26,2.9285,31,112,5.6155
296,21,45,13,21,1.7873,11,37,8.578,8,11,0.9521,11,37,1.4818
297,2,3,2,3,0.0702,2,3,0.1405,2,3,0.0568,2,3,0.1144
298,11,11,11,11,0.2088,1024,3070,31.2716,11,11,0.2111,1024,3070,37.4038
299,7,9,6,7,0.2861,6,7,0.3828,6,7,0.4997,6,7,0.6473
300,7,8,7,8,0.1539,7,10,0.2735,7,8,0.2103,7,10,0.3978
301,60,134,34,88,7.4495,36,110,9.9016,34,88,11.1494,36,110,13.877
302,15,19,11,12,0.7342,11,12,1.1155,11,12,0.5332,11,12,0.7456
303,15,25,10,16,0.6556,9,13,0.9505,10,16,0.748,9,13,1.0496
304,59,257,34,49,16.3315,5,13,20.9586,5,6,6.2605,5,13,6.4259
305,29,41,24,34,3.0371,26,46,3.9702,24,34,4.5876,26,46,5.9877
306,24,38,15,23,1.1068,22,87,3.0146,15,23,2.6348,22,87,6.5976
307,29,61,26,52,1.4751,20,32,2.2215,20,32,5.2476,20,32,6.21
308,43,156,40,149,5.2216,100,252,19.5304,40,77,12.6604,100,252,22.0228
309,16,22,16,22,0.8163,16,21,1.2398,16,21,1.314,16,21,2.0017
310,5,9,2,3,0.2463,2,3,0.3209,2,3,0.3236,2,3,0.4421
311,38,70,35,60,1.8075,55,197,5.3277,35,60,5.6613,55,197,14.1206
312,4,6,2,3,0.1373,2,4,0.2344,2,3,0.2032,2,4,0.3347
313,29,32,16,19,8.0724,16,18,8.261,16,19,2.445,16,18,2.7615
314,45,46,45,46,0.596,45,132,2.559,45,46,2.8109,45,132,6.4172
315,20,33,20,33,1.6239,33,56,2.6708,20,31,3.6008,33,56,5.263
316,24,26,21,23,1.0369,21,23,1.2659,21,23,5.0345,21,23,5.4864
317,19,20,19,20,0.2601,19,54,0.9086,19,20,0.6785,19,54,1.8706
318,21,22,21,22,1.6886,21,60,2.6652,21,22,0.7646,21,60,2.8409
319,16,29,15,24,0.7101,18,59,2.3526,15,22,2.4367,18,59,6.9509
320,3,5,2,3,0.2115,2,3,0.2676,2,3,0.2119,2,3,0.2889
321,19,27,16,23,2.0104,15,42,2.9976,16,22,2.7383,15,42,3.9777
322,393,736,111,192,38.8636,107,186,42.2039,111,192,193.8574,107,186,197.2056
323,7,15,7,15,0.2652,5,10,0.6189,7,15,0.4306,5,10,0.7207
324,5,6,5,6,0.206,5,11,0.5838,5,6,0.3067,5,11,0.791
325,15,14,15,14,0.2265,15,14,0.2877,15,14,0.2688,15,14,0.3339
326,16,26,13,22,1.7064,13,22,2.546,13,22,1.02,13,22,1.451
327,43,56,34,46,2.2902,34,47,3.0722,34,46,6.6967,34,47,7.4167
328,45,55,40,48,4.2679,52,157,6.7381,40,48,5.4363,52,157,7.3828
329,43,70,26,36,3.5846,25,165,8.8271,25,33,5.4248,25,165,10.3386
330,10,20,8,15,0.7448,8,15,1.3065,8,15,2.3933,8,15,2.6111
331,30,40,18,27,1.7301,16,50,4.8896,16,22,5.0522,16,50,7.8221
332,52,84,32,48,5.5741,26,118,25.5652,26,35,7.4629,26,118,13.6777
333,16,20,9,13,0.8853,7,9,1.0598,7,9,1.0918,7,9,1.3097
334,2,3,2,3,0.1432,2,3,0.249,2,3,0.0805,2,3,0.174
335,2,3,2,3,0.0896,2,4,0.1531,2,3,0.3078,2,4,0.4642
336,9,15,8,13,0.3371,5,11,0.7188,5,7,0.9236,5,11,1.2521
337,13,29,11,24,0.4732,2,3,1.3275,2,3,0.4511,2,3,0.5076
338,35,120,25,84,2.3111,1,1,3.2108,1,1,4.7518,1,1,4.7708
339,16,16,16,16,0.2194,16,16,0.2869,16,16,0.2917,16,16,0.3619
340,15,34,15,34,0.6442,17,29,1.6918,15,26,0.8178,17,29,1.1107
341,11,19,7,11,0.5609,7,15,0.8186,7,11,0.701,7,15,1.2019
342,80,114,44,64,8.7896,44,72,19.2936,44,64,18.6885,44,72,21.668
343,57,195,22,49,4.3168,18,77,9.5712,13,24,3.6596,18,77,5.5417
344,18,27,12,19,0.8557,12,23,1.1901,12,19,1.3251,12,23,1.6594
345,25,34,25,34,0.4705,84,276,5.7201,25,34,1.2532,84,276,6.1417
346,10,24,9,20,0.8119,10,18,2.1126,9,20,0.5778,10,18,1.9057
347,18,21,7,8,1.1885,8,8,1.4636,7,8,0.598,8,8,0.7586
348,14,18,10,15,0.7334,10,15,0.9982,10,15,0.9765,10,15,1.2584
349,21,34,21,34,0.4219,35,61,0.9438,21,34,0.686,35,61,1.1834
350,40,51,25,29,2.4564,25,29,2.8634,25,29,3.6083,25,29,3.8463
351,16,22,12,14,0.7377,11,31,2.6652,11,12,0.6331,11,31,1.0168
352,10,17,7,11,1.275,9,30,2.9755,8,14,0.7156,9,30,1.4865
353,3,2,3,2,0.1065,3,2,0.1421,3,2,0.0844,3,2,0.1184
354,8,8,8,8,0.2636,8,8,0.4346,8,8,0.3193,8,8,0.5368
355,89,172,35,58,12.2013,240,1161,304.8343,32,51,33.4043,240,1161,106.8775
356,5,6,5,6,0.0994,5,11,0.2755,5,6,0.148,5,11,0.388
357,18,30,9,12,1.4581,12,41,3.9,9,12,0.9971,12,41,2.413
358,11,11,11,11,0.4176,11,11,0.5763,11,11,0.2482,11,11,0.4073
359,9,11,9,11,0.2952,9,12,0.5356,9,11,0.2257,9,12,0.3825
360,27,57,27,57,1.5189,37,81,22.4866,27,54,3.3955,37,81,5.1347
361,64,141,64,141,1.6875,92,231,4.6437,64,141,10.7649,92,231,15.4591
362,16,21,8,10,0.776,10,22,1.0421,8,10,0.8171,10,22,1.093
363,20,27,15,20,0.6086,11,21,68.5866,11,12,1.9342,11,21,25.6631
364,23,36,11,16,0.9935,3,6,1.7944,3,4,0.6351,3,6,0.7819
365,52,78,34,45,4.2489,35,273,15.8578,33,42,6.1674,35,273,12.8953
366,101,100,28,37,5.0601,20,36,6.3462,28,36,14.0242,20,36,15.6742
367,27,31,27,31,0.4886,27,31,0.7535,27,31,2.1205,27,31,2.6013
368,14,14,14,14,0.2431,14,14,0.3181,14,14,0.4496,14,14,0.5692
369,16,28,16,28,0.5336,16,18,0.986,16,18,2.0261,16,18,2.9814
370,10,21,8,15,0.4886,5,13,1.5339,5,7,1.2055,5,13,1.8651
371,28,48,18,33,1.9855,18,30,2.7698,18,31,4.1641,18,30,4.7889
372,54,65,49,59,3.1267,49,60,3.6647,49,59,9.2668,49,60,10.2225
373,4,3,4,3,0.1196,4,3,0.1452,4,3,0.1314,4,3,0.1796
374,11,11,11,11,0.1811,11,11,0.3023,11,11,0.249,11,11,0.4934
375,19,18,19,18,0.2992,19,18,0.3789,19,18,0.3801,19,18,0.4638
376,9,10,9,10,2.8172,9,10,3.0268,9,10,0.251,9,10,0.3678
377,8,11,4,5,0.3584,4,5,0.5668,4,5,0.3118,4,5,0.3955
378,32,33,32,33,0.42,32,93,1.8268,32,33,0.7764,32,93,2.2997
379,18,32,15,23,0.836,22,60,1.3882,15,23,1.3452,22,60,1.9902
380,45,44,45,44,1.1084,45,44,1.4384,45,44,1.3823,45,44,1.5576
381,30,33,19,20,1.1147,19,20,1.335,19,20,2.8184,19,20,3.1314
382,31,30,31,30,0.4077,31,30,1.0776,31,30,0.7385,31,30,0.8565
383,49,65,35,50,4.1029,85,273,15.306,32,42,5.3652,85,273,9.3154
384,18,19,18,19,0.4835,19,55,2.3731,18,19,0.4428,19,55,1.9804
385,34,34,30,30,3.0067,30,30,3.2838,30,30,2.2369,30,30,2.5042
386,5,8,5,8,0.1993,4,5,0.4152,4,5,0.4298,4,5,0.5096
387,13,14,13,14,0.3217,13,36,1.5734,13,14,0.3473,13,36,1.4664
388,28,72,26,68,1.9338,29,120,10.4001,21,48,4.8651,29,120,9.0888
389,11,10,11,10,0.1784,11,10,0.2293,11,10,0.2857,11,10,0.3414
390,9,10,9,10,0.2502,9,24,1.0054,9,10,0.2368,9,24,0.735
391,9,10,9,10,0.5577,9,24,1.1384,9,10,0.1878,9,24,0.5206
392,2,3,2,3,0.0686,2,3,0.1523,2,3,0.0682,2,3,0.1531
393,3,5,3,5,0.2605,3,5,0.4693,3,5,0.0698,3,5,0.1531
394,24,26,14,15,1.9725,14,15,2.3577,14,15,1.0504,14,15,1.2406
395,46,80,37,63,6.2866,167,815,206.7006,24,32,5.5989,167,815,46.0857
396,7,14,6,12,0.6015,4,6,1.1451,4,6,0.4547,4,6,0.5419
397,9,13,7,7,0.4053,7,17,0.823,7,7,0.3722,7,17,0.7689
398,8,12,6,9,0.3165,6,9,0.42,6,9,0.3075,6,9,0.3978
399,19,29,18,27,0.6797,18,51,18.7327,18,27,0.9825,18,51,16.5123
400,14,26,13,24,1.003,14,24,1.4534,13,22,1.168,14,24,1.4877
401,7,9,7,9,0.281,9,12,0.5001,7,9,0.1811,9,12,0.3264
402,28,29,28,29,0.6635,28,81,2.9763,28,29,0.7207,28,81,5.4418
403,5,6,5,6,0.1251,5,12,0.4334,5,6,0.1713,5,12,9.4086
404,11,46,11,46,0.7981,11,10,1.046,11,10,0.3978,11,10,0.4511
405,12,17,6,10,1.3365,4,10,2.5429,4,6,0.7002,4,10,1.0507
406,18,25,18,25,5.8073,18,25,6.3458,18,25,3.2573,18,25,3.643
407,13,19,8,12,0.7081,9,18,1.4952,8,12,1.1056,9,18,2.0143
408,21,47,17,33,1.4838,27,96,5.9834,14,23,3.3169,27,96,5.158
409,6,5,6,5,0.1713,6,5,0.2301,6,5,0.1547,6,5,0.2175
410,13,22,12,18,1.5142,17,69,3.8076,12,18,1.5706,17,69,5.432
411,6,8,6,8,0.1839,6,15,0.4882,6,8,0.1744,6,15,0.4835
412,113,132,37,53,4.8544,50,216,13.1242,35,44,12.5136,50,216,19.3268
413,5,5,5,5,0.1784,5,5,0.2944,5,5,0.1634,5,5,0.4496
414,7,9,7,9,0.3102,7,19,0.8846,7,9,3.8218,7,19,4.1798
415,558,2116,557,2115,126.5769,5,11,509.9201,5,7,171.5578,5,11,172.0023
416,7,8,7,8,0.2502,7,10,1.1822,7,8,0.1484,7,10,0.3114
417,17,23,13,17,1.2844,13,22,3.0612,13,16,0.9821,13,22,1.4731
418,7,8,7,8,0.2538,7,10,0.7843,7,8,0.2092,7,10,0.4922
419,6,9,4,6,0.5096,4,6,0.6205,4,6,0.48,4,6,0.5984
420,9,10,9,10,0.2281,9,17,0.5293,9,10,0.1878,9,17,0.386
421,19,18,19,18,0.5356,19,18,0.7215,19,18,0.4172,19,18,0.5147
422,16,39,13,26,10.714,14,26,11.4715,13,24,2.4371,14,26,3.3031
423,20,44,13,28,3.4472,13,35,5.1339,13,28,2.5456,13,35,3.3777
424,16,32,12,24,0.7511,12,31,1.1826,12,24,0.7097,12,31,1.0847
425,9,14,8,11,0.3809,8,21,1.4009,8,11,0.3801,8,21,1.1565
426,9,14,8,11,0.3007,8,21,0.6785,8,11,0.2889,8,21,0.6643
427,5,7,5,7,0.1472,5,13,0.4357,5,7,0.2072,5,13,3.5605
428,54,120,52,117,6.7243,54,114,7.9338,52,108,7.0267,54,114,8.1091
429,18,25,14,21,0.7263,14,23,0.9489,14,21,0.6592,14,23,0.8996
430,13,24,9,16,0.7271,13,35,1.7968,9,15,0.8147,13,35,1.3831
431,61,86,40,62,3.6809,40,60,7.9121,40,62,24.304,40,60,34.9576
432,36,46,18,26,0.8384,16,22,1.1344,16,22,4.7487,16,22,5.0834
433,42,61,42,61,0.9868,32,64,2.0439,42,61,2.216,32,64,4.9401
434,41,62,39,62,1.0219,38,74,3.6872,35,57,5.4387,38,74,7.0389
435,7,9,7,9,0.2198,7,9,0.3998,7,9,0.3035,7,9,0.5111
436,19,28,9,9,0.5573,9,9,0.6335,9,9,0.3378,9,9,0.3856
437,302,769,301,768,60.3417,255,941,132.3334,169,316,99.5721,255,941,1185.2525
438,7,10,7,10,0.1776,7,20,0.851,7,10,0.45,7,20,1.1929
439,4,6,4,6,0.1306,4,10,0.3789,4,6,0.1571,4,10,0.3951
440,31,55,23,47,1.1293,31,65,1.9188,22,40,1.8402,31,65,2.8654
441,49,50,13,13,1.421,13,13,1.481,13,13,4.7518,13,13,4.8691
442,6,13,5,10,1.1581,3,4,1.8655,3,4,0.4953,3,4,0.609
443,12,13,12,13,0.1867,12,26,0.4393,12,13,0.2202,12,26,0.4728
444,6,9,4,5,0.221,4,4,0.2889,4,5,0.283,4,4,0.3923
445,22,24,22,24,0.3631,22,45,0.7827,22,24,1.0472,22,45,1.7269
446,17,47,14,32,2.0479,18,91,11.447,10,20,4.1029,18,91,15.0071
447,7,9,7,9,0.1957,5,6,0.4567,5,6,0.7764,5,6,1.2023
448,99,249,36,95,9.3647,10,34,25.5135,9,17,10.5845,10,34,12.2921
449,15,20,14,19,0.6967,14,21,1.0168,14,19,1.0539,14,21,1.5801
450,4,7,3,5,0.2778,3,5,0.369,3,5,0.2392,3,5,0.5151
451,15,31,12,20,1.6267,12,20,2.0621,12,20,2.6135,12,20,3.33
452,17,28,12,23,0.7898,12,29,1.1447,12,23,0.8415,12,29,1.2469
453,8,10,6,7,0.5475,6,7,0.673,6,7,0.3603,6,7,0.4598
454,2,3,2,3,0.0619,2,3,0.1511,2,3,0.0694,2,3,0.1452
455,104,167,37,64,12.2712,34,163,28.1997,16,25,17.5102,34,163,20.7782
456,4,7,3,5,0.2838,3,5,0.4207,3,5,0.1622,3,5,0.2167
457,6,5,6,5,0.1792,6,5,0.2502,6,5,0.3209,6,5,0.4306
458,17,37,13,30,6.2534,13,29,7.2635,13,29,1.6922,13,29,2.216
459,11,28,10,22,1.0381,10,18,1.4755,10,18,1.183,10,18,1.678
460,16,25,12,18,0.4646,12,18,0.6209,12,18,1.1005,12,18,1.3973
461,20,27,17,23,3.4279,17,28,4.665,17,23,1.62,17,28,2.3025
462,22,28,13,21,1.1321,13,17,1.7151,12,17,1.6535,13,17,1.8651
463,128,145,20,37,7.2541,20,38,8.1576,20,37,18.2677,20,38,18.8266
464,11,16,9,14,0.6244,10,14,0.7827,9,14,1.1246,10,14,1.4107
465,4,9,1,1,0.1377,1,1,0.1559,1,1,0.0706,1,1,0.0844
466,13,37,4,10,1.6989,2,3,2.0317,4,8,0.5518,2,3,0.6343
467,12,20,7,11,0.778,10,39,2.2188,7,11,0.5467,10,39,1.2927
468,17,34,12,22,1.4546,4,8,5.1189,4,5,1.6934,4,8,3.2522
469,11,14,10,12,0.7669,10,27,1.7747,10,12,0.4401,10,27,0.8198
470,34,36,34,36,0.8952,42,121,4.4041,34,36,0.924,42,121,3.3169
471,17,22,10,12,1.7356,10,12,1.8911,10,12,0.8253,10,12,0.9892
472,20,36,20,36,0.705,41,77,1.6918,20,35,2.471,41,77,4.3741
473,24,25,24,25,0.4342,24,25,1.0511,24,25,0.5826,24,25,0.8542
474,2,3,2,3,0.101,2,3,0.2175,2,3,0.0564,2,3,0.1401
475,5,7,5,7,0.2628,4,6,0.4523,5,7,0.339,4,6,0.4697
476,44,125,35,88,4.8359,57,208,15.6213,35,87,7.2525,57,208,11.747
477,11,10,11,10,0.2707,11,10,0.3252,11,10,0.3292,11,10,0.4286
478,27,30,27,30,0.6927,27,78,3.4547,27,30,0.984,27,78,13.4436
479,4,7,4,7,0.1172,4,10,0.2178,4,7,0.0919,4,10,0.1993
480,4,6,3,4,0.2589,3,4,0.3651,3,4,0.2735,3,4,0.3375
481,5,7,5,7,0.2111,5,10,0.3975,5,7,0.1953,5,10,0.504
482,6,12,6,12,0.2889,6,9,0.6635,6,9,0.6493,6,9,0.9142
483,2,2,2,2,0.1697,2,2,0.2036,2,2,0.1022,2,2,0.1353
484,18,27,14,20,0.9461,19,80,2.3313,12,16,1.899,19,80,4.2809
485,13,14,13,14,0.2482,13,14,0.4259,13,14,0.5514,13,14,0.9177
486,11,16,9,13,0.7476,12,45,2.7233,9,12,1.5035,12,45,3.6162
487,14,35,7,14,0.6959,9,21,1.0981,7,14,1.738,9,21,2.4497
488,20,84,20,84,1.1238,20,56,5.7789,20,56,3.3912,20,56,4.9496
489,47,70,47,70,2.2247,45,68,3.7922,47,70,7.1925,45,68,8.1126
490,101,139,32,48,7.4021,88,439,21.6241,32,48,14.4711,88,439,27.4004
491,36,51,24,39,2.5539,70,224,22.3469,24,39,4.2422,70,224,20.2745
492,14,23,13,19,0.611,12,28,1.453,12,16,0.9896,12,28,1.4013
493,12,15,12,15,0.2684,12,16,0.5234,12,15,0.326,12,16,0.6189
494,14,19,9,12,0.8676,9,16,1.2773,9,12,0.5802,9,16,0.834
495,31,39,11,18,1.3294,11,25,1.6748,11,18,1.6792,11,25,2.0581
496,22,29,22,29,0.6698,22,30,1.2335,22,29,0.6011,22,30,0.9173
497,7,9,6,7,0.2368,6,15,0.5782,6,7,0.3363,6,15,0.7946
498,6,9,4,6,0.3564,4,6,0.4717,4,6,0.3303,4,6,0.4381
499,16,18,16,18,0.3967,13,28,1.5244,13,14,1.1092,13,28,1.5473
500,6,10,5,8,0.579,5,8,2.1643,5,8,0.6232,5,8,0.808
501,70,127,44,79,6.8964,51,93,8.6724,44,77,13.4459,51,93,15.9802
502,22,29,22,29,0.3844,22,30,0.6631,22,29,0.5577,22,30,0.8557
503,53,54,53,54,0.7022,53,156,3.0217,53,54,2.3321,53,156,6.161
504,63,92,35,46,5.3554,35,107,9.2384,35,44,7.2821,35,107,9.8546
505,20,27,12,20,1.9586,12,19,2.2898,12,20,1.1423,12,19,1.3306
506,501,718,228,406,65.3435,233,656,91.6591,228,406,437.1619,233,656,483.9949
507,15,16,15,16,0.4227,16,45,2.6269,15,16,0.4488,16,45,1.6638
508,8,10,8,10,0.1827,11,35,1.4143,8,10,0.343,11,35,2.1746
509,76,139,75,138,5.4888,76,268,15.3403,75,138,16.6224,76,268,19.1377
510,21,38,18,32,1.6985,18,32,3.3288,18,32,3.4208,18,32,6.3406
511,22,40,20,36,1.991,20,36,2.9925,20,36,5.2871,20,36,6.6102
512,13,20,13,20,0.3892,22,90,3.024,13,20,0.2553,22,90,1.901
513,13,22,4,7,0.5269,2,2,0.6197,2,2,0.4523,2,2,0.4717
514,25,26,25,26,0.3639,25,72,1.4565,25,26,0.8005,25,72,2.3956
515,13,20,10,14,0.6821,17,60,3.0718,12,19,4.4273,17,60,7.5856
516,97,132,29,52,4.1364,29,75,5.1959,29,52,15.154,29,75,16.0875
517,7,8,7,8,0.2025,7,17,0.5573,7,8,0.1811,7,17,0.5332
518,4,5,4,5,0.0923,4,9,0.3209,4,5,0.1728,4,9,0.6122
519,5,4,5,4,0.1444,5,4,0.1981,5,4,0.2317,5,4,0.2668
520,3,4,2,2,0.3489,2,2,0.3805,2,2,0.251,2,2,0.2842
521,3,5,3,5,0.3102,2,2,0.7851,2,2,0.2546,2,2,0.2747
522,20,28,15,18,1.8007,111,460,18.8669,15,18,1.303,111,460,10.5529
523,16,34,10,20,2.1418,35,121,10.2257,10,20,1.9701,35,121,5.7466
524,5,4,5,4,0.1132,5,4,0.1417,5,4,0.1042,5,4,0.1373
525,10,15,8,11,0.6268,8,19,2.0171,8,10,0.5925,8,19,1.2927
526,24,50,17,43,1.3721,30,95,2.3964,16,36,3.3469,30,95,4.601
527,4,5,4,5,0.1251,4,5,0.2131,4,5,0.1669,4,5,0.2589
528,39,52,36,48,1.8611,35,55,2.5034,36,48,4.0997,35,55,5.0625
529,89,90,89,90,4.365,91,272,12.1291,89,90,5.7304,91,272,9.8372
530,21,23,13,15,0.6272,13,13,0.7796,13,15,0.6734,13,13,0.8348
531,12,14,12,14,0.309,12,14,0.5025,12,14,0.3319,12,14,0.5936
532,32,67,27,52,2.8338,52,164,6.8893,27,49,12.5523,52,164,21.4678
533,7,10,7,10,0.1571,6,15,0.7456,6,7,0.6347,6,15,1.1964
534,12,22,8,14,0.5613,8,24,1.4818,6,10,0.5257,8,24,0.9134
535,81,82,81,82,6.0288,85,256,11.6941,81,82,6.5637,85,256,19.322
536,23,32,15,21,1.2651,1,1,1.6125,1,1,1.1585,1,1,1.228
537,17,40,17,40,0.7282,11,25,2.5006,9,11,3.1409,11,25,3.8368
538,103,143,33,52,4.7929,1,1,10.8643,1,1,14.0744,1,1,14.0933
539,13,36,11,31,0.7081,9,15,1.0685,11,24,1.0286,9,15,1.4198
540,3,5,2,3,0.0773,2,3,0.1432,2,3,0.1859,2,3,0.2842
541,5,8,3,5,0.2175,3,5,0.2782,3,5,0.2467,3,5,0.3434
542,30,81,22,54,2.8105,22,69,3.8277,22,51,4.0973,22,69,6.9924
543,17,27,12,17,0.6453,12,35,1.0022,12,17,0.8131,12,35,1.1565
544,44,70,24,51,1.3405,24,51,1.7956,24,51,7.7068,24,51,8.576
545,25,39,19,23,3.9655,15,31,4.7601,15,18,1.8627,15,31,2.1686
546,14,35,13,31,1.1321,14,34,1.6085,13,25,1.5422,14,34,2.0976
547,21,59,12,29,1.9819,15,54,4.6677,12,28,2.2685,15,54,4.3484
548,6,10,3,5,2.0573,3,5,2.173,3,5,0.2846,3,5,0.3793
549,19,32,14,22,2.2954,16,30,3.6264,14,22,2.7785,16,30,6.536
550,75,76,75,76,1.0294,75,221,4.2659,75,76,3.3284,75,221,7.2138
551,45,46,45,46,2.1619,45,131,3.4219,45,46,3.7389,45,131,5.8433
552,11,13,6,7,0.4894,6,7,0.6923,6,7,0.2613,6,7,0.3422
553,576,1102,102,185,68.615,102,186,150.4622,102,182,462.8487,102,186,632.1775
554,223,1964,204,1910,70.4814,11,25,89.674,9,12,70.7083,11,25,71.3297
555,13,16,8,13,0.6714,8,13,1.0867,8,13,0.7334,8,13,1.0164
556,6,9,6,9,0.2356,6,8,0.4223,6,9,0.2226,6,8,0.4271
557,18,21,12,14,1.3184,13,17,1.7854,12,14,1.7913,13,17,2.3396
558,17,22,12,15,1.1929,12,17,1.5292,12,15,18.8065,12,17,19.1882
559,18,23,7,9,0.6777,8,13,0.8984,7,9,1.1025,8,13,1.4861
560,27,35,19,26,2.3486,40,214,11.6266,19,26,1.9148,40,214,7.6962
561,14,17,14,17,0.5159,11,13,0.7302,14,17,0.5652,11,13,0.8269
562,46,70,24,47,4.5189,27,46,5.5168,24,47,6.6367,27,46,7.5663
563,20,23,16,19,0.8411,16,19,1.0389,16,19,1.1467,16,19,1.3504
564,11,10,11,10,0.2968,11,10,0.3714,11,10,0.3181,11,10,0.4527
565,19,26,19,26,0.3607,28,39,0.9023,19,26,0.4235,28,39,0.9611
566,21,57,4,5,0.81,4,5,0.9114,4,5,1.0365,4,5,1.1226
567,7,9,7,9,0.1725,7,18,1.0977,7,9,0.3785,7,18,1.7009
568,7,8,7,8,0.1342,7,9,0.2455,7,8,0.2163,7,9,0.4085
569,99,181,32,72,6.2799,36,114,8.3289,32,71,14.9779,36,114,16.8786
570,5,10,5,10,0.1314,4,7,0.3142,5,10,0.1732,4,7,0.369
571,8,8,6,7,0.2427,6,7,0.3481,6,7,0.459,6,7,0.6367
572,6,6,6,6,0.1661,6,16,0.3031,6,6,0.1531,6,16,0.2917
573,4,6,2,3,0.176,2,3,0.253,2,3,0.1953,2,3,0.2782
574,13,29,5,9,0.6023,5,9,0.8182,5,9,0.6903,5,9,0.9019
575,10,24,5,10,0.2435,1,1,0.3031,1,1,0.2853,1,1,0.3051
576,70,84,19,27,1.7798,19,27,2.1031,19,26,7.5734,19,27,8.1726
577,3,4,3,4,0.1038,3,6,0.2806,3,4,0.1278,3,6,5.4904
578,74,97,31,41,5.2484,34,146,7.8284,32,43,7.931,34,146,14.3081
579,4,4,4,4,0.1503,4,4,0.1815,4,4,0.1425,4,4,0.1882
580,16,20,16,20,0.2526,14,16,0.4231,16,20,0.3248,14,16,0.4942
581,57,76,39,56,2.3763,36,55,2.9167,39,54,10.3413,36,55,11.5654
582,16,21,13,15,0.5838,13,15,1.3093,13,15,1.5193,13,15,2.844
583,88,105,50,68,5.1608,261,1042,14.4545,50,68,13.5241,261,1042,23.3653
584,68,128,47,87,4.7135,58,104,7.5099,47,85,10.9547,58,104,13.9512
585,22,61,10,24,1.5489,4,10,2.7635,4,7,1.5852,4,10,1.8923
586,67,198,63,186,8.7249,20,90,57.0101,11,23,11.8184,20,90,16.1744
587,5,9,5,9,0.129,4,8,0.5514,4,6,0.249,4,8,0.5218
588,36,67,32,54,2.2409,18,112,15.9431,16,27,3.9371,18,112,7.4716
589,13,30,11,26,0.6078,2,3,0.8585,2,3,0.4555,2,3,0.4965
590,4,6,3,4,0.2348,3,4,0.3738,3,4,0.5135,3,4,0.7878
591,12,24,6,13,0.7768,7,14,1.0859,7,15,0.7259,7,14,1.0993
592,11,12,11,12,0.1594,11,25,0.405,11,12,0.1886,11,25,0.4318
593,39,78,30,51,1.7747,23,66,6.1295,23,33,3.3734,23,66,7.1455
594,220,276,25,36,4.6216,313,1350,76.3436,25,36,45.003,313,1350,170.3412
595,29,68,8,17,1.7127,2,3,2.3001,2,3,1.2651,2,3,1.3365
596,5,7,4,5,0.3426,4,5,0.4326,4,5,0.3568,4,5,0.4669
597,20,30,20,30,0.8131,26,46,2.051,20,30,1.1356,26,46,2.37
598,15,28,11,18,0.6888,11,34,1.3397,9,13,2.0242,11,34,2.9779
599,12,34,4,7,0.5103,2,3,0.7065,2,3,0.2032,2,3,0.2419
600,13,25,5,10,1.286,4,10,2.1209,6,12,1.0436,4,10,1.5126
601,8,7,8,7,0.2403,8,7,0.2901,8,7,0.2013,8,7,0.2471
602,5,5,5,5,0.1105,5,5,0.1878,5,5,0.1472,5,5,0.2676
603,12,13,12,13,0.1792,12,13,0.2984,12,13,0.3588,12,13,0.5597
604,2,1,2,1,0.073,2,1,0.0986,2,1,0.0671,2,1,0.0982
605,8,18,5,11,0.388,3,5,0.6161,3,4,0.5786,3,5,0.701
606,32,41,31,39,0.8411,72,317,18.4378,31,39,4.4479,72,317,22.6588
607,12,37,9,23,0.6228,8,16,0.9371,9,21,0.7515,8,16,1.0882
608,24,32,24,32,0.8853,18,59,4.2394,18,23,1.719,18,59,2.4067
609,28,58,16,34,1.3673,13,45,5.4434,14,27,1.8667,13,45,2.818
610,15,30,9,18,0.8917,8,26,1.8446,8,15,0.6252,8,26,1.0144
611,103,166,55,102,8.1943,85,736,40.5053,55,102,28.9825,85,736,69.8676
612,107,173,56,104,10.2837,88,764,35.5529,56,104,43.8523,88,764,78.6809
613,16,51,12,34,16.6816,27,151,21.5109,12,34,5.0648,27,151,11.7829
614,9,10,9,10,0.1618,9,17,3.703,9,10,0.1918,9,17,3.6517
615,6,15,3,5,0.2798,3,5,0.3801,3,5,0.2703,3,5,0.3943
616,9,11,9,11,0.1677,9,25,0.5036,9,11,0.2167,9,25,0.566
617,7,9,7,9,0.1578,7,18,1.0736,7,9,0.3327,7,18,2.0384
618,16,19,16,19,0.2226,16,47,0.8384,16,19,0.3607,16,47,1.0101
619,9,13,9,13,0.27,10,28,0.6434,9,13,0.3678,10,28,0.8644
620,9,11,9,11,0.1957,9,25,0.4728,9,11,0.1835,9,25,0.4811
621,9,13,9,13,0.3007,9,13,0.5036,9,13,0.3371,9,13,0.5423
622,8,12,8,12,0.2597,8,12,0.5155,8,12,0.3402,8,12,0.5605
623,14,16,14,16,0.2569,14,16,0.3994,14,16,0.4997,14,16,0.8072
624,65,64,65,64,1.0626,65,64,1.4632,65,64,11.1482,65,64,11.5161
625,6,6,6,6,0.15,6,14,0.294,6,6,0.1709,6,14,0.2964
626,11,11,11,11,0.3371,11,11,0.4705,11,11,0.1898,11,11,0.3098
627,19,29,10,13,0.9035,10,45,7.1838,10,13,1.0504,10,45,2.2298
628,11,18,10,15,0.81,12,17,1.121,9,13,0.5767,12,17,0.7243
629,11,21,9,14,0.4034,9,13,0.6161,8,12,0.9481,9,13,1.1482
630,15,14,15,14,0.2005,15,14,0.2617,15,14,0.401,15,14,0.5317
631,13,20,12,18,0.4389,13,20,0.6288,12,16,0.7164,13,20,0.9071
632,71,113,31,55,17.8524,42,242,23.4735,31,55,13.6725,42,242,50.0209
633,8,14,7,12,0.5419,6,8,0.7646,7,12,0.5253,6,8,0.7294
634,10,9,7,8,4.678,7,8,4.8497,7,8,0.4914,7,8,0.673
635,23,31,23,31,0.3446,37,167,3.7223,23,31,0.63,37,167,4.1873
636,19,24,19,24,0.5364,23,90,3.1993,19,24,0.8542,23,90,3.5873
637,26,35,25,33,1.494,25,32,2.1418,25,31,4.5529,25,32,5.0601
638,4,6,2,3,0.2778,2,3,0.4227,2,3,0.1796,2,3,0.2731
639,13,16,12,16,0.2518,15,49,0.8703,12,16,0.2557,15,49,0.9059
640,15,17,15,17,0.3832,13,29,2.055,13,14,0.669,13,29,1.1115
641,153,200,59,88,6.0856,177,968,23.6736,59,88,22.5265,177,968,37.0482
642,65,87,38,59,2.7742,91,491,7.4293,38,59,8.7399,91,491,13.3978
643,194,472,150,335,29.4423,1,1,139.6345,1,1,46.2831,1,1,46.308
644,21,24,20,23,0.8214,20,23,1.2679,20,23,0.9655,20,23,1.2769
645,5,9,4,7,1.168,4,8,1.6219,4,6,0.4034,4,8,0.6525
646,22,22,13,13,1.4025,13,12,1.6223,13,13,4.9058,13,12,5.1304
647,18,23,18,23,0.4318,18,25,0.7977,18,23,0.4902,18,25,0.8664
648,11,14,11,14,0.4503,9,28,3.0292,9,10,0.6067,9,28,1.3705
649,9,10,8,8,0.3296,8,8,0.4736,8,8,0.3453,8,8,0.4575
650,12,14,12,14,1.9598,12,14,2.2022,12,14,0.249,12,14,0.3781
651,9,26,6,14,2.0013,6,9,2.1821,6,9,1.9085,6,9,2.2326
652,14,25,6,10,0.5068,9,24,0.8972,6,7,0.4306,9,24,0.8419
653,8,9,8,9,0.2246,8,24,0.9406,8,9,0.3122,8,24,2.0763
654,19,21,16,18,0.5936,23,27,0.8684,16,18,1.4873,23,27,1.9815
655,8,7,8,7,0.2597,8,7,0.3114,8,7,0.2632,8,7,0.3706
656,9,11,9,11,0.3225,9,29,1.0898,9,11,0.328,9,29,1.258
657,12,28,11,27,0.5455,11,20,0.7401,11,21,1.4779,11,20,1.8256
658,9,11,9,11,0.189,9,42,1.2375,9,11,0.9911,9,42,3.2396
659,21,44,17,32,1.4088,17,32,2.4473,17,32,4.0504,17,32,6.3987
660,12,16,10,13,1.734,10,27,3.1902,10,13,1.2114,10,27,2.1233
661,10,10,10,10,0.1539,10,10,0.2028,10,10,0.1661,10,10,0.2175
662,16,21,16,21,0.4527,16,15,0.7211,16,15,0.5972,16,15,0.6753
663,8,12,8,12,0.5013,8,21,2.5638,7,10,0.7172,8,21,1.4419
664,19,20,15,18,0.6959,15,18,0.9805,15,18,0.9627,15,18,1.2114
665,9,9,9,9,0.2498,9,9,0.3564,9,9,0.1764,9,9,0.2952
666,2,3,2,3,0.075,2,3,0.1622,2,3,0.056,2,3,0.1425
667,18,22,17,20,1.0271,16,36,1.9847,15,16,1.239,16,36,1.6444
668,68,95,39,63,6.7192,39,78,8.8074,39,63,10.4009,39,78,13.5723
669,14,27,9,15,0.6509,9,15,0.9071,9,15,0.5506,9,15,0.838
670,6,7,6,7,0.2257,6,16,0.4121,6,7,0.1657,6,16,0.296
671,37,110,6,14,5.7781,2,3,7.0654,2,3,0.6438,2,3,0.6852
672,3,5,2,3,0.1247,2,3,0.1898,2,3,0.1132,2,3,0.1744
673,11,70,1,1,0.4985,1,1,0.5368,1,1,0.5111,1,1,0.5273
674,11,17,11,17,0.9675,18,71,12.5045,11,17,0.4626,18,71,2.2361
675,7,9,7,9,0.195,7,17,1.9089,7,9,0.2277,7,17,1.4056
676,29,75,8,19,2.3475,10,25,4.0393,8,19,1.5102,10,25,2.8926
677,13,25,7,13,8.6021,6,10,9.0253,6,10,0.3185,6,10,0.4567
678,13,16,13,16,0.6848,13,16,1.2225,13,16,0.5739,13,16,0.9734
679,8,9,8,9,0.2802,8,21,1.0594,8,9,0.2226,8,21,0.9698
680,15,20,14,18,1.4609,29,51,3.5258,14,18,0.8636,29,51,1.8426
681,33,38,21,26,4.4404,21,29,4.9646,21,26,5.1126,21,29,5.5729
682,2,3,2,3,0.0738,2,3,0.2715,2,3,0.0702,2,3,0.1563
683,35,35,35,35,7.4972,35,35,8.1197,35,35,0.9556,35,35,1.363
684,72,75,22,25,4.393,34,36,12.6873,22,25,3.6012,34,36,4.5102
685,35,47,29,40,13.8221,29,41,14.5473,29,40,5.0542,29,41,5.728
686,116,117,116,117,9.6186,117,348,19.0157,116,117,9.6557,117,348,14.1146
687,1,1,1,1,0.0548,1,1,0.0734,1,1,0.041,1,1,0.0639
688,8,9,8,9,0.1855,8,21,0.8806,8,9,0.2498,8,21,0.7409
689,59,60,59,60,1.6709,62,186,5.6092,59,60,3.3268,62,186,5.7568
690,20,26,19,24,1.1936,18,43,3.5984,18,21,1.2382,18,43,1.8781
691,17,29,14,22,1.0413,14,22,1.5588,14,21,1.1009,14,22,1.3239
692,15,16,15,16,0.3323,15,16,0.6292,15,16,0.626,15,16,0.9453
693,4,6,4,6,0.2826,4,10,0.744,4,6,0.3221,4,10,0.7523
694,4,8,3,5,0.2285,3,5,0.309,3,5,0.2005,3,5,0.2936
695,6,11,5,8,0.4997,5,13,1.0709,5,8,0.5257,5,13,1.5781
696,9,13,9,13,0.2814,9,27,0.9078,9,13,0.5186,9,27,1.6381
697,7,12,7,12,0.2763,7,22,0.7148,7,12,0.2778,7,22,4.9322
698,2,2,2,2,0.1282,2,2,0.1618,2,2,0.0611,2,2,0.0813
699,307,581,62,116,25.294,4,10,172.5028,4,6,96.1201,4,10,96.2937
700,324,623,72,129,22.3959,60,362,181.8305,55,96,206.6789,60,362,330.0783
701,11,10,11,10,0.3386,11,10,0.4405,11,10,0.3232,11,10,0.3986
702,22,23,22,23,0.5281,22,63,1.5888,22,23,0.5459,22,63,1.1668
703,15,17,15,17,0.4125,15,17,0.7057,15,17,0.2822,15,17,0.4397
704,15,19,10,14,0.6284,10,14,0.7938,10,14,1.3551,10,14,2.1458
705,3,5,3,5,0.1275,2,4,0.2372,2,2,0.2159,2,4,0.2838
706,7,14,6,12,0.4673,4,8,0.7046,4,5,0.431,4,8,0.5885
707,72,118,62,106,5.9352,48,78,13.8083,50,82,30.6656,48,78,33.8532
708,45,73,26,45,2.9052,50,131,17.0906,22,33,3.0659,50,131,5.6818
709,27,43,25,40,1.7451,31,62,2.9238,25,40,1.4842,31,62,2.0352
710,3,6,1,1,0.0935,1,1,0.1113,1,1,0.0678,1,1,0.0868
711,15,38,4,7,0.4444,3,6,0.7634,3,4,0.4353,3,6,0.5632
712,23,35,17,27,1.9346,39,165,8.4509,13,21,2.2575,39,165,6.7496
713,23,30,21,26,1.2126,21,58,2.4019,21,26,1.14,21,58,1.7096
714,9,8,9,8,0.296,9,8,0.4034,9,8,0.3592,9,8,0.4957
715,26,34,23,31,2.5504,43,136,7.9918,23,30,2.2843,43,136,5.4027
716,11,16,9,11,0.7914,9,19,1.1001,9,11,0.4318,9,19,0.5905
717,33,58,25,39,3.9323,25,47,5.1604,25,39,6.7314,25,47,7.376
718,92,110,38,54,7.1309,35,51,8.3329,38,54,11.2812,35,51,11.9132
719,92,110,36,51,5.6151,42,72,6.431,36,51,14.0598,42,72,15.5215
720,6,7,6,7,0.1377,6,7,0.2356,6,7,0.2048,6,7,0.3631
721,23,24,23,24,0.5597,26,75,2.5658,23,24,0.8834,26,75,2.9348
722,14,16,14,16,0.4286,14,16,0.7263,14,16,0.4642,14,16,0.7432
723,31,51,16,25,4.8414,25,152,11.1245,12,20,2.1106,25,152,5.2192
724,4,6,4,6,0.1144,4,7,0.1985,4,6,0.1121,4,7,0.2486
725,42,45,34,37,1.9484,7223,21615,1654.4771,34,37,3.9912,7223,21615,1397.802
726,19,27,16,21,1.0436,16,74,2.5519,15,17,1.8619,16,74,2.4406
727,31,48,21,35,3.7989,26,70,8.0479,21,35,33.8867,26,70,36.0309
728,48,52,30,34,1.8619,30,34,2.218,30,34,6.1812,30,34,6.8206
729,53,55,17,19,1.8848,17,16,2.1761,17,19,3.9023,17,16,4.2537
730,9,17,5,8,0.3189,5,8,0.4503,5,8,0.5668,5,8,0.7239
731,2,3,2,3,0.12,2,3,0.1855,2,3,0.056,2,3,0.1211
732,3,6,1,1,0.0935,1,1,0.1121,1,1,0.0639,1,1,0.0832
733,3,3,3,3,0.1132,3,3,0.1823,3,3,0.1006,3,3,0.1855
734,46,118,22,58,5.2314,3,6,14.7174,3,5,4.1866,3,6,4.41
735,224,362,218,352,41.5494,218,310,45.543,218,316,93.9735,218,310,99.5109
736,21,21,21,21,0.568,21,21,0.8885,21,21,0.6134,21,21,0.7989
737,10,17,10,17,0.281,8,24,0.7275,10,17,0.4531,8,24,1.0977
738,9,10,8,10,0.3185,10,16,0.5514,8,10,0.2869,10,16,0.5672
739,5,6,5,6,0.1843,6,9,0.3457,5,6,0.0955,6,9,0.1981
740,25,61,12,19,1.2757,12,16,1.8789,12,16,2.0048,12,16,2.2176
741,177,256,78,102,12.4919,-1,-1,40000,78,102,73.7478,-1,-1,40000
742,5,8,3,4,0.8988,3,4,1.0961,3,4,0.7677,3,4,1.1155
743,16,37,15,31,1.2098,177,795,81.4362,11,14,4.5623,177,795,53.3
744,12,13,11,12,0.7361,11,12,0.9678,11,12,0.6592,11,12,0.8092
745,130,195,130,195,4.8967,66,130,8.1343,130,195,23.972,66,130,25.75
746,7,10,6,9,1.0113,6,9,1.8434,6,9,0.9351,6,9,1.6969
747,13,22,12,21,2.1122,11,20,3.1887,12,21,1.4068,11,20,1.9472
748,12,21,11,18,0.898,10,13,1.275,11,18,0.474,10,13,0.6517
749,17,30,14,24,1.1301,12,30,7.2868,12,17,1.2584,12,30,1.5805
750,6,9,5,7,0.4018,5,12,1.2304,5,7,0.5396,5,12,1.1723
751,16,17,16,17,0.5944,31,97,2.0684,16,17,0.6252,31,97,1.8063
752,18,26,18,26,0.8455,18,26,1.6393,18,26,0.7271,18,26,1.2919
753,19,23,8,13,0.9588,8,10,1.1767,8,13,1.6954,8,10,1.9436
754,16,25,16,25,0.4263,19,80,5.3648,16,25,0.7448,19,80,5.818
755,19,33,19,33,0.748,29,50,2.0869,19,33,0.7851,29,50,1.8513
756,7,15,6,11,4.0812,6,11,4.9089,6,11,1.2967,6,11,1.6989
757,54,81,40,67,4.5406,36,89,7.4041,40,67,11.2674,36,89,14.6886
758,29,39,29,39,0.8407,57,241,12.18,29,39,1.6954,57,241,24.5452
759,56,78,28,40,2.9897,13,86,12.392,13,20,15.0079,13,86,20.6211
760,81,118,41,60,27.859,20,192,40.0454,20,30,11.1,20,192,20.5003
761,17,35,5,9,1.0132,5,9,1.3468,5,9,0.7748,5,9,0.9986
762,508,923,154,311,65.3628,174,518,93.8673,154,304,919.9054,174,518,934.3158
763,51,87,28,46,5.6396,16,68,19.7807,14,20,6.1156,16,68,11.6815
764,6,8,6,8,0.1906,6,8,0.5581,6,8,0.1969,6,8,0.3817
765,87,101,85,98,8.6818,320,1126,76.7786,82,92,18.1165,320,1126,78.1362
766,25,32,21,28,2.4094,23,43,3.3406,21,28,3.4764,23,43,4.4842
767,18,18,18,18,0.253,18,18,0.3643,18,18,0.838,18,18,1.0472
768,4,5,4,5,0.135,3,3,0.2214,4,5,0.1365,3,3,0.2309
769,9,12,9,12,0.2913,9,12,0.4953,9,12,0.3019,9,12,0.5234
770,16,31,8,17,2.1947,13,41,4.9425,10,21,1.7526,13,41,4.8892
771,11,14,11,14,0.236,11,14,0.3919,11,14,0.3643,11,14,0.6311
772,22,56,19,40,1.1411,10,29,20.3724,10,13,1.7242,10,29,5.6317
773,13,22,12,20,0.915,13,21,1.1976,12,18,1.406,13,21,1.7277
774,20,30,20,30,1.575,65,383,21.441,14,23,3.1512,65,383,15.81
775,2,2,2,2,0.1251,2,2,0.1551,2,2,0.1061,2,2,0.1397
776,55,74,33,47,3.7046,28,43,4.6022,33,47,6.6876,28,43,7.1937
777,13,16,13,16,0.3078,13,40,0.6994,13,16,0.63,13,40,1.3302
778,14,26,7,12,0.5636,7,15,0.7973,7,11,1.0397,7,15,1.2493
779,12,22,9,17,0.4614,3,6,0.7721,3,4,0.2684,3,6,0.3785
780,22,25,18,25,2.4418,19,33,3.0083,18,25,1.0393,19,33,2.2046
781,35,50,26,33,2.7671,17,53,4.2592,17,19,8.4722,17,53,9.4046
782,39,70,32,47,6.0027,78,367,22.4294,29,37,3.5183,78,367,21.0968
783,29,37,29,37,0.7125,78,367,7.4301,29,37,1.6811,78,367,11.8729
784,13,30,10,21,0.8569,10,18,1.1435,10,18,1.9235,10,18,2.3759
785,8,19,5,12,0.4393,5,9,0.5553,5,9,0.4353,5,9,0.5585
786,53,149,21,61,3.6912,21,57,5.0779,21,55,12.5151,21,57,14.0017
787,53,149,21,61,4.2387,21,57,4.8671,21,55,16.0942,21,57,17.0428
788,23,31,22,29,0.763,32,117,8.2859,22,27,3.9659,32,117,17.4229
789,18,23,13,16,0.4582,13,33,0.853,13,16,0.5253,13,33,0.8542
790,6,7,6,7,0.1405,6,7,0.2222,6,7,0.2155,6,7,0.3453
791,15,18,14,16,3.611,14,16,3.7701,14,16,3.446,14,16,3.6035
792,11,18,11,18,0.3106,1,1,0.8944,1,1,0.6698,1,1,0.6907
793,12,18,12,18,0.2526,8,21,2.2377,8,11,1.3357,8,21,2.9984
794,6,8,6,8,0.1492,6,8,0.2617,6,8,0.2048,6,8,0.296
795,11,12,11,12,0.3213,11,14,0.5984,11,12,0.2194,11,14,0.3773
796,28,55,23,47,1.5627,34,134,6.8127,22,45,6.7449,34,134,9.4496
797,33,57,21,35,3.4279,26,106,12.1903,15,20,3.8601,26,106,6.0904
798,9,17,6,11,0.3157,6,13,0.4713,6,9,0.4792,6,13,0.7697
799,288,465,142,254,61.9463,144,539,167.3531,141,250,135.5632,144,539,203.9726
800,546,2608,543,2347,158.0214,-1,-1,40000,29,41,574.3009,29,45,574.9384
801,5,8,3,4,0.4444,3,5,0.5119,3,4,0.3378,3,5,0.4322
802,25,32,21,28,1.5161,31,134,739.2856,21,28,1.4431,31,134,5.7383
803,46,72,13,20,2.1043,13,22,2.8942,13,20,3.1993,13,22,3.9217
804,7,8,7,8,0.2147,7,10,0.4022,7,8,0.1969,7,10,0.3943
805,6,7,6,7,0.3686,6,7,0.613,6,7,0.3351,6,7,0.5281
806,72,120,58,85,8.7434,52,95,11.0834,58,85,14.8753,52,95,16.0252
807,1501,1500,1501,1500,219.0508,1501,1500,227.9917,1501,1500,1084.2372,1501,1500,1094.3974
808,38,50,33,44,1.8446,56,145,4.1929,32,40,9.6178,56,145,12.6655
809,11,10,11,10,0.2222,11,10,0.2727,11,10,0.3675,11,10,0.4665
810,22,28,18,23,1.2442,18,25,1.725,18,23,3.0047,18,25,3.7792
811,15,22,10,13,0.6971,8,18,0.9031,8,10,0.8467,8,18,1.2086
812,9,11,9,11,0.2656,9,11,0.4709,9,11,0.5064,9,11,0.8364
813,42,47,22,27,1.4309,22,27,1.7936,22,27,4.9705,22,27,5.9637
814,10,18,2,3,0.1275,2,3,0.1784,2,3,0.1207,2,3,0.1618
815,13,23,13,23,0.3592,13,18,0.6434,13,18,0.6134,13,18,0.8285
816,19,19,19,19,0.5802,19,19,0.9315,19,19,0.3955,19,19,0.5593
817,6,8,6,8,0.2913,6,8,0.5021,6,8,0.1961,6,8,0.3059
818,10,11,10,11,0.4772,10,11,1.1593,10,11,0.18,10,11,0.2925
819,9,8,9,8,0.2873,9,8,0.3978,9,8,0.1693,9,8,0.2155
820,9,8,9,8,0.2115,9,8,0.2561,9,8,0.2325,9,8,0.2842
821,18,17,18,17,0.4736,18,17,0.6935,18,17,0.624,18,17,0.7744
822,10,19,3,4,0.2115,1,1,0.2632,1,1,0.1318,1,1,0.1444
823,2,2,2,2,0.0726,2,2,0.0903,2,2,0.0872,2,2,0.1298
824,1,1,1,1,0.0675,1,1,0.0836,1,1,0.0627,1,1,0.0903
825,29,41,27,39,1.5675,80,175,7.361,27,39,1.4396,80,175,3.6947
826,8,11,7,9,0.2948,7,11,0.42,7,9,0.4456,7,11,0.643
827,8,8,8,8,0.2498,6,6,0.4697,8,8,0.2328,6,6,0.3564
828,3,5,2,3,0.1207,2,3,0.2253,2,3,0.1732,2,3,0.2435
829,4,7,4,7,0.1278,3,5,0.3355,3,5,0.2901,3,5,0.3651
830,4,7,4,7,0.1492,3,5,0.27,3,5,0.2534,3,5,0.3276
831,74,99,57,74,9.3079,53,188,16.6824,57,74,9.4654,53,188,12.6075
832,14,14,14,14,0.4144,21,24,1.0693,14,14,0.2506,21,24,2.0972
833,22,32,22,32,0.8936,35,193,24.3376,22,32,1.2229,35,193,11.3933
834,307,306,65,76,16.2648,65,74,17.6112,65,76,87.1808,65,74,88.8174
835,19,19,19,19,0.4085,18,18,0.6698,19,19,0.6647,18,18,0.9607
836,15,14,15,14,0.324,15,14,0.4421,15,14,0.6489,15,14,0.7918
837,41,42,17,18,2.1821,17,18,2.4694,17,18,3.3647,17,18,3.5727
838,53,55,19,21,1.3176,18,18,1.5185,19,21,2.6885,18,18,3.0813
839,26,26,16,16,1.0717,16,15,1.3251,16,16,1.4952,16,15,1.7518
840,32,32,19,19,1.0085,19,19,1.1842,19,19,2.6281,19,19,2.9336
841,17,16,17,16,0.403,17,16,0.5348,17,16,0.3102,17,16,0.3828
842,134,141,28,35,4.5604,39,60,5.4868,28,35,15.6462,39,60,16.489
843,8,11,6,8,0.4523,6,9,0.7203,6,8,0.2628,6,9,0.4302
844,63,68,53,55,5.7627,55,165,8.1209,53,55,9.8968,55,165,12.6419
845,8,9,8,9,0.1934,8,18,0.4768,8,9,0.1618,8,18,0.3734
846,18,23,18,23,0.2648,49,214,3.941,18,23,0.3509,49,214,3.9967
847,74,116,32,48,7.9603,34,232,15.7062,29,40,9.5068,34,232,15.5819
848,56,79,44,63,6.2052,35,127,12.0845,33,48,6.6292,35,127,9.8609
849,38,41,8,13,0.924,8,16,1.3626,8,13,1.4372,8,16,1.9377
850,2,3,2,3,0.0915,1,1,0.1507,1,1,0.1405,1,1,0.1626
851,2,3,2,3,0.0971,1,1,0.1606,1,1,0.1357,1,1,0.1575
852,385,1323,270,631,144.9307,2849,37006,3996.499,274,651,370.2165,2849,37006,2870.8828
853,3,5,2,3,0.1721,2,3,0.2281,2,3,0.1211,2,3,0.1807
854,577,1105,328,640,100.3734,338,707,173.9902,328,640,684.4528,338,707,763.0595
855,25,279,25,279,5.8247,25,48,7.1838,25,48,42.1352,25,48,42.7999
856,39,40,33,36,2.6826,94,332,15.4031,33,36,6.6931,94,332,10.2115
857,55,78,53,72,2.006,53,74,2.8065,53,71,4.6018,53,74,5.5156
858,19,35,17,31,1.063,9,24,1.8327,8,11,1.0914,9,24,1.3681
859,13,13,13,13,0.3576,13,13,0.5715,13,13,0.4038,13,13,0.6252
860,35,60,19,28,2.0479,45,195,5.4742,19,28,19.0374,45,195,24.6143
861,12,20,11,18,0.4338,12,20,0.6473,11,16,0.8901,12,20,1.11
862,30,45,21,31,0.8096,21,31,1.061,21,31,4.0484,21,31,4.5122
863,17,21,17,21,0.7421,31,87,2.4994,17,21,0.461,31,87,2.2717
864,5,9,4,7,0.206,2,3,0.2861,2,3,0.2107,2,3,0.2526
865,81,96,45,59,5.2496,46,64,5.9423,45,59,12.6478,46,64,13.9137
866,11,13,10,11,12.4907,10,13,12.7662,10,11,0.6011,10,13,0.8676
867,13,19,13,19,0.3777,10,27,2.7469,13,19,0.4472,10,27,1.9902
868,9,26,5,8,2.16,6,14,2.5701,5,8,1.4629,6,14,2.8338
869,46,59,28,41,3.3604,27,38,3.7318,28,41,6.5554,27,38,7.226
870,178,267,32,58,9.0793,27,97,12.8408,32,58,32.4866,27,97,40.7706
871,28,55,16,24,1.3468,21,96,4.0488,14,19,3.1101,21,96,6.5368
872,21,38,19,34,3.7997,19,34,5.1983,19,34,2.0664,19,34,3.4954
873,46,65,32,46,4.2505,325,2202,696.9778,32,44,6.3039,325,2202,618.1741
874,37,45,16,19,2.4442,69,217,49.8799,16,19,2.0293,69,217,24.6553
875,28,30,15,17,1.5773,15,17,1.8635,15,17,2.3976,15,17,2.7
876,9,11,9,11,0.279,9,23,0.9461,9,11,0.3114,9,23,0.9971
877,2,2,2,2,0.129,2,2,0.1602,2,2,0.105,2,2,0.2143
878,13,20,10,13,1.3488,10,21,1.6405,10,13,1.3164,10,21,1.6207
879,4,4,4,4,1.8694,4,4,1.9985,4,4,0.0742,4,4,0.1338
880,842,4387,412,1017,263.9453,95,1173,4785.3161,66,143,809.0636,95,1173,1143.6166
881,5,7,5,7,0.223,5,7,0.4065,5,7,0.1385,5,7,0.2344
882,2,2,2,2,0.3201,2,4,0.4894,2,2,9.1859,2,4,9.2661
883,6,9,3,4,0.2261,3,5,0.2956,3,4,0.1077,3,5,0.1811
884,39,66,38,65,2.6111,38,63,3.9008,38,62,6.1902,38,63,7.4463
885,10,14,9,12,0.5471,9,13,0.8028,9,12,0.7085,9,13,1.4372
886,10,30,10,30,0.6876,10,24,1.3701,10,30,1.8876,10,24,3.6193
887,45,51,44,50,1.4052,48,169,8.9337,40,45,4.676,48,169,49.7572
888,22,26,22,26,0.4211,24,80,2.0419,22,26,0.868,24,80,3.1531
889,19,30,19,30,1.0977,120,565,165.3202,14,19,10.3678,120,565,53.0639
890,8,11,7,9,0.2719,7,15,0.9335,7,9,0.4752,7,15,1.0085
891,34,50,26,32,3.6012,24,154,10.8955,22,27,3.0813,24,154,6.4417
892,5,8,4,6,0.3165,4,8,0.4867,4,5,0.2719,4,8,0.3694
893,75,99,40,62,4.3598,41,155,21.917,40,62,8.5871,41,155,24.6246
894,36,66,24,37,2.01,10,24,3.0856,10,13,1.4956,10,24,1.7652
895,4,6,3,4,0.2577,3,5,0.4156,3,4,0.1638,3,5,0.2609
896,9,10,9,10,0.3007,9,10,0.4961,9,10,0.2301,9,10,0.3532
897,12,15,9,12,0.5186,9,12,0.6434,9,12,0.536,9,12,0.6647
898,6,7,6,7,0.1263,6,14,0.3272,6,7,0.1756,6,14,0.5036
899,11,21,5,7,0.7409,7,22,1.543,7,12,0.3086,7,22,0.8936
900,16,32,9,19,0.8017,8,18,1.4273,9,15,1.3764,8,18,2.0356
901,13,23,7,12,0.69,7,12,0.9967,7,12,0.3694,7,12,0.5794
902,12,22,11,19,0.4203,10,14,0.6043,11,19,0.4792,10,14,0.6572
903,64,140,38,94,10.3326,48,142,12.3434,38,94,8.7963,48,142,12.5128
904,14,13,14,13,0.2581,14,13,0.3221,14,13,0.4089,14,13,0.5522
905,10,26,10,26,0.9892,3,6,1.3038,3,5,0.4472,3,6,0.5439
906,17,21,17,21,0.5376,17,24,1.1151,17,21,0.3465,17,24,0.5794
907,25,31,25,31,0.7807,25,30,1.2698,25,30,1.1388,25,30,1.5304
908,18,22,18,22,0.7006,18,22,1.5643,18,22,4.1968,18,22,4.4672
909,7,16,5,11,0.7038,1,1,0.9746,1,1,0.1413,1,1,0.1551
910,55,71,46,62,5.1801,47,70,7.1518,46,62,11.2129,47,70,12.51
911,17,19,17,19,0.6019,17,19,0.9986,17,19,0.9446,17,19,1.3547
912,33,43,33,43,1.301,33,46,2.6194,33,43,2.1651,33,46,3.3959
913,10,21,9,18,0.9197,9,18,1.7542,9,18,0.973,9,18,2.8081
914,65,98,45,69,14.3906,48,210,22.759,45,69,15.1903,48,210,19.9615
915,76,106,36,62,12.2562,38,66,13.8166,36,62,13.4834,38,66,14.8552
916,2,2,2,2,0.2285,2,2,0.2751,2,2,0.208,2,2,0.2439
917,3,4,3,4,0.1121,3,6,0.2917,3,4,0.1815,3,6,0.3825
918,201,4009,126,2163,151.3389,186,504,202.938,126,271,237.6154,186,504,264.4924
919,72,132,24,45,4.5912,7,17,5.1489,6,8,6.5021,7,17,6.6876
920,22,36,17,25,3.5364,26,41,4.4483,17,25,2.7465,26,41,3.5842
921,52,79,40,56,4.2635,97,556,91.2691,36,46,14.3065,97,556,54.9034
922,30,40,30,40,0.6785,31,103,2.2464,30,40,0.9331,31,103,9.8791
923,2,3,2,3,0.0702,2,3,0.2096,2,3,0.0738,2,3,0.1622
924,11,14,10,12,0.4401,10,12,0.6035,10,12,0.9876,10,12,1.2509
925,27,41,27,41,0.5613,24,59,1.0831,25,36,2.0767,24,59,2.593
926,15,16,15,16,0.3935,17,18,0.6781,15,16,0.6461,17,18,0.971
927,17,17,10,10,1.0267,10,10,1.2126,10,10,1.1763,10,10,1.3693
928,5,7,5,7,0.1582,5,7,0.2463,5,7,0.1823,5,7,0.343
929,1,1,1,1,0.088,1,1,0.1081,1,1,0.0493,1,1,0.0734
930,11,21,11,21,0.2672,11,21,0.4811,11,21,0.8076,11,21,1.1167
931,8,15,8,15,0.1444,8,15,0.2518,8,15,0.2167,8,15,0.328
932,11,33,10,26,2.1043,10,31,2.9033,10,24,1.5098,10,31,2.2965
933,10,12,6,6,0.4144,6,6,0.4875,6,6,0.4515,6,6,0.5281
934,6,8,6,8,0.1946,6,11,0.3457,6,8,0.2459,6,11,0.525
935,20,35,16,25,1.0385,38,113,3.015,16,25,1.9594,38,113,5.5101
936,7,8,7,8,0.2328,7,9,0.3635,7,8,0.2025,7,9,0.3217
937,12,44,10,37,9.0138,9,19,9.5357,10,27,1.8461,9,19,2.3625
938,10,26,8,23,0.8443,6,9,1.1111,8,16,0.8068,6,9,1.0689
939,9,11,9,11,0.2084,9,23,0.943,9,11,8.8326,9,23,10.082
940,26,51,25,49,1.0401,21,58,15.4769,15,23,3.7105,21,58,6.6454
941,48,56,24,27,1.44,64,223,9.735,24,27,3.7531,64,223,6.3008
942,11,14,8,10,0.9509,8,10,1.1901,8,10,2.1371,8,10,2.304
943,19,28,10,16,0.761,9,27,1.554,9,13,1.4996,9,27,2.5409
944,30,50,26,37,2.1481,36,55,4.2734,26,37,2.9988,36,55,4.5635
945,5,10,5,10,0.2372,4,10,0.7456,5,10,0.3106,4,10,0.7081
946,20,54,18,41,4.5418,17,72,13.8205,18,41,5.5397,17,72,11.0811
947,36,166,23,129,11.9522,25,174,67.6554,23,128,30.4955,25,174,51.674
948,36,131,23,105,9.7875,24,176,33.0818,23,105,20.1964,24,176,37.6071
949,20,71,12,26,1.5351,16,47,2.7908,12,25,2.053,16,47,3.2573
950,10,9,10,9,0.2447,10,9,0.3098,10,9,0.2794,10,9,0.3809
951,12,13,12,13,0.234,12,13,0.3615,12,13,0.4018,12,13,0.6465
952,10,12,10,12,0.1819,10,27,0.5139,10,12,0.1811,10,27,0.5155
953,6,7,6,7,0.161,6,7,0.2613,6,7,0.1934,6,7,0.3477
954,20,29,15,20,0.6576,37,198,9.7532,15,20,11.0266,37,198,22.4199
955,52,75,29,46,2.5113,41,297,12.2191,29,46,5.4766,41,297,12.0201
956,59,96,49,78,3.8842,75,389,18.54,44,68,15.0253,75,389,19.1882
957,28,61,23,45,11.0183,19,46,13.98,13,18,3.504,19,46,4.3464
958,17,18,17,18,0.2755,17,18,0.4377,17,18,0.3228,17,18,0.579
959,21,33,14,22,2.2938,23,77,5.8993,14,20,1.5813,23,77,3.2467
960,28,35,10,17,1.9725,10,18,2.1734,10,17,2.1975,10,18,2.5247
961,37,66,37,66,1.215,46,76,2.0786,37,64,2.9475,46,76,3.926
962,19,22,19,22,0.2668,496,3183,45.1083,19,22,0.5585,496,3183,74.6644
963,6,7,6,7,0.1421,6,6,0.2585,6,7,0.1843,6,6,0.3272
964,11,16,10,14,0.4661,11,18,0.7405,10,14,0.4736,11,18,0.7476
965,36,59,33,56,1.7257,38,72,2.8946,33,56,3.8475,38,72,4.9259
966,19,37,14,23,0.6035,22,75,2.2271,13,20,1.1913,22,75,2.2535
967,5,6,5,6,0.1507,5,11,0.345,5,6,0.116,5,11,0.2463
968,13,21,10,14,1.4084,12,39,4.3681,10,14,1.9472,12,39,4.8679
969,4,5,4,5,0.176,4,5,0.2925,4,5,0.1034,4,5,0.1942
970,10,11,10,11,0.3221,15,37,1.2122,10,11,0.2885,15,37,1.1632
971,36,51,24,39,1.4013,71,226,5.9321,24,39,5.6238,71,226,10.0875
972,1,1,1,1,0.0959,1,1,0.1184,1,1,0.0805,1,1,0.105
973,26,31,24,27,1.2884,24,27,1.6527,24,27,1.9701,24,27,2.3877
974,6,16,5,11,0.3615,5,6,0.4748,5,6,0.3592,5,6,0.4551
975,12,25,6,10,0.8261,6,10,0.9915,6,10,0.4409,6,10,0.5435
976,24,36,24,36,0.4811,24,36,0.7997,24,36,1.4427,24,36,1.8082
977,13,33,8,18,2.7686,2,3,3.311,2,3,0.3007,2,3,0.3394
978,71,125,36,77,4.4538,36,72,5.7548,36,77,16.8865,36,72,19.221
979,28,39,24,30,2.1055,24,55,5.1462,24,30,2.1055,24,55,3.6339
980,13,17,13,17,0.3556,13,39,10.3086,13,17,0.3071,13,39,6.0371
981,14,28,12,21,0.7342,15,27,1.4048,12,20,1.4254,15,27,2.7454
982,14,26,7,14,0.8439,7,8,1.0555,7,14,1.2864,7,8,1.719
983,10,11,10,11,0.2435,10,11,0.4156,10,11,0.2277,10,11,0.3821
984,13,15,13,15,0.2005,13,42,1.2757,13,15,0.328,13,42,1.4419
985,70,129,32,67,3.6481,30,113,5.9988,30,53,6.9442,30,113,9.8068
986,11,22,9,19,1.8552,9,25,2.3123,9,19,0.5139,9,25,0.7571
987,37,42,30,32,3.5617,30,77,5.3064,30,32,5.852,30,77,7.3662
988,34,34,30,30,1.2911,30,30,1.5213,30,30,2.7209,30,30,2.9573
989,15,34,10,16,0.9615,19,59,7.0753,9,14,0.66,19,59,2.6486
990,35,58,34,57,2.1694,11,23,3.2238,11,12,1.0539,11,23,1.9969
991,547,1106,287,589,65.3233,-1,-1,40000,259,513,671.7355,-1,-1,40000
992,47,46,25,46,1043.6079,25,46,1052.9925,25,46,906.2585,25,46,913.9836
993,23,47,15,29,2.0329,14,25,2.8085,15,28,6.8447,14,25,7.6756
994,4,6,2,3,0.238,2,3,0.3055,2,3,0.1803,2,3,0.2585
995,21,28,18,26,3.448,41,110,5.6656,18,26,0.8415,41,110,1.9377
996,17,19,14,17,0.8285,16,23,1.1735,14,17,1.3136,16,23,1.755
997,208,554,49,128,20.5378,46,290,91.941,22,35,58.7474,46,290,67.2868
998,7,11,6,9,0.4267,6,15,0.748,6,8,0.3722,6,15,0.7097
999,9,13,9,13,0.2328,9,13,0.4136,9,13,0.3003,9,13,0.4938
1000,8,31,6,18,0.804,6,17,1.1779,6,17,0.7128,6,17,1.1581
1001,28,44,6,12,1.0634,6,12,1.2355,6,12,2.6261,6,12,2.7967
1002,19,23,19,23,0.3801,19,23,0.8557,19,23,0.9043,19,23,1.5343
1003,21,42,21,42,1.1025,27,55,3.7859,21,38,3.2479,27,55,5.0483
1004,14,19,13,16,0.5147,13,16,0.6907,13,16,1.1676,13,16,1.3586
1005,18,22,18,22,0.3252,18,51,1.4135,18,22,0.5743,18,51,1.56
1006,11,14,8,12,0.8044,8,13,1.29,8,12,0.4421,8,13,0.6836
1007,306,586,66,120,30.1892,168,1268,346.8977,51,91,153.7697,168,1268,371.2787
1008,6,11,5,9,0.433,5,9,0.6892,5,9,0.4259,5,9,0.5897
1009,13,24,11,19,1.6081,12,38,4.4013,11,19,1.1305,12,38,2.3246
1010,150,185,148,185,8.9779,322,1072,34.898,147,182,66.7286,322,1072,84.0868
1011,10,10,10,10,0.2119,10,10,0.3221,10,10,0.3181,10,10,0.5123
1012,127,250,127,250,2.7683,125,308,4.9038,127,250,24.563,125,308,26.8339
1013,6,8,6,8,0.1515,8,14,0.4152,6,8,0.1661,8,14,0.4192
1014,21,46,11,16,4.9827,9,24,5.8366,11,16,1.6563,9,24,2.7292
1015,23,62,19,41,2.0948,19,41,3.1093,19,41,3.4105,19,41,4.7866
1016,15,15,15,15,0.4425,15,15,0.7196,15,15,0.3592,15,15,0.5309
1017,23,25,15,17,1.1731,15,15,1.455,15,17,0.7346,15,15,0.9
1018,11,11,11,11,0.6698,11,11,1.029,11,11,1.0286,11,11,1.1625
1019,38,47,33,40,8.1513,89,464,21.0103,33,39,2.9593,89,464,10.185
1020,15,15,15,15,0.2652,15,17,0.6063,15,15,0.5214,15,17,1.0405
1021,22,25,22,25,0.553,39,113,1.2734,22,25,0.8463,39,113,2.1915
1022,14,14,14,14,0.5021,14,14,0.8648,14,14,0.2715,14,14,0.446
1023,13,13,13,13,0.2486,13,13,0.3817,13,13,0.4634,13,13,0.7073
1024,12,12,12,12,0.2273,12,12,0.3461,12,12,0.2044,12,12,0.3367
1025,13,15,13,15,0.2297,21,23,0.9982,13,15,0.2494,21,23,0.4752
1026,15,16,15,16,0.2467,15,16,0.4097,15,16,0.5897,15,16,0.8806
1027,14,15,14,15,0.4452,14,15,0.7531,14,15,0.2885,14,15,0.4717
1028,15,19,13,15,0.641,13,15,0.9414,13,15,1.4506,13,15,1.9993
1029,15,18,14,16,0.5727,14,16,0.81,14,16,0.6872,14,16,0.9197
1030,17,21,17,21,0.2889,21,64,3.4926,17,21,0.3805,21,64,1.3626
1031,6,5,6,5,0.1993,6,5,0.2348,6,5,0.1875,6,5,0.2467
1032,8,8,8,8,0.1657,8,8,0.2597,8,8,0.1653,8,8,0.2577
1033,35,52,14,23,1.4782,14,41,6.0884,14,23,3.8479,14,41,11.732
1034,60,86,28,49,2.7548,24,55,3.2451,28,49,9.5017,24,55,10.3836
1035,28,41,27,37,1.8272,59,237,29.8098,27,37,4.2987,59,237,19.5983
1036,35,68,29,52,5.5184,88,638,40.9506,29,52,7.5525,88,638,35.6086
1037,8,11,7,10,0.5005,7,8,0.7042,7,10,0.5206,7,8,0.7073
1038,87,137,59,102,3.6615,109,1087,49.2136,57,91,16.0042,109,1087,53.7101
1039,22,36,21,34,0.6477,45,147,2.235,21,24,9.4709,45,147,11.4675
1040,89,94,61,65,3.8565,61,182,5.7687,61,65,10.9137,61,182,14.1857
1041,15,18,8,11,0.7286,9,12,0.8778,9,12,0.6955,9,12,0.8759
1042,47,114,14,35,7.6614,15,41,9.3363,17,41,5.7762,15,41,9.4078
1043,5,7,5,7,0.1421,2,3,0.4705,2,3,0.2518,2,3,0.3122
1044,5,8,2,3,0.1393,2,3,0.2072,2,3,0.1251,2,3,0.1906
1045,5,8,2,3,0.129,2,3,0.1969,2,3,0.236,2,3,0.3248
1046,5,8,2,3,0.116,2,3,0.1578,2,3,0.1278,2,3,0.1914
1047,8,14,7,13,0.5048,7,11,0.6726,7,13,0.3303,7,11,0.4519
1048,42,55,36,49,3.2712,43,137,5.8358,36,49,5.8366,43,137,8.6262
1049,17,25,14,19,0.8226,15,24,1.3255,14,19,1.6081,15,24,2.1509
1050,8,12,8,12,0.326,4,6,0.5182,8,12,0.2755,4,6,0.4069
1051,15,28,10,16,10.9401,9,27,11.7336,9,13,0.8936,9,27,2.0775
1052,12,11,12,11,0.3031,12,11,0.405,12,11,0.3118,12,11,0.4121
1053,51,90,22,32,1.9334,22,232,7.2738,22,32,4.753,22,232,11.8646
1054,11,11,11,11,0.2534,11,11,0.3075,11,11,0.3122,11,11,0.4188
1055,30,50,20,30,3.2198,30,148,6.356,20,30,5.2295,30,148,10.0563
1056,12,14,9,11,0.5297,9,11,0.669,9,11,0.5735,9,11,0.7014
1057,4,5,4,5,0.1736,4,5,0.255,4,5,0.1318,4,5,0.2518
1058,4,5,4,5,0.2506,4,5,0.4089,4,5,0.1934,4,5,0.3769
1059,8,12,8,12,0.386,8,12,0.8767,8,12,0.4792,8,12,1.001
1060,61,65,27,31,3.1851,30,33,3.7062,27,31,4.5939,30,33,4.8896
1061,45,48,18,20,2.6214,21,26,3.0884,18,20,2.5283,21,26,2.7667
1062,3,5,2,3,0.1259,2,3,0.223,2,3,0.161,2,3,0.2111
1063,25,40,16,23,1.1834,16,36,5.1075,16,22,2.7608,16,36,3.9706
1064,10,19,9,17,0.9532,8,24,3.5925,8,14,3.5881,8,24,4.3784
1065,46,106,28,55,4.1262,31,67,9.0561,27,52,5.5322,31,67,6.5889
1066,36,51,24,39,1.4171,24,52,1.9113,24,39,4.796,24,52,6.5124
1067,17,17,13,16,0.7776,10,16,1.1404,13,16,0.5553,10,16,0.7543
1068,14,29,11,19,2.4035,11,19,3.1464,10,16,1.6085,11,19,2.0577
1069,3,4,3,4,0.1278,3,4,0.2139,3,4,0.1006,3,4,0.1598
1070,65,70,54,56,8.7766,54,160,10.5268,54,56,12.7003,54,160,14.1095
1071,52,57,43,45,2.9984,43,127,4.1491,43,45,8.2121,43,127,9.3411
1072,50,55,42,44,3.6323,42,124,4.7187,42,44,5.9396,42,124,7.0093
1073,1,1,1,1,0.0639,1,1,0.0848,1,1,0.0363,1,1,0.056
1074,56,61,45,47,3.2901,45,133,4.483,45,47,8.6613,45,133,9.8586
1075,56,61,45,47,2.6723,45,133,4.2051,45,47,7.7763,45,133,9.0079
1076,56,61,45,47,6.3047,45,133,8.4201,45,47,7.2324,45,133,8.385
1077,56,61,45,47,3.5064,45,133,4.5746,45,47,6.8672,45,133,7.933
1078,56,61,45,47,7.063,45,133,9.135,45,47,11.6771,45,133,13.7305
1079,12,15,12,15,0.3888,12,15,0.6552,12,15,0.4125,12,15,0.6884
1080,28,35,28,35,1.3894,65,293,11.0084,28,35,0.984,65,293,14.6144
1081,64,116,37,71,8.1758,161,988,554.0681,27,42,9.6628,161,988,133.5753
1082,13,31,13,31,0.611,4,8,2.5136,4,7,0.8656,4,8,1.1455
1083,2,3,2,3,0.0422,2,3,0.1128,2,3,0.0655,2,3,0.1484
1084,8,9,8,9,0.3876,8,21,1.1972,8,9,0.2344,8,21,0.7693
1085,44,57,35,48,3.459,32,109,7.3646,35,48,3.6769,32,109,5.7395
1086,6,11,5,9,0.45,6,14,0.7646,5,9,0.4342,6,14,0.7322
1087,4,7,3,5,0.1867,3,6,0.4819,3,5,0.2411,3,6,0.4318
1088,52,72,47,67,4.6212,1936,9094,281.6651,47,67,13.5111,1936,9094,242.79
1089,48,62,43,57,2.0214,1638,6156,201.4076,43,57,4.8442,1638,6156,235.3978
1090,2,2,2,2,0.1381,2,2,0.1693,2,2,0.1203,2,2,0.1618
1091,28,33,28,33,0.4571,30,104,5.5985,28,33,1.466,30,104,13.1211
1092,10,17,6,10,0.5277,6,10,0.7342,6,10,0.5388,6,10,0.7227
1093,19,21,19,21,0.4413,19,53,4.1388,19,21,0.5518,19,53,2.5125
1094,5,4,5,4,0.1109,5,4,0.1389,5,4,0.1251,5,4,0.178
1095,11,10,11,10,0.2735,11,10,0.386,11,10,0.3011,11,10,0.3911
1096,6,5,6,5,0.191,6,5,0.2301,6,5,0.2036,6,5,0.2628
1097,6,5,6,5,0.1819,6,5,0.2518,6,5,0.1492,6,5,0.2036
1098,7,7,7,7,0.1665,7,7,0.2617,7,7,0.1886,7,7,0.2771
1099,5,4,5,4,0.1578,5,4,0.2123,5,4,0.1211,5,4,0.174
1100,6,5,6,5,0.1705,6,5,0.2222,6,5,0.3331,6,5,0.4046
1101,6,5,6,5,0.114,6,5,0.1598,6,5,0.2261,6,5,0.2873
1102,5,4,5,4,0.1381,5,4,0.1827,5,4,0.3975,5,4,0.493
1103,9,8,9,8,0.1756,9,8,0.2293,9,8,0.2526,9,8,0.3394
1104,9,8,9,8,0.2427,9,8,0.3252,9,8,0.2451,9,8,0.3331
1105,7,6,7,6,0.2222,7,6,0.2881,7,6,0.225,7,6,0.2956
1106,7,7,7,7,0.2277,6,6,0.3556,7,7,0.195,6,6,0.3256
1107,7,6,7,6,0.2143,7,6,0.2782,7,6,0.2111,7,6,0.3185
1108,5,4,5,4,0.1425,5,4,0.191,5,4,0.1168,5,4,0.1496
1109,5,5,5,5,0.1669,7,8,0.3386,5,5,0.1057,7,8,0.2107
1110,8,8,8,8,0.236,12,12,0.4377,8,8,0.2032,12,12,0.3248
1111,13,15,13,15,0.296,13,33,0.9205,13,15,0.2182,13,33,0.5332
1112,6,5,6,5,0.2048,6,5,0.2625,6,5,0.1547,6,5,0.2139
1113,4,5,4,5,0.3003,4,5,0.4823,4,5,0.2182,4,5,0.3292
1114,6,5,5,5,0.1981,5,6,0.3465,5,5,0.1578,5,6,0.2952
1115,26,27,13,14,1.5773,14,15,1.8564,13,14,0.9781,14,15,1.1163
1116,8,9,8,9,0.3027,15,22,0.8388,8,9,0.2518,15,22,0.549
1117,5,4,5,4,0.1559,5,4,0.2096,5,4,0.0805,5,4,0.1117
1118,5,4,5,4,0.1156,5,4,0.1444,5,4,0.1192,5,4,0.161
1119,2,2,2,2,0.1776,2,2,0.2123,2,2,0.1665,2,2,0.2167
1120,2,3,2,3,0.056,2,3,0.1081,2,3,0.1053,2,3,0.1961
1121,3,4,2,2,0.1957,2,2,0.2159,2,2,0.1452,2,2,0.176
1122,14,25,14,25,0.3971,27,48,0.8261,14,25,0.5226,27,48,0.9197
1123,14,25,14,25,0.2782,27,48,0.6418,14,25,0.3919,27,48,0.7551
1124,35,49,35,49,0.6268,35,49,0.9836,35,49,1.2031,35,49,1.6168
1125,39,51,39,51,0.568,39,51,0.9173,39,51,4.8588,39,51,5.2196
1126,36,51,24,39,1.8943,24,55,2.3289,24,39,3.9221,24,55,4.4569
1127,21,191,21,191,2.274,21,20,2.7154,21,20,9.2775,21,20,9.4097
1128,4,6,4,6,0.1527,2,2,0.3694,2,2,0.4646,2,2,0.4882
1129,18,17,18,17,0.4298,18,17,0.5771,18,17,1.2264,18,17,1.3882
1130,64,561,63,559,18.8689,3,6,19.4183,3,4,4.9666,3,6,5.1177
1131,44,58,30,35,1.9188,48,216,4.6871,30,35,4.68,48,216,8.867
1132,32,45,27,40,7.0354,95,504,29.8114,27,39,3.9501,95,504,20.8635
1133,31,39,26,34,2.0372,44,181,10.7147,26,34,1.8915,44,181,9.6154
1134,11,10,11,10,3.8968,11,10,3.9754,11,10,0.324,11,10,0.4022
1135,31,30,13,18,1.6697,10,18,2.1371,13,18,1.3571,10,18,1.6365
1136,31,30,13,18,0.9039,10,18,1.1479,13,18,1.3401,10,18,1.5904
1137,34,40,14,20,1.0926,14,20,1.3184,14,20,5.6325,14,20,5.9747
1138,34,41,13,20,1.1127,16,29,1.5098,13,20,1.7293,16,29,2.1418
1139,13,12,10,12,0.2486,8,12,0.3931,10,12,0.4014,8,12,0.6367
1140,40,47,40,47,0.5471,48,62,0.9785,40,47,3.3651,48,62,4.1218
1141,8,8,8,8,0.2202,8,8,0.3142,8,8,0.1484,8,8,0.2403
1142,17,21,17,21,0.5443,21,43,1.5647,17,21,0.3225,21,43,0.6769
1143,3,3,3,3,0.15,3,3,0.1878,3,3,0.1432,3,3,0.1847
1144,38,40,36,38,3.0623,36,38,6.9785,36,38,8.8713,36,38,9.4026
1145,4,4,4,4,0.1397,4,4,0.2325,4,4,0.1235,4,4,0.2178
1146,28,39,21,32,1.3014,21,32,1.5876,21,32,3.7176,21,32,4.0819
1147,28,39,21,32,2.696,21,32,3.1235,21,32,1.719,21,32,1.9717
1148,22,28,13,21,0.5636,14,23,0.7961,13,19,2.6696,14,23,3.1369
1149,60,65,39,44,2.5977,56,124,3.4658,36,39,5.2413,56,124,6.551
1150,155,413,88,217,14.3215,91,260,21.8002,88,217,45.0989,91,260,52.1071
1151,151,150,151,150,4.5075,151,150,6.1808,151,150,30.3783,151,150,31.1599
1152,14,21,14,21,0.3363,12,32,1.3567,12,14,1.0488,12,32,1.6342
1153,11,18,11,18,0.3371,9,23,0.8534,9,11,2.3206,9,23,2.7955
1154,8,8,8,8,0.1468,8,8,0.2352,8,8,0.2305,8,8,0.3832
1155,26,44,26,44,1.4739,12,39,6.5238,26,44,3.9655,12,39,12.7745
1156,95,115,95,115,4.9492,456,2171,122.7393,95,115,5.2977,456,2171,84.3754
1157,30,29,30,29,0.4942,30,29,0.6098,30,29,0.8928,30,29,1.0105
1158,28,45,22,33,2.8847,22,33,5.0487,22,33,6.0675,22,33,11.4217
1159,24,39,17,32,0.8901,18,34,1.6302,17,30,2.7217,18,34,3.2218
1160,3,4,3,4,0.1026,3,5,0.1965,3,4,0.0872,3,5,0.1752
1161,9,12,8,9,0.5834,8,21,0.8925,8,9,0.3757,8,21,0.6071
1162,42,61,42,61,0.6734,32,64,1.2639,42,61,2.7473,32,64,3.7519
1163,23,51,12,26,2.9972,16,73,9.4433,8,15,3.2455,16,73,6.122
1164,126,220,54,99,11.0566,46,853,173.4186,33,63,49.7003,46,853,192.8682
1165,68,88,50,70,22.5403,51,80,23.3744,50,68,31.2175,51,80,32.8174
1166,53,92,40,70,7.005,41,81,15.315,40,70,16.2829,41,81,25.9631
1167,12,26,5,12,0.5044,4,8,0.6355,6,14,0.5936,4,8,0.7878
1168,15,19,15,19,0.4875,15,19,0.7594,15,19,0.3307,15,19,0.5427
1169,4,6,4,6,0.2182,4,7,0.6635,4,6,0.2644,4,7,0.6015
1170,13,12,13,12,0.1906,13,12,0.2459,13,12,0.2522,13,12,0.3114
1171,3,5,3,5,0.1563,3,6,0.2992,3,5,0.1681,3,6,0.3485
1172,107,152,46,74,9.7674,75,636,28.3994,45,63,21.199,75,636,46.4023
1173,11,23,8,14,0.553,8,13,0.7259,8,13,0.5664,8,13,0.6923
1174,6,8,6,8,0.1851,6,8,0.3611,6,8,0.2084,6,8,0.3769
1175,67,94,30,45,2.1675,49,292,16.155,30,42,4.2177,49,292,9.4389
1176,14,25,13,23,0.9126,14,24,1.3436,13,21,1.0614,14,24,1.4617
1177,2,3,2,3,0.0647,2,3,0.1614,2,3,0.0868,2,3,0.1713
1178,8,9,8,9,0.1421,8,16,0.3509,8,9,0.1531,8,16,0.3825
1179,10,12,9,12,0.4859,9,12,0.9078,9,12,0.2234,9,12,0.358
1180,14,23,11,19,0.4476,14,27,0.6852,11,19,0.5621,14,27,0.7946
1181,40,52,40,52,0.6481,30,48,1.164,40,52,2.6771,30,48,11.8828
1182,9,22,5,12,0.6063,6,13,0.9047,5,12,0.3525,6,13,0.5301
1183,8,8,8,8,0.1811,8,8,0.2707,8,8,0.2135,8,8,0.3102
1184,25,34,20,29,1.0251,20,40,1.3618,20,29,1.6018,20,40,1.9306
1185,34,46,27,39,1.3713,25,52,12.9229,27,39,2.8752,25,52,3.3201
1186,1,1,1,1,0.1018,1,1,0.1144,1,1,0.1334,1,1,0.1657
1187,39,82,28,69,3.3947,53,180,12.8523,28,69,5.3048,53,180,7.7964
1188,11,29,6,14,1.4885,7,17,2.3735,6,14,0.6844,7,17,0.9959
1189,43,58,39,52,3.5668,1,1,6.2984,1,1,1.8769,1,1,1.8975
1190,33,45,30,40,1.4475,1,1,5.3191,1,1,1.6365,1,1,1.6507
1191,23,32,20,27,2.0048,1,1,4.5158,1,1,0.6,1,1,0.6142
1192,27,33,24,30,1.2592,28,99,6.8945,24,30,2.5168,28,99,8.5263
1193,257,508,6,7,3.3438,6,11,3.5194,6,7,4.8683,6,11,5.0447
1194,11,29,8,19,0.986,3,6,1.6654,8,17,1.8205,3,6,3.0983
1195,42,66,37,58,6.028,1193,7326,418.079,32,52,10.0725,1193,7326,390.4994
1196,57,76,39,56,2.1754,36,55,2.6692,39,54,10.1822,36,55,11.1047
1197,2,2,2,2,0.0923,2,2,0.1207,2,2,0.0781,2,2,0.1168
1198,3,5,3,5,0.1203,4,6,0.2147,3,5,0.1314,4,6,0.2731
1199,13,18,11,14,0.6248,11,26,0.8921,11,14,0.6888,11,26,0.9576
1200,9,10,9,10,0.2151,9,11,0.3382,9,10,0.3761,9,11,0.5869
1201,13,12,13,12,0.3043,13,12,0.4002,13,12,0.4243,13,12,0.5411
1202,518,6026,130,1507,114.6657,134,646,147.1389,130,256,4345.0464,134,646,4354.4033
1203,36,40,33,37,3.9394,33,37,4.5635,33,37,2.7256,33,37,3.0106
1204,13,22,12,20,0.8115,13,21,1.3882,12,18,0.883,13,21,1.2236
1205,53,88,30,47,3.5265,29,147,16.7108,26,37,5.4967,29,147,15.0182
1206,14,26,12,21,0.5332,13,22,0.8514,12,19,0.9023,13,22,1.151
1207,13,14,9,13,0.4168,9,13,0.5526,9,13,0.5451,9,13,0.6994
1208,3,4,3,4,0.0998,3,5,0.2198,3,4,0.0943,3,5,0.2234
1209,13,28,4,9,0.9059,2,3,1.0638,2,3,0.5135,2,3,0.6003
1210,22,26,22,26,0.3994,22,26,0.7188,22,26,0.538,22,26,0.8502
1211,32,40,23,30,1.0551,31,42,2.1773,23,30,2.4809,31,42,6.7468
1212,9,9,7,8,0.3675,7,8,0.523,7,8,0.7657,7,8,1.0436
1213,10,10,10,10,0.2352,7,6,0.3213,10,10,0.2696,7,6,0.4077
1214,5,5,5,5,1.8027,5,6,1.9038,5,5,0.1685,5,6,0.3055
1215,33,44,26,37,2.3179,26,44,3.0114,26,35,3.4326,26,44,5.0076
1216,21,40,20,38,0.9011,22,49,1.6484,20,38,2.8843,22,49,4.3808
1217,4,4,4,4,0.1136,4,4,0.2601,4,4,0.1247,4,4,0.2301
1218,18,33,14,21,0.8743,20,40,1.3697,13,16,1.7885,20,40,2.6451
1219,29,40,29,40,0.8261,40,86,2.6925,29,39,2.6633,40,86,5.5638
1220,366,1301,258,618,73.8063,2793,36774,2570.4356,262,638,312.2388,2793,36774,1670.8165
1221,15,19,11,15,0.8498,11,33,1.5513,11,15,0.939,11,33,1.9271
1222,21,31,21,31,0.4223,40,129,4.0298,21,31,0.6303,40,129,4.7656
1223,57,76,19,27,3.7977,168,567,98.2911,19,27,13.1996,168,567,89.9491
1224,10,13,10,13,0.3836,10,16,0.6911,10,13,0.4823,10,16,0.9221
1225,54,89,38,68,3.1298,58,171,5.308,38,68,9.3462,58,171,15.2807
1226,27,32,18,22,0.6655,18,22,0.8514,18,22,2.0565,18,22,2.3794
1227,9,8,9,8,0.2364,9,8,0.3217,9,8,0.2482,9,8,0.339
1228,95,136,46,57,12.5779,47,508,46.0044,46,57,22.2028,47,508,44.0398
1229,10,14,8,10,7.1341,7,16,7.6255,7,8,0.2842,7,16,0.4993
1230,14,18,13,18,0.5317,12,20,0.9639,13,18,0.6793,12,20,1.2264
1231,4,5,4,5,0.1586,5,8,0.4756,4,5,0.1136,5,8,0.3394
1232,16,28,6,10,0.9813,2,3,1.3251,4,8,0.795,2,3,0.9382
1233,256,255,256,255,11.659,256,255,13.7503,256,255,115.6904,256,255,118.4919
1234,6,9,3,4,0.3082,3,4,0.4507,3,4,0.3161,3,4,0.4428
1235,8,8,8,8,0.3011,8,8,0.4942,8,8,0.2348,8,8,0.3931
1236,17,26,17,26,2.7422,17,26,3.5664,17,26,1.5386,17,26,2.6297
1237,28,43,28,43,0.6809,43,116,2.424,28,43,3.0288,43,116,7.4704
1238,57,81,45,67,7.9141,44,78,9.0774,45,67,11.5563,44,78,12.4465
1239,5,8,4,6,0.4539,5,11,0.9292,4,6,0.2822,5,11,0.5546
1240,41,50,30,36,3.5775,41,105,5.2812,20,24,2.5819,41,105,5.0838
1241,13,19,9,12,0.6406,10,15,0.8372,9,12,1.3638,10,15,1.8209
1242,20,26,15,18,0.9485,16,19,1.346,15,18,2.355,16,19,2.8626
1243,3,6,3,6,0.069,2,3,0.148,2,3,0.1646,2,3,0.2309
1244,15,14,15,14,0.2786,15,14,0.3469,15,14,0.2648,15,14,0.3288
1245,17,16,17,16,0.4231,17,16,0.5613,17,16,0.5589,17,16,0.7089
1246,16,15,16,15,0.403,16,15,0.5332,16,15,0.3153,16,15,0.3931
1247,17,16,17,16,0.5482,17,16,0.7014,17,16,0.371,17,16,0.4452
1248,17,16,17,16,0.4251,17,16,0.5715,17,16,0.3343,17,16,0.4125
1249,11,10,11,10,0.1973,11,10,0.2676,11,10,0.3142,11,10,0.4484
1250,19,24,17,21,0.9623,1,1,2.3558,1,1,0.9544,1,1,0.973
1251,18,23,16,20,0.4796,1,1,1.0207,1,1,0.8407,1,1,0.8589
1252,28,35,25,29,0.8332,1,1,2.8725,1,1,1.0614,1,1,1.0748
1253,15,17,14,15,0.5767,14,38,1.5304,14,15,0.984,14,38,1.8832
1254,9,15,9,15,0.2648,9,15,0.4709,9,15,0.5139,9,15,0.8857
1255,13,50,11,37,1.3006,11,26,2.2942,11,34,3.0963,11,26,4.9385
1256,5,11,3,6,0.2609,2,3,0.3635,2,3,0.2814,2,3,0.3378
1257,14,19,14,19,0.2751,15,21,0.4946,14,19,0.4835,15,21,0.8538
1258,11,20,7,11,0.3667,7,18,0.57,7,11,0.405,7,18,0.6675
1259,18,31,15,24,1.8197,6,13,3.5419,5,6,0.8277,6,13,1.2836
1260,61,72,37,55,4.1167,34,73,7.0275,37,55,5.5614,34,73,6.2708
1261,26,36,22,32,1.7005,22,32,2.2255,22,32,3.9177,22,32,4.723
1262,37,69,15,28,3.2388,63,275,18.9589,15,28,2.4805,63,275,19.5616
1263,27,36,19,27,1.4956,19,27,1.9322,19,27,3.5419,19,27,3.9525
1264,15,20,14,19,0.701,15,23,1.2011,14,19,1.65,15,23,2.3897
1265,11,11,11,11,0.1673,11,11,0.2798,11,11,0.2494,11,11,0.3659
1266,15,19,15,19,0.4381,26,33,0.9367,15,19,0.5171,26,33,0.9896
1267,5,8,4,6,0.1875,4,10,0.388,4,6,0.3319,4,10,0.7231
1268,14,15,14,15,0.2017,63,277,4.4084,14,15,0.834,63,277,4.8726
1269,16,19,16,19,0.4353,26,32,0.8601,16,19,0.3007,26,32,0.5447
1270,11,11,11,11,0.3327,11,11,0.5309,11,11,0.3213,11,11,0.5167
1271,11,11,11,11,0.1898,11,11,0.3055,11,11,1.3823,11,11,1.5588
1272,235,427,120,224,17.494,410,2833,137.7512,113,204,93.4031,410,2833,121.6743
1273,3,4,3,4,0.1318,3,6,0.2565,3,4,0.1421,3,6,0.3272
1274,30,45,18,34,1.4021,20,45,2.3708,17,31,3.2917,20,45,4.2469
1275,30,47,24,36,1.0279,32,62,1.7794,24,36,1.4921,32,62,2.2961
1276,13,15,13,15,0.2672,13,16,0.45,13,15,0.2455,13,16,0.4097
1277,16,20,16,20,0.4148,16,20,3.7492,16,20,0.4756,16,20,0.7894
1278,3,3,3,3,0.1302,3,3,0.1535,3,3,0.1207,3,3,0.161
1279,5,4,5,4,0.0967,5,4,0.1444,5,4,0.129,5,4,0.1827
1280,40,72,39,70,1.3669,42,126,8.37,39,70,6.4279,42,126,16.4033
1281,23,26,19,25,0.9872,19,25,1.4739,19,25,2.9751,19,25,4.0073
1282,33,32,33,32,0.4764,33,32,0.6536,33,32,2.2401,33,32,2.6463
1283,4,6,3,4,0.1839,3,4,0.2743,3,4,0.2064,3,4,0.2668
1284,8,8,8,8,0.1807,8,8,0.2668,8,8,0.1488,8,8,0.27
1285,22,30,11,15,1.3835,12,35,6.7172,11,15,2.7308,12,35,7.7226
1286,2,2,2,2,0.0876,2,2,0.1294,2,2,0.1014,2,2,0.1318
1287,24,25,13,14,0.5139,13,14,0.6446,13,14,1.2311,13,14,1.4676
1288,19,27,15,20,0.8628,22,87,1.9188,15,20,2.3206,22,87,4.3417
1289,22,25,22,25,0.3481,22,25,0.6461,22,25,0.96,22,25,1.5335
1290,1,1,1,1,0.0592,1,1,0.0809,1,1,0.0532,1,1,0.0765
1291,48,60,48,60,1.048,48,63,1.5596,48,60,1.9626,48,63,4.4412
1292,31,33,31,33,0.4192,31,91,1.5536,31,33,0.744,31,91,1.8884
1293,20,25,10,12,0.7432,32,85,7.0954,10,12,0.9509,32,85,8.8153
1294,34,36,34,36,0.4069,46,98,1.0594,34,36,1.5457,46,98,8.1363
1295,3,5,3,5,0.2676,2,2,0.459,2,2,0.3872,2,2,0.4176
1296,3,3,3,3,0.1405,3,3,0.1831,3,3,0.0907,3,3,0.1326
1297,65,122,27,76,5.6356,30,76,8.1016,26,67,9.2408,30,76,10.6705
1298,18,18,17,18,0.2636,13,14,0.4042,17,18,0.6217,13,14,0.8628
1299,27,29,27,29,0.3639,39,83,0.9939,27,29,1.1064,39,83,2.3135
1300,6,8,6,8,0.1353,6,18,0.6651,6,8,0.4263,6,18,2.6708
1301,10,13,10,13,0.2569,11,40,1.9314,10,13,0.375,11,40,1.3618
1302,9,14,7,10,0.476,7,10,0.6982,7,10,0.4906,7,10,0.7203
1303,13,12,13,12,0.1922,13,12,0.2542,13,12,0.3576,13,12,0.4602
1304,6,8,6,8,0.1882,5,6,0.2644,6,8,0.2123,5,6,0.3975
1305,23,50,11,17,1.1257,11,17,2.7339,11,16,2.19,11,17,3.1969
1306,6,10,6,10,0.2415,5,7,0.5846,5,8,1.5292,5,7,1.7609
1307,16,26,13,19,3.8984,13,31,4.5185,13,19,2.0826,13,31,2.8539
1308,20,30,16,26,1.2,18,31,1.8671,16,26,1.4309,18,31,1.9152
1309,37,69,15,28,3.9892,28,115,7.423,15,28,3.2862,28,115,5.473
1310,18,19,18,19,0.2226,18,40,0.57,18,19,0.6,18,40,1.3243
1311,57,83,39,63,2.3483,36,66,3.0801,39,60,5.5476,36,66,6.2455
1312,6,12,5,9,1.0042,6,12,1.3101,5,9,0.3276,6,12,0.8064
1313,16,32,13,26,1.4988,30,160,6.3513,13,26,4.573,30,160,14.4229
1314,13,14,13,14,0.2167,13,14,0.3497,13,14,0.2581,13,14,0.4156
1315,18,22,10,15,1.239,10,16,1.6744,10,15,0.9615,10,16,1.2651
1316,37,36,34,34,1.3235,34,34,1.5907,34,34,2.5772,34,34,2.8511
1317,16,19,16,19,0.3296,16,19,0.5857,16,19,0.7677,16,19,1.2165
1318,104,148,41,58,5.042,101,660,21.1659,41,58,23.7403,101,660,39.3886
1319,18,111,3,4,2.7169,3,4,2.8263,3,4,1.9302,3,4,2.0033
1320,4,3,4,3,0.1496,4,3,0.2048,4,3,0.1125,4,3,0.1732
1321,11,10,11,10,0.2944,11,10,0.3757,11,10,0.3742,11,10,0.5167
1322,50,63,46,59,2.0873,44,61,2.7075,46,59,5.8291,44,61,6.4121
1323,1,1,1,1,0.0607,1,1,0.0813,1,1,0.0552,1,1,0.0781
1324,11,21,11,21,0.1661,66,186,1.1976,11,21,0.3513,66,186,2.1098
1325,3,4,1,1,0.0888,1,1,0.105,1,1,0.0639,1,1,0.0832
1326,8,16,2,3,0.0911,2,3,0.1385,2,3,0.0884,2,3,0.131
1327,21,22,13,14,0.7377,13,13,1.0555,13,14,0.658,13,13,0.7973
1328,40,60,40,60,0.804,40,60,1.2517,40,60,2.9261,40,60,3.7085
1329,16,17,16,17,0.2348,16,17,0.3825,16,17,0.3564,16,17,0.5321
1330,15,22,15,22,0.294,17,30,0.9868,15,20,0.6481,17,30,1.2607
1331,6,16,3,5,0.4144,3,6,0.5727,3,5,0.3315,3,6,0.5084
1332,2,2,2,2,0.0805,2,2,0.1101,2,2,0.0627,2,2,0.0919
1333,6,10,5,8,0.2325,5,7,0.3276,5,7,0.2447,5,7,0.3363
1334,2,2,2,2,0.0821,2,2,0.0994,2,2,0.0809,2,2,0.1069
1335,10,17,8,12,0.3347,6,8,0.4444,6,8,0.2648,6,8,0.3465
1336,39,40,39,40,0.465,39,114,1.3804,39,40,1.046,39,114,2.7458
1337,110,163,88,109,4.2659,87,271,7.1858,87,103,20.1305,87,271,24.1134
1338,22,28,13,21,0.5581,14,23,1.3065,13,19,2.1923,14,23,2.6573
1339,16,56,14,41,1.3109,15,43,2.3348,14,34,4.9184,15,43,5.636
1340,21,36,20,34,0.7622,20,46,1.155,20,34,2.085,20,46,2.8156
1341,9,9,9,9,0.2246,9,9,0.3556,9,9,0.2553,9,9,0.3935
1342,7,12,6,11,0.2269,3,4,1.0286,3,4,0.2992,3,4,0.3852
1343,15,32,14,30,0.7006,15,29,1.0326,14,28,3.4429,15,29,6.1539
1344,14,17,9,13,0.5569,9,12,0.6825,9,13,1.1692,9,12,1.4104
1345,8,11,8,11,0.309,1,1,0.8632,1,1,0.9126,1,1,0.9363
1346,44,59,30,40,3.534,30,40,4.0958,30,40,6.9383,30,40,7.5126
1347,12,15,6,7,0.7353,9,10,0.9315,6,7,1.1802,9,10,1.5726
1348,30,45,21,32,0.9142,25,48,1.361,21,32,1.9973,25,48,2.3826
1349,3,4,3,4,0.105,3,6,0.1871,3,4,0.0836,3,6,0.1693
1350,39,42,38,41,0.9173,1,1,1.245,1,1,1.6172,1,1,1.6448
1351,21,38,16,22,0.6232,16,49,1.0113,16,22,0.9213,16,49,1.9527
1352,194,282,73,104,9.9774,138,2124,118.8069,73,103,50.9082,138,2124,197.3169
1353,31,60,12,23,6.0746,6,19,6.5633,6,10,1.3144,6,19,1.5955
1354,26,30,22,26,0.6967,22,26,0.9102,22,26,1.0807,22,26,1.3306
1355,96,110,30,39,2.488,33,41,2.7805,30,39,13.7637,33,41,14.3278
1356,5,5,5,5,0.1002,5,13,0.2553,5,5,0.1085,5,13,0.2557
1357,66,121,66,121,1.301,122,343,3.8937,66,121,9.8096,122,343,14.1395
1358,3,5,3,5,0.1981,2,2,0.3793,2,2,0.219,2,2,0.2384
1359,35,48,31,44,1.7076,31,50,2.2113,31,44,5.297,31,50,6.0951
1360,18,22,18,22,0.3505,23,82,6.0805,18,22,0.4894,23,82,2.3759
1361,12,11,12,11,0.2771,12,11,0.3323,12,11,0.2131,12,11,0.2688
1362,12,11,12,11,0.1981,12,11,0.2482,12,11,0.2269,12,11,0.2846
1363,19,27,18,25,0.5861,26,35,0.8869,18,25,1.4092,26,35,1.8963
1364,19,29,18,27,0.6371,26,38,0.9935,18,27,0.8597,26,38,1.228
1365,21,22,11,12,0.6647,10,10,0.7772,11,12,0.7618,10,10,0.8739
1366,9,11,9,11,0.2139,9,11,0.315,9,11,0.1871,9,11,0.2972
1367,19,27,19,27,0.3418,33,44,0.776,19,27,0.463,33,44,0.9189
1368,11,11,11,11,0.1511,11,11,0.2506,11,11,0.3276,11,11,0.5092
1369,19,25,18,24,1.1518,18,55,3.4685,18,24,2.0321,18,55,4.933
1370,13,13,11,11,0.3398,11,11,0.4464,11,11,0.4543,11,11,0.5707
1371,7,8,7,8,0.1689,7,18,0.4792,7,8,0.1823,7,18,0.523
1372,19,31,19,31,0.5443,22,44,1.4423,19,31,1.4013,22,44,2.8369
1373,65,90,54,78,5.1134,63,129,12.319,54,78,14.5879,63,129,26.7352
1374,32,44,29,37,1.0594,35,88,2.6222,29,37,1.7025,35,88,3.2277
1375,5,9,4,7,0.1961,4,7,0.2676,4,5,0.3477,4,7,0.4444
1376,10,15,5,8,3.0722,5,10,3.2929,5,8,1.0069,5,10,1.4676
1377,6,8,3,4,0.2557,3,4,0.3434,3,4,0.2569,3,4,0.3347
1378,26,27,26,27,0.3303,26,75,1.4905,26,27,0.6596,26,75,1.8722
1379,19,21,18,20,0.5293,22,24,0.7357,18,20,0.6998,22,24,0.9031
1380,5,9,4,6,0.3213,4,6,0.4121,4,6,0.3706,4,6,0.5182
1381,15,20,15,20,0.3761,23,32,0.823,15,20,0.8107,23,32,1.6152
1382,25,55,9,18,0.7448,6,14,1.2485,6,9,0.9797,6,14,1.1411
1383,5,9,4,7,0.2119,4,7,0.3027,4,5,0.3118,4,7,0.3896
1384,4,6,4,6,0.0971,5,14,0.221,4,6,0.1543,5,14,0.4721
1385,18,28,15,21,0.6296,14,18,0.885,14,18,1.1396,14,18,1.4084
1386,6,11,6,11,0.2664,4,11,0.8025,6,11,2.7754,4,11,3.4385
1387,5,9,4,6,0.3434,4,6,0.4843,4,6,0.2921,4,6,0.418
1388,12,13,12,13,0.3315,12,14,0.5644,12,13,0.324,12,14,0.6157
1389,5,8,4,6,0.3114,4,10,0.6311,4,6,0.3371,4,10,0.6789
1390,5,8,4,6,0.3086,4,10,0.6682,4,6,0.5526,4,10,1.299
1391,4,5,4,5,0.1085,4,5,0.1784,4,5,0.161,4,5,0.2869
1392,10,12,10,12,0.1953,9,11,0.3556,9,10,1.0251,9,11,1.3681
1393,7,8,7,8,0.1725,8,12,0.3067,7,8,0.2388,8,12,0.4606
1394,19,31,10,13,7.108,15,52,8.5962,10,13,8.6803,15,52,9.5874
1395,16,22,11,19,1.8351,11,17,2.4264,11,19,1.1617,11,17,1.4996
1396,4,5,4,5,0.2143,4,5,0.3359,4,5,0.1401,4,5,0.2214
1397,19,27,17,25,1.554,27,36,2.2081,17,24,0.7503,27,36,1.0444
1398,13,17,13,17,0.2936,10,13,0.6232,13,17,0.2648,10,13,0.5964
1399,5,6,5,6,0.1705,5,6,0.2703,5,6,0.1507,5,6,0.2747
1400,5,7,5,7,0.2135,5,7,0.3122,5,7,0.1578,5,7,0.2514
1401,7,11,6,9,0.2092,6,15,0.3584,6,8,0.4646,6,15,0.7207
1402,21,34,15,22,1.078,16,61,4.4471,13,18,1.573,16,61,2.7608
1403,14,15,13,15,0.4425,9,10,0.6631,13,15,0.4468,9,10,0.6335
1404,104,148,41,58,5.2662,101,660,17.8114,41,58,15.8795,101,660,37.0486
1405,68,88,33,44,2.5914,33,45,2.951,33,44,6.2155,33,45,6.9371
1406,7,8,7,8,0.18,7,15,0.3572,7,8,0.1275,7,15,0.2838
1407,9,14,8,12,0.4251,7,18,0.6627,8,12,0.5068,7,18,0.9075
1408,5,5,5,5,0.1436,5,5,0.1752,5,5,0.0903,5,5,0.1231
1409,12,12,12,12,0.4128,12,12,0.4803,12,12,0.2707,12,12,0.3292
1410,13,30,8,10,0.3414,8,18,0.5778,8,9,0.4882,8,18,0.7405
1411,8,8,8,8,0.1531,8,8,0.2506,8,8,0.2096,8,8,0.3031
1412,33,32,33,32,0.4156,33,32,0.5344,33,32,1.8872,33,32,2.0348
1413,67,132,24,46,5.4517,16,182,21.5934,24,46,15.6632,16,182,33.7257
1414,67,132,24,46,4.9168,16,182,15.8716,24,46,8.7478,16,182,20.8931
1415,23,33,19,28,2.049,23,76,4.1763,19,28,1.4704,23,76,2.5586
1416,39,50,29,39,2.4406,31,54,3.4073,29,39,4.4013,31,54,4.8931
1417,6,5,6,5,0.1452,6,5,0.2028,6,5,0.1515,6,5,0.2103
1418,7,8,7,8,0.1969,7,10,0.3177,7,8,0.1792,7,10,0.3027
1419,16,24,12,17,1.063,13,48,2.5239,10,14,0.9078,13,48,1.9709
1420,19,20,18,19,0.6201,18,19,0.8186,18,19,1.4925,18,19,1.6614
1421,41,75,38,67,7.1917,83,247,17.7328,38,65,12.57,83,247,32.5639
1422,41,57,33,49,2.7797,32,51,4.1976,34,50,5.6431,32,51,6.9217
1423,59,104,31,58,4.7522,465,2006,1187.1378,29,51,7.2928,465,2006,884.2842
1424,59,104,31,58,4.0634,465,2006,1143.4422,29,51,7.7881,465,2006,891.4294
1425,22,26,21,25,0.9923,15,38,2.2614,12,13,1.6807,15,38,2.246
1426,2,3,2,3,0.0643,2,3,0.4365,2,3,0.3548,2,3,0.6375
1427,2,3,2,3,0.0631,2,3,0.4642,2,3,0.2502,2,3,0.5652
1428,2,3,2,3,2.124,2,3,2.2314,2,3,0.0631,2,3,0.1452
1429,2,3,2,3,0.0631,2,3,0.1432,2,3,0.0734,2,3,0.1594
1430,2,3,2,3,0.0643,2,3,0.1543,2,3,0.0757,2,3,0.1677
1431,2,3,2,3,0.0639,2,3,0.1326,2,3,3.12,2,3,3.2731
1432,2,3,2,3,0.0631,2,3,0.1385,2,3,0.0584,2,3,0.1571
1433,2,3,2,3,0.0596,2,3,0.1464,2,3,0.0809,2,3,0.1725
1434,2,3,2,3,0.0623,2,3,0.1436,2,3,0.0789,2,3,0.1665
1435,39,43,39,43,1.1952,39,43,1.8975,39,43,2.1979,39,43,2.8914
1436,44,77,22,38,1.734,5,9,2.308,5,6,1.7423,5,9,1.8742
1437,2,2,2,2,0.0844,2,2,0.1136,2,2,0.0753,2,2,0.1136
1438,14,23,13,21,0.8711,14,22,1.239,13,19,1.8754,14,22,2.246
1439,58,95,39,70,2.6159,39,75,3.9513,39,67,11.2721,39,75,12.4575
1440,58,91,39,68,2.4659,36,70,4.5521,39,65,6.2242,36,70,6.9474
1441,22,35,12,25,1.8051,10,17,2.1568,12,20,2.2369,10,17,2.6905
1442,20,33,20,33,0.418,21,32,0.8609,20,31,0.9592,21,32,1.7952
1443,15,21,15,21,0.2731,15,20,0.4547,15,20,0.5727,15,20,0.7665
1444,13,18,13,18,0.324,13,17,1.0535,13,17,0.9438,13,17,1.3504
1445,20,32,20,32,0.7736,20,30,1.3046,20,30,0.9232,20,30,1.2959
1446,13,18,13,18,0.2601,18,22,0.4657,13,18,0.3765,18,22,1.1423
1447,12,18,12,18,0.958,48,302,19.4211,12,18,1.2193,48,302,19.8454
1448,15,21,10,15,1.2813,12,26,2.4809,10,15,0.7389,12,26,2.0558
1449,11,24,4,8,0.4515,4,8,0.6327,4,8,0.5127,4,8,0.7626
1450,2,3,2,3,0.0706,2,3,0.1602,2,3,0.0789,2,3,0.1547
1451,89,107,51,68,3.2344,52,122,4.5868,51,68,12.859,52,122,16.2928
1452,7,7,7,7,0.1519,7,7,0.1902,7,7,0.1271,7,7,0.1725
1453,19,32,14,19,0.5293,14,30,1.1573,14,18,1.2315,14,30,1.8071
1454,28,57,22,41,1.3136,38,216,11.8532,22,41,8.2575,38,216,18.0375
1455,7,7,7,7,0.1953,7,19,0.7306,7,7,0.1586,7,19,0.6371
1456,223,1964,204,1910,63.0536,11,25,78.1733,9,12,39.4675,11,25,39.7356
1457,19,25,16,20,1.3002,16,20,1.5829,16,20,1.0543,16,20,1.3065
1458,14,13,14,13,0.3639,14,13,0.4717,14,13,0.3146,14,13,0.3777
1459,20,20,20,20,0.2775,20,20,0.4507,20,20,0.8494,20,20,1.1917
1460,10,9,10,9,0.2553,10,9,0.3426,10,9,0.2755,10,9,0.4946
1461,19,18,19,18,0.4515,19,18,0.6015,19,18,0.6627,19,18,0.8372
1462,5,8,4,7,0.2372,3,6,0.3303,4,7,0.6868,3,6,0.8964
1463,7,12,7,12,0.1993,7,12,0.3335,7,12,0.2384,7,12,0.4989
1464,2,3,2,3,0.0635,2,3,0.1278,2,3,0.0592,2,3,0.1192
1465,7,18,2,3,0.1046,2,3,0.1736,2,3,0.1215,2,3,0.1709
1466,63,66,62,65,1.6997,1,1,2.7225,1,1,9.5175,1,1,9.5451
1467,10,13,9,12,0.2917,1,1,0.5605,1,1,0.3619,1,1,0.3848
1468,10,13,9,12,0.2948,1,1,0.5242,1,1,1.149,1,1,1.1782
1469,10,13,9,12,0.5088,1,1,0.9525,1,1,0.3671,1,1,0.3892
1470,10,13,9,12,0.3296,1,1,0.7053,1,1,0.2194,1,1,0.234
1471,41,44,40,43,1.6046,1,1,2.0822,1,1,1.29,1,1,1.305
1472,70,100,70,100,2.443,41,145,11.0282,70,100,7.3575,41,145,16.1977
1473,71,129,33,85,2.2251,35,84,3.1559,33,72,14.2587,35,84,16.2486
1474,5,6,5,6,0.1559,5,6,0.2676,5,6,0.1511,5,6,0.2842
1475,10,11,10,11,0.2565,10,20,0.6039,10,11,0.253,10,20,0.5976
1476,33,54,28,48,1.899,19,63,6.9754,18,33,3.6154,19,63,4.4317
1477,27,32,16,23,1.0065,16,27,1.3492,16,23,1.5304,16,27,1.8923
1478,23,24,15,19,0.6197,15,23,0.894,15,19,1.4909,15,23,1.8836
1479,7,12,6,10,0.3872,7,19,0.6513,6,10,0.2127,7,19,0.3694
1480,33,50,23,34,1.1854,17,80,9.2136,17,23,2.3802,17,80,7.7897
1481,257,415,169,285,33.5074,169,320,40.5898,169,248,125.523,169,320,130.9948
1482,264,7965,135,3983,248.3618,264,523,391.5845,135,261,1719.1874,-1,-1,40000
1483,20,24,18,21,2.006,18,21,2.4031,18,21,1.1755,18,21,1.453
1484,13,23,12,21,0.8348,13,22,1.1925,12,19,981.3691,13,22,981.5945
1485,11,12,10,10,0.5388,10,10,0.7132,10,10,0.5719,10,10,0.748
1486,2,2,2,2,0.1022,2,2,0.1306,2,2,0.103,2,2,0.1357
1487,264,7965,135,3983,176.5509,264,523,295.8548,135,261,1962.8444,-1,-1,40000
1488,21,38,16,22,0.7452,16,49,1.1542,16,22,1.5114,16,49,2.0692
1489,26,63,18,40,2.2358,18,40,10.4349,18,40,3.461,18,40,4.0547
1490,22,36,20,34,0.7602,20,67,1.4325,20,34,1.1269,20,67,1.8126
1491,11,14,11,14,0.2289,11,14,0.3919,11,14,0.3659,11,14,1.8473
1492,5,7,4,5,0.2735,4,8,0.5932,4,5,0.2163,4,8,0.6153
1493,73,100,37,56,4.1483,40,58,5.6498,37,55,13.2391,40,58,14.2208
1494,24,31,23,29,0.7784,23,29,1.0156,23,29,1.8351,23,29,2.4529
1495,26,52,19,45,1.8319,31,97,3.3,18,38,7.0658,31,97,10.1688
1496,32,40,16,25,1.2126,17,26,1.5232,17,24,7.0314,17,26,7.5695
1497,52,70,30,45,3.4334,32,45,3.9955,30,44,4.4771,32,45,4.8418
1498,17,26,17,26,0.8494,17,26,1.6247,17,26,0.928,17,26,1.7565
1499,22,30,22,30,0.9935,18,22,1.875,22,30,1.7818,18,22,2.4284
1500,14,13,14,13,0.2455,14,13,0.3067,14,13,0.3165,14,13,0.3801
1501,2,2,2,2,0.099,2,2,0.1326,2,2,0.0978,2,2,0.1365
1502,1,1,1,1,0.0682,1,1,0.9343,1,1,0.0761,1,1,0.0923
1503,10,16,10,16,0.2648,11,18,0.8273,10,16,0.3355,11,18,0.5467
1504,65,122,58,107,5.4738,106,623,13.8048,58,105,20.9412,106,623,32.6895
1505,34,56,24,41,1.7475,24,49,2.2883,24,41,4.828,24,49,5.4438
1506,61,93,30,43,3.0797,83,468,16.3208,30,40,6.0095,83,468,21.2077
1507,26,28,16,20,1.738,16,18,1.9401,16,20,2.9526,16,18,3.3872
1508,11,19,10,17,0.3856,11,20,0.69,10,17,0.7432,11,20,1.1609
1509,8,13,8,13,0.3868,8,13,0.6418,8,13,0.9513,8,13,1.7763
1510,7,14,4,8,0.5601,4,6,0.716,4,6,0.5628,4,6,0.7507
1511,5,6,5,6,0.1172,5,14,0.4322,5,6,0.1851,5,14,0.8135
1512,8,8,8,8,0.189,8,8,0.281,8,8,0.1685,8,8,0.2625
1513,8,21,7,16,0.8984,7,26,1.9294,7,16,2.3696,7,26,4.3808
1514,2,3,2,3,0.0943,1,1,0.1515,1,1,0.1752,1,1,0.1989
1515,17,26,14,19,0.7444,14,19,0.9761,14,19,1.5221,14,19,1.9125
1516,294,377,52,68,14.1983,50,172,18.0569,52,68,100.5336,50,172,105.0483
1517,385,498,43,59,21.8215,40,129,26.0535,43,59,131.6324,40,129,136.1067
1518,329,424,46,62,25.63,42,139,30.8835,46,62,129.3563,42,139,136.3522
1519,265,342,32,43,16.8683,30,95,18.484,32,43,81.2124,30,95,82.4964
1520,423,545,48,67,32.0922,45,151,35.1491,48,67,176.4577,45,151,181.9616
1521,4,6,3,4,0.2632,3,4,0.4393,3,4,0.1768,3,4,0.238
1522,13,24,2,3,0.1026,2,3,0.1436,2,3,0.2325,2,3,0.3126
1523,2,3,2,3,0.1164,2,3,0.2498,2,3,0.0556,2,3,0.1215
1524,2,3,2,3,0.0639,2,3,0.1346,2,3,0.0576,2,3,0.1271
1525,20,25,19,24,0.8443,41,199,13.3686,19,24,0.9963,41,199,8.9957
1526,5,5,5,5,0.1922,5,5,0.3315,5,5,0.1594,5,5,0.2447
1527,10,12,9,12,0.2802,8,11,0.5467,9,12,0.5877,8,11,1.0357
1528,19,26,16,20,0.534,16,48,0.973,16,20,0.7077,16,48,1.0156
1529,6,8,6,8,0.15,6,8,0.2317,6,8,0.1642,6,8,0.2632
1530,14,17,10,13,0.8585,10,13,1.0547,10,13,0.6232,10,13,0.7535
1531,28,60,11,23,5.64,13,42,7.845,11,23,1.8252,13,42,4.4877
1532,2,2,2,2,0.0978,2,2,0.116,2,2,0.1042,2,2,0.1401
1533,53,54,37,38,1.9567,37,38,2.3771,37,38,12.5803,37,38,13.2205
1534,10,9,10,9,0.3296,10,9,0.3813,10,9,0.2269,10,9,0.2786
1535,8,8,8,8,0.1397,8,8,0.2301,8,8,0.1444,8,8,0.2372
1536,23,22,23,22,0.7357,23,22,0.8814,23,22,0.6446,23,22,0.7973
1537,88,105,59,76,7.1033,58,188,14.6633,59,76,19.6824,58,188,27.3273
1538,5,9,2,3,0.3505,2,3,0.4397,2,3,0.2889,2,3,0.4046
1539,5,9,3,4,0.3888,4,8,0.9588,3,4,0.7132,4,8,1.4313
1540,9,10,9,10,0.2364,9,10,0.3457,9,10,0.4302,9,10,0.7148
1541,8,7,8,7,0.1693,8,7,0.2088,8,7,0.2723,8,7,0.3505
1542,8,7,8,7,0.2127,8,7,0.2676,8,7,0.1594,8,7,0.2025
1543,18,17,18,17,0.2703,18,17,0.3442,18,17,0.3623,18,17,0.4401
1544,194,245,79,113,20.2189,78,141,26.8868,79,113,47.699,78,141,58.4209
1545,19,32,14,19,1.1739,14,30,2.6629,14,18,0.9773,14,30,1.2402
1546,55,96,45,77,3.4539,45,77,4.8793,45,77,7.4755,45,77,8.7466
1547,9,9,9,9,0.2348,9,9,0.3118,9,9,0.2534,9,9,0.309
1548,2,2,2,2,0.1192,2,2,0.1492,2,2,0.1026,2,2,0.1353
1549,20,35,17,26,5.9238,19,31,6.7583,17,26,1.1656,19,31,1.599
1550,12,13,12,13,0.1938,12,13,0.3678,12,13,0.2494,12,13,0.3931
1551,8,7,8,7,0.1717,8,7,0.2285,8,7,0.2857,8,7,0.4065
1552,97,132,28,50,5.8362,48,124,8.5145,28,50,13.9003,48,124,15.4717
1553,65,107,47,84,6.5364,94,383,13.9299,47,84,9.193,94,383,18.1461
1554,3,3,3,3,0.1152,3,3,0.1981,3,3,0.1061,3,3,0.1886
1555,30,45,30,45,1.1104,172,730,17.7833,30,45,1.3018,172,730,14.9483
1556,8,12,7,10,0.5186,6,15,1.5805,6,7,0.7476,6,15,1.3369
1557,12,16,11,14,1.2205,10,28,2.0131,10,11,1.091,10,28,1.978
1558,13,22,9,13,0.7128,7,19,1.7182,7,9,0.6844,7,19,1.2082
1559,6,10,5,8,0.2502,4,9,0.5881,4,5,0.519,4,9,0.8542
1560,8,12,7,10,0.4875,6,15,1.5461,6,7,0.3919,6,15,0.7373
1561,16,20,15,18,0.4531,15,44,3.1164,14,15,0.9051,15,44,1.9073
1562,41,54,28,39,3.7594,27,38,4.4483,28,37,4.3172,27,38,4.6693
1563,15,22,15,22,2.0869,9,19,3.0923,9,10,0.6485,9,19,1.0132
1564,14,20,11,13,0.7997,11,36,1.2805,11,13,0.8107,11,36,1.3152
1565,106,161,73,105,15.7121,82,1041,92.0519,72,100,42.209,82,1041,90.2744
1566,404,515,87,142,27.0017,86,122,35.039,86,122,155.3751,86,122,163.0761
1567,15,15,11,11,0.6726,11,10,0.8771,11,11,0.7393,11,10,0.8707
1568,19,29,19,29,0.6469,27,41,1.9618,19,29,0.686,27,41,1.2071
1569,6,7,6,7,0.1298,6,15,0.4097,6,7,0.1563,6,15,0.5246
1570,15,19,15,19,0.4444,15,19,0.8076,15,19,0.5909,15,19,0.8767
1571,6,13,2,3,0.1121,2,3,0.1614,2,3,0.1338,2,3,0.1894
1572,17,16,17,16,0.4468,17,16,0.5561,17,16,0.5325,17,16,0.669
1573,21,38,20,36,1.6496,20,36,2.64,20,36,2.3214,20,36,3.2167
1574,22,212,22,212,2.0064,22,41,3.748,22,41,1.4297,22,41,2.1679
1575,2,3,2,3,0.0532,2,3,0.146,2,3,0.075,2,3,0.1871
1576,4,8,3,5,0.2455,3,5,0.3248,3,5,0.2372,3,5,0.3225
1577,4,7,4,7,0.2096,4,9,0.3789,4,7,0.1997,4,9,0.4089
1578,5,7,5,7,0.21,5,7,0.341,5,7,0.283,5,7,0.4298
1579,19,36,15,26,1.3456,15,27,2.6486,15,24,1.4956,15,27,2.1438
1580,11,11,11,11,0.3378,11,11,0.5546,11,11,0.326,11,11,0.5257
1581,27,51,24,42,1.6385,34,65,3.1287,24,42,2.7181,34,65,3.4547
1582,7,8,7,8,0.1353,7,20,1.4104,7,8,0.1748,7,20,0.4275
1583,41,50,30,36,3.2589,41,105,7.1558,20,24,4.0283,41,105,5.9562
1584,4,7,4,7,0.279,5,8,0.4914,4,7,0.1535,5,8,0.2581
1585,11,10,11,10,0.3734,11,10,0.5072,11,10,0.2451,11,10,0.3386
1586,5,7,5,7,0.1547,5,11,0.4981,5,7,0.0943,5,11,0.2609
1587,9,8,9,8,0.2625,9,8,0.3607,9,8,0.1705,9,8,0.2269
1588,3,4,3,4,0.1263,3,4,0.2135,3,4,0.1093,3,4,0.1973
1589,8,11,5,6,0.2277,5,9,0.3268,5,6,0.223,5,9,0.3244
1590,5,12,4,8,0.5727,4,8,0.9256,4,8,0.4843,4,8,1.6914
1591,3,5,3,5,0.0844,3,5,0.1823,3,5,0.075,3,5,0.131
1592,56,109,42,82,2.0514,38,141,3.7685,39,70,13.7104,38,141,16.5383
1593,29,87,14,27,2.0115,10,28,3.2629,9,16,2.8164,10,28,4.0741
1594,42,130,26,65,3.6197,9,33,9.0193,10,23,4.0839,9,33,5.67
1595,38,127,23,63,1.9681,12,43,7.5639,13,29,3.2905,12,43,4.2872
1596,32,126,18,63,3.2435,8,28,4.9741,8,22,2.4765,8,28,2.923
1597,14,21,12,17,0.8494,12,19,1.3298,12,17,0.6063,12,19,0.881
1598,13,16,8,13,0.3825,8,13,0.5336,8,13,0.4811,8,13,0.7156
1599,5,12,4,8,0.2506,5,9,0.3513,4,8,0.3852,5,9,0.5565
1600,31,48,23,32,1.5801,19,104,15.5724,19,24,3.1508,19,104,5.4967
1601,2,1,2,1,0.1148,2,1,0.1322,2,1,0.103,2,1,0.1326
1602,3,3,3,3,0.1851,3,3,0.2873,3,3,0.2309,3,3,0.3406
1603,3,3,3,3,0.1444,3,3,0.1732,3,3,0.0994,3,3,0.1381
1604,21,23,16,18,1.4711,16,17,1.8205,16,18,1.3282,16,17,3.1531
1605,83,98,31,45,5.6581,29,45,7.8324,31,45,14.3692,29,45,15.4753
1606,10,13,5,6,0.384,5,6,0.5119,5,6,1.3504,5,6,1.5134
1607,2,2,2,2,0.1326,2,2,0.161,2,2,0.1113,2,2,0.1432
1608,9,12,9,12,0.189,9,12,0.3457,9,12,0.341,9,12,0.5936
1609,57,76,39,56,4.0571,36,55,4.5683,39,54,6.707,36,55,7.1929
1610,3,4,3,4,0.1188,3,4,0.2052,3,4,0.1081,3,4,0.1977
1611,15,19,15,19,0.2332,25,65,1.0389,15,19,0.611,25,65,2.5496
1612,45,55,40,50,2.6834,40,50,3.645,40,50,5.0712,40,50,5.6352
1613,2,3,2,3,0.0793,2,3,0.1788,2,3,0.09,2,3,0.204
1614,32,91,20,53,1.3421,23,68,2.1805,20,53,1.8959,23,68,2.773
1615,61,86,40,62,4.6567,40,60,6.1212,40,62,8.8504,40,60,9.4899
1616,4,4,4,4,0.161,4,3,0.2561,4,3,0.2135,4,3,0.2696
1617,29,71,27,57,2.8851,28,67,4.4929,27,55,3.6087,28,67,5.0921
1618,15,14,15,14,0.3284,15,14,0.4369,15,14,0.4452,15,14,0.5664
1619,61,118,24,44,3.3292,20,36,19.5056,24,44,13.6177,20,36,22.009
1620,2,2,2,2,0.2727,2,2,0.3003,2,2,0.0907,2,2,0.1132
1621,134,258,71,133,4.4309,132,333,6.7346,71,133,31.9726,132,333,34.2349
1622,66,141,40,95,6.5554,50,142,12.5159,40,95,15.6336,50,142,17.8007
1623,3,4,2,2,0.1953,2,2,0.219,2,2,0.1476,2,2,0.1835
1624,11,12,11,12,0.1823,11,26,0.4275,11,12,0.1938,11,26,0.4251
1625,13,28,13,28,1.014,37,176,4.9788,13,28,0.9675,37,176,9.7871
1626,44,61,31,49,2.0992,31,169,4.7348,31,49,6.8183,31,169,11.5974
1627,3,4,3,4,0.1464,3,3,0.3102,3,3,2.0534,3,3,2.0952
1628,42,46,41,44,1.0942,41,44,1.4186,41,44,2.773,41,44,3.1034
1629,7,7,7,7,0.1669,7,7,0.255,7,7,0.2735,7,7,0.446
1630,20,34,12,26,1.7167,12,19,2.0261,12,21,2.9897,12,19,3.3165
1631,17,26,14,21,0.4788,12,30,0.8253,12,17,0.9967,12,30,1.3046
1632,12,16,12,16,0.2206,21,53,0.7831,12,16,1.284,21,53,1.8556
1633,66,127,41,90,5.6668,62,151,8.0585,41,90,15.9237,62,151,22.9666
1634,10,9,10,9,0.2625,10,9,0.3461,10,9,0.2553,10,9,0.3398
1635,104,148,41,58,4.4455,120,742,20.9397,41,58,15.0079,120,742,31.748
1636,8,7,8,7,0.236,8,7,0.3197,8,7,0.2309,8,7,0.309
1637,3,6,3,6,0.0998,3,6,0.2123,3,6,0.1342,3,6,0.2964
1638,22,26,21,26,0.4634,27,39,0.913,21,26,0.5159,27,39,1.0294
1639,5,8,5,8,0.1957,4,7,0.3588,5,8,0.1496,4,7,0.2514
1640,8,8,8,8,0.2372,8,8,0.3888,8,8,0.159,8,8,0.2514
1641,9,12,8,10,0.2826,8,13,0.3935,8,10,0.2885,8,13,0.3982
1642,4,5,4,5,0.1476,4,5,0.249,4,5,0.1073,4,5,0.1961
1643,14,16,14,16,0.585,20,23,1.1179,14,16,0.3548,20,23,0.6071
1644,38,66,32,60,4.7597,51,123,8.79,32,60,6.7081,51,123,8.1122
1645,7,9,7,9,0.146,9,17,0.5771,7,9,0.1452,9,17,0.3509
1646,15,21,15,21,0.3892,15,21,0.6844,15,21,0.4788,15,21,0.7342
1647,11,15,9,12,0.5411,9,28,1.0875,9,12,0.3209,9,28,0.6663
1648,16,21,15,18,1.2781,16,48,3.6967,15,18,0.7282,16,48,1.5031
1649,17,121,17,121,2.6056,17,16,3.0292,17,16,1.0275,17,16,1.0993
1650,22,52,15,37,2.9838,15,33,6.3256,15,37,1.785,15,33,2.7647
1651,8,19,6,12,1.0369,5,11,1.5039,5,10,1.2031,5,11,1.4905
1652,43,110,32,82,6.8439,69,449,54.9322,19,34,8.1679,69,449,27.0293
1653,21,20,21,20,0.5376,21,20,0.7488,21,20,0.7843,21,20,0.9177
1654,14,29,8,17,6.2045,7,18,6.9229,8,17,1.4107,7,18,2.1126
1655,11,18,11,18,0.3528,8,27,1.451,8,9,2.7335,8,27,3.3623
1656,32,46,27,39,2.3455,24,75,4.2844,19,27,2.1884,24,75,3.028
1657,50,161,17,63,2.8117,21,51,3.7433,16,57,9.9249,21,51,10.817
1658,48,62,33,40,1.3109,33,40,1.6172,33,40,5.3696,33,40,5.6826
1659,3,5,2,3,0.1156,2,3,0.1815,2,3,0.1125,2,3,0.1709
1660,32,38,28,34,0.9481,28,34,1.3531,28,34,2.4686,28,34,2.8523
1661,2,2,2,2,0.0959,2,2,0.1263,2,2,0.4567,2,2,0.4803
1662,6,9,5,7,0.2778,9,17,0.4776,5,7,0.3157,9,17,0.6067
1663,11,20,7,11,0.384,7,18,0.5407,7,11,0.8147,7,18,1.0807
1664,7,9,7,9,0.2775,7,11,0.4985,7,9,0.2273,7,11,0.4286
1665,14,13,14,13,0.3809,14,13,0.51,14,13,0.4148,14,13,0.5321
1666,3,4,2,2,0.2206,2,2,0.2542,2,2,0.148,2,2,0.1788
1667,5,12,3,5,0.8478,3,5,1.1605,3,5,0.6982,3,5,0.8889
1668,76,125,57,104,9.1097,58,154,11.9534,57,104,12.4824,58,154,15.3277
1669,9,8,9,8,0.1764,9,8,0.2313,9,8,0.2411,9,8,0.3177
1670,27,38,20,31,2.0861,20,38,2.441,20,29,3.3584,20,38,3.9987
1671,34,44,27,35,2.3648,27,34,2.8638,27,35,4.7739,27,34,7.2849
1672,19,24,19,24,0.3086,37,114,2.3996,19,24,0.8739,37,114,3.4772
1673,9,11,9,11,0.2794,9,25,0.8325,9,11,0.2415,9,25,0.5988
1674,12,23,12,23,0.384,12,15,0.9536,12,15,0.4255,12,15,0.5514
1675,106,167,48,89,5.0293,43,86,7.1649,47,83,22.3544,43,86,24.124
1676,31,41,20,26,3.165,22,34,4.2359,20,26,1.935,22,34,2.2433
1677,256,255,256,255,14.3171,256,255,15.767,256,255,80.5137,256,255,82.4747
1678,44,62,33,50,3.8068,37,65,4.9993,33,50,6.2281,37,65,7.4439
1679,27,40,20,28,1.8248,82,331,8.7916,20,28,1.6693,82,331,6.3714
1680,10,19,6,13,0.5269,6,18,1.0409,7,15,0.6213,6,18,1.0882
1681,9,10,9,10,0.2328,9,10,0.4132,9,10,0.1863,9,10,0.3426
1682,6,5,6,5,0.2396,6,5,0.2952,6,5,0.1871,6,5,0.285
1683,51,50,51,50,0.9939,51,50,2.5606,51,50,3.418,51,50,3.7137
1684,14,15,14,15,0.2092,14,15,0.3418,14,15,0.2348,14,15,0.3698
1685,8,9,8,9,0.2064,8,9,0.3394,8,9,0.2388,8,9,0.3951
1686,7,10,7,10,0.2348,8,19,0.7046,7,10,0.2707,8,19,0.9363
1687,5,6,5,6,0.1961,5,6,0.4022,5,6,0.2317,5,6,0.4306
1688,15,14,15,14,0.2096,15,14,0.2711,15,14,1.4656,15,14,1.6034
1689,16,22,15,21,0.5009,15,26,0.7677,15,21,1.1988,15,26,1.6586
1690,11,18,7,11,0.4764,6,8,0.9592,6,8,0.8021,6,8,0.913
1691,94,134,66,102,8.8741,97,385,28.0004,66,102,25.66,97,385,43.4327
1692,33,40,28,35,1.4644,9,19,4.3042,9,10,1.4167,9,19,1.6385
1693,35,63,19,30,8.4458,252,869,144.7622,17,24,6.9209,252,869,87.2708
1694,8,15,8,15,0.373,8,15,0.5419,8,15,0.2731,8,15,0.6118
1695,85,184,79,154,5.7967,79,235,8.82,79,154,34.33,79,235,38.0607
1696,34,42,33,41,1.7565,16,47,4.3077,16,19,3.7097,16,47,4.6962
1697,15,19,15,19,0.3903,15,19,0.6884,15,19,0.5005,15,19,0.8415
1698,5,9,4,8,0.3244,3,5,0.4318,4,8,0.2226,3,5,0.3082
1699,3,5,3,5,0.101,3,6,0.2771,3,5,0.1207,3,6,0.5072
1700,119,154,33,55,5.6866,31,60,6.7216,33,55,27.4051,31,60,28.5498
1701,10,25,9,22,0.4373,9,22,0.6422,9,22,1.0184,9,22,1.4285
1702,23,38,16,25,1.1901,16,26,1.4313,16,25,1.4329,16,26,1.6657
1703,209,4446,198,4426,168.0182,11,28,185.1376,12,16,3632.965,11,28,3633.2007
1704,14,13,8,8,0.4109,8,8,0.6114,8,8,0.6501,8,8,0.8968
1705,4,6,2,3,0.1772,2,3,0.24,2,3,0.1803,2,3,0.2644
1706,7,8,7,8,0.2944,7,11,0.5376,7,8,0.4823,7,11,0.8605
1707,10,12,10,12,0.2707,10,28,0.7302,10,12,0.3536,10,28,0.9465
1708,5,8,4,6,0.3793,4,6,0.4843,4,6,0.4105,4,6,0.6023
1709,18,21,18,21,0.2439,18,49,2.0301,18,21,0.9915,18,49,4.5734
1710,17,48,15,39,3.0327,61,314,50.6852,14,33,3.5183,61,314,60.6133
1711,7,7,7,7,0.2151,7,7,0.3714,7,7,0.1567,7,7,0.2518
1712,7,8,7,8,0.2242,7,10,0.4156,7,8,0.1989,7,10,0.3915
1713,16,20,16,20,0.9047,16,21,1.5213,16,20,8.4659,16,21,8.8824
1714,9,10,9,10,0.2119,15,41,0.9769,9,10,0.2052,15,41,0.958
1715,20,30,14,18,1.2975,10,30,3.3722,10,12,1.6259,10,30,3.5033
1716,3,4,2,2,0.2001,2,2,0.2388,2,2,0.1693,2,2,0.2127
1717,3,5,2,3,0.1989,2,3,0.3153,2,3,0.1764,2,3,0.2581
1718,34,39,23,27,1.3176,23,25,1.5998,23,27,5.6992,23,25,6.1267
1719,10,20,6,11,0.5873,7,14,0.8526,6,11,0.3232,7,14,0.4843
1720,9,22,5,12,0.72,6,13,1.0626,5,12,0.3165,6,13,0.4701
1721,15,20,14,19,0.896,15,23,1.2809,14,19,0.9935,15,23,1.5232
1722,30,64,17,26,1.4719,16,28,1.9065,17,26,3.63,16,28,4.3575
1723,12,17,12,17,0.2198,14,50,6.688,12,17,0.3521,14,50,2.6988
1724,2,2,2,2,0.1243,2,2,0.1551,2,2,0.0852,2,2,0.1057
1725,36,57,26,42,4.0594,30,56,6.1595,26,42,3.1665,30,56,4.2355
1726,27,43,26,40,3.2905,57,118,4.8521,26,40,2.2575,57,118,3.1054
1727,15,20,14,19,0.8636,14,21,1.2789,14,19,0.5463,14,21,0.7772
1728,16,21,9,13,0.7065,9,11,0.9742,9,13,0.4286,9,11,0.613
1729,4,5,4,5,0.18,4,5,0.3505,4,5,0.1393,4,5,0.2344
1730,28,38,27,38,1.9871,27,46,3.5948,26,36,2.2369,27,46,3.0134
1731,2,3,2,3,0.0659,2,3,0.1578,2,3,0.0907,2,3,0.1772
1732,15,16,15,16,0.2727,15,42,0.6378,15,16,0.4065,15,42,1.1246
1733,8,11,8,11,0.2869,8,12,0.5467,8,11,0.2159,8,12,0.3639
1734,7,8,7,8,0.2293,7,9,0.418,7,8,0.135,7,9,0.2427
1735,35,75,31,63,6.5092,9,26,11.8974,9,12,1.7921,9,26,2.1442
1736,41,60,19,34,3.5822,19,36,4.4751,19,34,3.5494,19,36,4.1522
1737,37,48,31,37,1.0389,33,97,2.6167,31,35,2.2756,33,97,3.1662
1738,28,39,26,35,1.8975,26,35,2.6325,26,35,1.4356,26,35,1.8682
1739,3,5,2,3,0.2925,2,3,0.4215,2,3,0.2597,2,3,0.3236
1740,24,27,24,27,0.6722,24,27,1.1107,24,27,1.2754,24,27,1.7017
1741,19,26,18,24,1.6768,22,69,2.37,18,24,0.7653,22,69,1.453
1742,10,9,10,9,0.2625,10,9,0.3548,10,9,0.1859,10,9,0.2735
1743,37,42,33,37,2.6115,33,121,5.3743,33,37,3.1058,33,121,4.1483
1744,104,148,37,54,4.9918,107,655,22.7677,37,54,16.7317,107,655,34.6809
1745,24,60,11,24,0.733,8,25,2.2661,7,11,1.5904,8,25,2.2768
1746,25,34,25,34,0.8632,25,34,1.5398,25,34,0.6903,25,34,1.0152
1747,9,9,9,9,0.24,9,9,0.4061,9,9,0.2668,9,9,0.444
1748,15,27,12,20,0.7756,34,144,18.8243,12,20,1.1881,34,144,18.33
1749,3189,8540,3185,7434,2730.7114,-1,-1,40000,91,237,29708.1833,98,363,29715.0829
1750,7,10,7,10,0.2285,7,17,2.4386,7,10,0.2557,7,17,1.275
1751,6,10,3,5,0.761,2,2,1.3717,2,2,0.6153,2,2,0.6552
1752,13,41,13,41,1.9594,7,18,6.122,7,8,2.0056,7,18,2.3206
1753,12,13,12,13,0.4097,12,13,0.6548,12,13,0.4811,12,13,0.7302
1754,11,11,11,11,0.2798,11,11,0.4953,11,11,0.3244,11,11,0.5257
1755,16,15,16,15,0.5715,16,15,0.7243,16,15,0.6193,16,15,0.7961
1756,39,39,39,39,0.8901,39,39,1.5904,39,39,2.4481,39,39,2.876
1757,29,43,27,38,1.0152,62,238,8.2697,27,38,2.5855,62,238,9.6797
1758,6,9,6,9,0.253,5,7,0.4318,6,9,0.2155,5,7,0.3394
1759,7,9,7,9,0.5498,8,21,2.3704,7,9,0.131,8,21,1.119
1760,8,9,7,7,0.4436,7,7,0.6228,7,7,0.2885,7,7,0.3765
1761,8,8,8,8,0.2407,8,8,0.4152,8,8,0.2198,8,8,0.3303
1762,8,9,7,7,0.6667,7,7,0.8988,7,7,0.3209,7,7,0.5092
1763,9,11,9,11,0.7271,9,11,1.2343,9,11,0.2542,9,11,0.4602
1764,7,7,7,7,0.2305,7,7,0.388,7,7,0.1444,7,7,0.238
1765,5,4,5,4,0.1476,5,4,0.1985,5,4,0.1211,5,4,0.1551
1766,16,21,10,14,1.1159,9,12,1.4348,10,14,1.0638,9,12,1.3614
1767,56,108,24,44,12.769,22,40,20.4376,24,44,29.5418,22,40,38.213
1768,5,8,4,5,0.3465,4,9,6.1496,4,5,0.264,4,9,0.4953
1769,35,44,31,40,1.7171,31,41,2.066,31,40,4.4502,31,41,5.0522
1770,23,33,14,26,1.2363,15,27,1.8173,14,24,2.6818,15,27,3.2246
1771,13,22,12,20,0.8609,13,21,1.2714,12,18,6.1038,13,21,6.4839
1772,48,59,28,42,1.9354,24,51,2.8113,28,42,5.3167,24,51,6.0229
1773,12,15,10,12,0.5826,10,22,0.9982,10,12,0.5857,10,22,1.0002
1774,15,21,12,15,0.8696,12,29,1.2556,12,15,1.0117,12,29,1.4506
1775,11,14,11,14,0.1934,18,57,1.5007,11,14,0.3643,18,57,1.798
1776,29,33,16,20,1.575,20,43,1.9772,16,20,1.8943,20,43,2.2677
1777,15,15,11,11,0.5001,11,10,0.7843,11,11,0.4346,11,10,0.6477
1778,256,255,256,255,15.681,256,255,18.4575,256,255,112.3561,256,255,115.8096
1779,11,27,8,18,1.8773,8,15,2.3546,8,15,1.1226,8,15,1.3768
1780,4,6,3,4,0.2131,3,6,0.3686,3,4,0.1748,3,6,0.2672
1781,9,14,9,14,0.2001,9,30,1.1084,9,14,0.1784,9,30,0.6457
1782,6,8,6,8,1.1447,6,13,1.5884,6,8,0.1993,6,13,0.4776
1783,7,9,7,9,0.2127,12,37,0.9919,7,9,0.1511,12,37,0.5731
1784,31,65,12,21,1.2777,14,35,2.1142,12,21,2.3719,14,35,3.7658
1785,10,11,10,11,0.2151,10,23,0.3963,10,11,0.2032,10,23,0.3742
1786,62,95,48,76,5.642,46,88,6.6292,48,76,14.1348,46,88,15.6237
1787,12,23,11,21,0.8838,11,38,1.5327,11,18,0.564,11,38,1.2154
1788,12,23,11,21,1.8836,11,38,3.0142,11,18,0.6627,11,38,1.2876
1789,24,32,16,22,2.0644,2,4,2.6033,9,10,3.2238,2,4,3.3971
1790,4,4,4,4,0.1551,4,4,0.208,4,4,0.1172,4,4,0.1705
1791,41,78,37,64,5.8231,53,136,8.8093,37,64,10.262,53,136,12.9028
1792,9,12,6,9,0.705,6,9,0.9118,6,9,0.3817,6,9,0.5036
1793,1,1,1,1,0.0659,1,1,0.088,1,1,0.06,1,1,0.0848
1794,11,13,9,10,0.5775,9,21,0.866,9,10,0.6422,9,21,0.941
1795,34,39,23,26,3.2514,23,25,3.4768,23,26,5.057,23,25,5.4363
1796,12,12,9,11,0.5711,9,13,0.7567,9,11,0.7361,9,13,1.1857
1797,18,17,18,17,0.4393,18,17,0.5921,18,17,0.5838,18,17,0.7306
1798,23,37,18,24,2.7308,23,61,5.7631,18,24,2.6486,23,61,4.1676
1799,6,7,6,7,0.2242,6,7,0.3335,6,7,0.1823,6,7,0.3434
1800,14,24,7,10,1.2268,7,23,1.9527,9,16,0.7038,7,23,1.1972
1801,83,122,35,64,7.9776,39,94,9.7595,35,64,18.5112,39,94,21.2969
1802,16,16,16,16,0.2672,16,16,0.4503,16,16,0.4863,16,16,0.6797
1803,22,32,17,21,2.758,20,40,3.2214,17,21,2.2247,20,40,3.1729
1804,2,2,2,2,0.1646,2,2,0.1981,2,2,0.1121,2,2,0.1496
1805,30,58,21,28,2.4604,20,30,3.2104,21,28,2.9281,20,30,3.3485
1806,5,9,3,4,0.3288,3,4,0.4294,3,4,0.1855,3,4,0.2455
1807,11,11,11,11,0.3268,11,11,0.4452,11,11,0.4121,11,11,0.4705
1808,33,44,26,35,1.6839,26,87,3.8794,26,35,1.6188,26,87,3.3627
1809,8,15,7,12,0.5869,7,12,0.9039,7,12,0.4298,7,12,0.5542
1810,25,36,24,33,2.983,24,77,7.9642,24,33,1.9101,24,77,6.2234
1811,17,24,14,19,1.1376,14,19,1.6065,14,19,1.1277,14,19,1.5619
1812,11,10,11,10,0.2881,11,10,0.3576,11,10,0.1855,11,10,0.2546
1813,18,19,16,17,0.5889,16,17,0.7551,16,17,0.5948,16,17,0.763
1814,37,36,37,36,2.5729,37,36,2.7189,37,36,0.9205,37,36,1.0579
1815,9,17,5,10,0.7539,3,6,1.4565,5,11,0.7065,3,6,0.8609
1816,9,14,9,14,0.1997,9,30,0.8676,9,14,0.1859,9,30,0.6955
1817,6,7,6,7,0.2084,6,7,0.3165,6,7,0.5936,6,7,0.69
1818,16,22,13,19,1.0642,13,21,1.3006,13,19,0.9647,13,21,1.1893
1819,9,13,7,11,0.8159,9,14,1.0638,7,11,0.4286,9,14,0.5771
1820,26,41,8,11,1.4921,10,36,3.0939,8,11,1.1396,10,36,3.4634
1821,13,20,12,18,0.8218,13,20,1.1838,12,16,1.2517,13,20,1.6496
1822,10,9,10,9,0.3201,10,9,0.4606,10,9,0.2782,10,9,0.3473
1823,6,10,5,9,0.5925,5,13,1.0677,5,9,0.4622,5,13,0.733
1824,9,12,9,12,0.2376,21,89,2.2125,9,12,0.2451,21,89,5.6285
1825,21,22,16,17,1.0555,16,16,1.2327,16,17,1.9969,16,16,2.218
1826,8,8,8,8,0.2475,8,8,0.4156,8,8,0.2889,8,8,0.4689
1827,5,7,5,7,0.204,5,7,0.3153,5,7,0.1803,5,7,0.3438
1828,23,40,23,40,0.7977,29,48,2.3036,23,33,2.1,29,48,3.1314
1829,95,133,31,47,5.8883,99,534,29.8619,31,47,18.8432,99,534,34.69
1830,26,38,18,30,3.4196,22,49,4.3425,18,30,3.2798,22,49,4.181
1831,8,8,8,8,0.2301,8,8,0.326,8,8,0.1717,8,8,0.2739
1832,32,51,29,48,2.5306,40,84,4.7905,29,47,3.4654,40,84,4.4668
1833,17,20,17,20,0.4918,17,20,0.8246,17,20,0.3801,17,20,0.5589
1834,73,118,32,50,5.7142,31,52,6.7267,31,45,9.8021,31,52,10.5213
1835,22,26,16,21,2.3155,15,20,2.8583,16,21,2.1505,15,20,2.7161
1836,23,34,18,29,1.0756,18,29,1.6014,18,29,4.0405,18,29,4.693
1837,15,19,14,17,0.8877,14,17,1.2402,14,17,1.0618,14,17,1.3559
1838,8,8,8,8,0.2546,8,8,0.3607,8,8,0.3292,8,8,0.5498
1839,9,13,6,7,0.8723,8,11,1.1005,6,7,0.6663,8,11,0.8696
1840,9,12,9,12,0.3264,6,6,0.5103,9,12,0.3146,6,6,0.4981
1841,11,17,11,17,0.5917,5,14,2.1244,5,6,0.5013,5,14,0.7721
1842,46,54,37,45,3.7235,40,50,5.9901,37,45,6.9166,40,50,7.8087
1843,28,40,25,32,1.8805,25,88,5.0163,25,32,2.8855,25,88,5.4126
1844,15,20,15,20,0.521,32,42,1.1581,15,20,0.3106,32,42,0.641
1845,25,43,16,24,3.7701,21,95,12.0955,14,18,2.6372,21,95,5.0479
1846,23,38,18,30,5.4055,18,30,6.041,18,30,2.7008,18,30,3.1369
1847,24,29,24,29,0.3536,36,119,3.4768,24,29,0.7235,36,119,3.6726
1848,10,9,10,9,0.281,10,9,0.388,10,9,0.2617,10,9,0.3153
1849,9,15,9,15,0.373,13,26,0.9596,9,14,0.7239,13,26,1.2284
1850,14,16,14,16,2.7248,14,24,3.1034,14,16,1.7352,14,24,2.1726
1851,62,80,60,77,4.1127,61,86,7.5864,60,77,5.5997,61,86,6.3545
1852,27,38,25,36,1.4455,26,44,1.9492,25,36,2.4785,26,44,2.9096
1853,21,22,16,17,0.5842,16,16,0.7543,16,17,0.9903,16,16,1.3373
1854,32,56,28,41,2.0664,48,229,25.0801,16,24,3.6481,48,229,28.8147
1855,41,69,17,31,5.3352,21,94,13.2778,14,24,2.6127,21,94,5.8488
1856,10,12,9,10,0.6978,9,10,0.9382,9,10,0.3635,9,10,0.5064
1857,7,16,5,10,0.4732,5,6,1.1585,5,7,0.6315,5,6,0.838
1858,14,18,13,17,0.508,14,23,0.7551,13,17,0.8909,14,23,1.2923
1859,11,10,11,10,0.2656,11,10,0.3185,11,10,0.4188,11,10,0.523
1860,8,8,8,8,0.2198,8,8,0.3173,8,8,0.2305,8,8,0.3848
1861,37,41,32,36,3.0035,49,73,3.8415,32,36,2.9771,49,73,3.6465
1862,11,10,11,10,0.3335,11,10,0.4717,11,10,0.1957,11,10,0.2696
1863,6,17,3,4,0.8356,3,4,1.1751,3,4,0.8921,3,4,1.134
1864,15,22,11,15,0.7614,8,19,0.9884,8,10,0.4942,8,19,0.6773
1865,16,22,13,19,1.3223,13,21,5.6222,13,19,1.6563,13,21,1.9156
1866,13,16,12,15,0.4436,12,15,0.8751,12,15,1.0638,12,15,1.4025
1867,37,37,20,20,1.1625,20,20,1.3381,20,20,3.2471,20,20,3.5412
1868,106,122,50,62,4.2237,194,736,5740.5736,50,60,11.8512,194,736,5592.3843
1869,58,64,30,38,2.6865,164,625,7.2272,30,38,7.5497,164,625,16.401
1870,7,9,7,9,0.1271,8,20,0.3718,7,9,0.2028,8,20,0.6201
1871,2,2,2,2,0.1053,2,2,0.1357,2,2,0.0769,2,2,0.1101
1872,3,5,3,5,0.2313,2,2,0.4997,2,2,0.341,2,2,0.3769
1873,20,30,17,23,1.1952,25,86,2.3143,17,21,3.1859,25,86,5.3041
1874,15,18,14,17,0.5044,15,22,1.4238,14,17,1.0022,15,22,1.4131
1875,7,7,7,7,0.1957,7,7,0.3402,7,7,0.1926,7,7,0.2786
1876,26,42,25,39,1.016,35,57,1.8675,23,34,3.5933,35,57,5.6246
1877,37,36,37,36,0.4622,37,36,0.5976,37,36,0.924,37,36,1.0606
1878,5,12,3,5,0.3528,3,5,0.5163,3,5,0.2767,3,5,0.3465
1879,3,5,2,3,0.1223,2,3,0.1875,2,3,0.219,2,3,0.3094
1880,3,4,2,2,0.1847,2,2,0.208,2,2,0.1515,2,2,0.1886
1881,1,1,1,1,0.06,1,1,0.0821,1,1,0.0457,1,1,0.0694
1882,9,8,9,8,0.2419,9,8,0.3398,9,8,0.2794,9,8,1.5118
1883,42,49,40,47,1.1565,1635,6137,226.3831,40,47,5.0368,1635,6137,215.2337
1884,37,39,37,39,1.0654,37,76,2.3498,37,39,1.8106,37,76,2.9652
1885,2,2,2,2,0.0975,2,2,0.1302,2,2,0.0706,2,2,0.1046
1886,147,283,80,150,7.4112,152,296,9.8518,80,150,54.1759,152,296,56.5056
1887,15,19,15,19,0.2384,15,18,0.3963,15,18,0.9501,15,18,1.2063
1888,26,35,26,35,1.4471,24,31,2.2819,26,35,1.5801,24,31,2.2752
1889,27,37,14,24,0.9675,15,103,6.7606,13,18,3.2948,15,103,7.2529
1890,6,6,6,6,0.1863,6,6,0.2806,6,6,0.1792,6,6,0.3071
1891,8,9,8,9,0.204,8,17,0.3682,8,9,0.3623,8,17,0.6453
1892,9,12,9,12,0.1875,10,15,0.3343,9,12,0.3225,10,15,0.5877
1893,25,38,19,24,1.7088,19,104,4.0756,19,24,4.6172,19,104,5.8579
1894,8,8,8,8,0.2597,8,8,0.4235,8,8,0.2321,8,8,0.3951
1895,12,19,10,14,0.3876,10,13,0.5561,10,13,0.7275,10,13,1.0026
1896,18,25,16,21,0.5253,18,58,1.4088,16,21,1.2671,18,58,2.1679
1897,36,51,24,39,2.8898,32,65,3.4377,24,39,2.2421,32,65,2.7627
1898,20,24,20,24,0.3592,41,105,2.3025,20,24,0.4752,41,105,1.5193
1899,8,14,6,10,0.2786,6,14,0.4752,6,8,0.3051,6,14,0.4503
1900,19,23,18,22,0.5309,9,19,0.9951,9,10,0.69,9,19,0.8759
1901,27,43,25,40,0.8652,31,62,1.3326,25,40,1.3642,31,62,1.8177
1902,24,33,24,33,0.6848,24,77,2.5811,24,33,1.0575,24,77,1.841
1903,25,30,19,23,0.8857,13,38,1.4119,13,14,1.7297,13,38,2.1071
1904,13,12,13,12,0.2459,13,12,0.3027,13,12,0.2984,13,12,0.358
1905,10,13,9,11,0.3205,9,15,0.4535,9,11,0.3825,9,15,0.5092
1906,2,1,2,1,0.1373,2,1,0.1571,2,1,0.0659,2,1,0.0971
1907,2,1,2,1,0.084,2,1,0.1109,2,1,0.0615,2,1,0.0888
1908,4,5,4,5,0.1322,4,9,0.3086,4,5,0.1073,4,9,0.3003
1909,11,12,11,12,0.7539,11,12,0.8834,11,12,0.2005,11,12,0.3213
1910,16,15,16,15,0.283,16,15,0.3825,16,15,0.6414,16,15,0.8281
1911,3,4,3,4,0.1073,3,4,0.1788,3,4,0.1105,3,4,0.2096
1912,2,2,2,2,0.0836,2,2,0.114,2,2,0.0813,2,2,0.12
1913,2,2,2,2,0.0876,2,2,0.1176,2,2,0.0671,2,2,0.1022
1914,2,2,2,2,0.0896,2,2,0.1192,2,2,0.069,2,2,0.1002
1915,2,1,2,1,0.0698,2,1,0.0975,2,1,0.0588,2,1,0.0915
1916,12,11,12,11,0.249,12,11,0.3035,12,11,0.3343,12,11,0.4361
1917,15,15,11,11,0.855,11,10,1.0365,11,11,0.4121,11,10,0.5364
1918,11,10,11,10,0.2482,11,10,0.3,11,10,0.2625,11,10,0.3173
1919,6,5,6,5,0.1065,6,5,0.1444,6,5,0.1468,6,5,0.2044
1920,2,1,2,1,0.0797,2,1,0.1077,2,1,0.0584,2,1,0.0864


==> data/onlythisisused/simvsbisim/WS1S.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
ex11.mona.aut,2217,6513,644,2719,1382.5991,172,712,16335.018,624,2547,10824.7888,172,712,13812.3983
ex12.mona.aut,377,1089,158,558,62.3142,202,1603,1877.6056,138,448,779.2221,202,1603,1705.0431
ex13.mona.aut,933,4591,135,944,648.3164,37,214,104892.6965,123,573,2442.1427,37,214,29417.3945
ex15.mona.aut,10,27,10,27,0.6832,9,31,14.9594,10,27,0.911,9,31,1.875
ex16.mona.aut,543,1426,116,574,154.3468,-1,-1,120000,104,481,615.2811,-1,-1,120000
ex17.mona.aut,1,0,1,0,0.0726,1,0,0.0753,1,0,0.0552,1,0,0.0588
ex19.mona.aut,814,2885,250,1416,114.2003,-1,-1,120000,224,1159,1295.7455,-1,-1,120000
ex7.mona.aut,148,373,42,141,13.813,180,826,117.4608,42,136,56.508,180,826,140.4706
horn_trans05.mona.aut,11,25,11,25,0.4875,2,3,10.695,11,25,0.5325,2,3,7.0129
horn_trans10.mona.aut,21,50,21,50,3.2593,2,3,8984.1536,21,50,0.7476,2,3,8265.4516
parametric_uabe1_11.mona.aut,2507,7493,762,3273,994.7302,208,772,49047.8024,722,2936,18355.7959,208,772,25602.1079
parametric_uabe3_10.mona.aut,2257,6733,684,2939,970.1289,192,782,34905.5508,654,2627,11376.9275,192,782,19096.8906
set_closed05.mona.aut,24,53,20,49,1.1755,3,5,32.6713,20,49,3.446,3,5,37.6269
set_closed10.mona.aut,44,98,35,89,12.2211,3,5,6345.8666,35,89,17.4127,3,5,6661.4754
set_obvious05.mona.aut,1,0,1,0,0.0746,1,0,0.0785,1,0,0.0438,1,0,0.0517
set_obvious10.mona.aut,1,0,1,0,0.0378,1,0,0.0394,1,0,0.0434,1,0,0.0461
set_singletons05.mona.aut,21,55,17,51,2.3573,313,6289,125.9189,17,51,17.5307,313,6289,93.7552
set_singletons10.mona.aut,41,110,32,101,2.9427,-1,-1,120000,32,101,9.797,-1,-1,120000
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,266,2737,337.9762,232,3935,3700.2131,265,2717,1339.0491,232,3935,3470.9302
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,153,1317,103.8443,55,494,1564.9152,152,1239,329.9729,55,494,2129.4088
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,197,2059,106.2333,424,9277,5634.4149,196,2032,642.4861,424,9277,8264.3037
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,197,2059,100.0252,424,9277,5795.2737,196,2032,711.1947,424,9277,8354.1289
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,664,15908,1372.7251,303,7254,7206.1997,659,15704,6705.5717,303,7254,11182.307
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,664,15908,1293.497,303,7254,7404.4455,659,15704,6780.115,303,7254,10476.7763
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,276,3910,194.6666,153,2628,906.0671,272,3834,1173.258,153,2628,1929.3512
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,138,1603,96.7134,156,2680,1197.0232,137,1583,411.1675,156,2680,1662.7409
toss05.mona.aut,65,288,63,285,8.2903,347,3986,161.1872,63,285,17.2627,347,3986,151.9239
toss10.mona.aut,1413,16619,1411,16616,787.1776,-1,-1,120000,1411,16616,9006.495,-1,-1,120000
veanes05.mona.aut,6,11,6,11,0.2861,6,11,0.5198,6,11,0.3225,6,11,0.5577
veanes05_1alts.mona.aut,19,45,10,21,1.0006,9,28,1.4352,10,21,1.2525,9,28,1.8138
veanes05_2alts.mona.aut,31,172,31,172,1.9997,30,207,8.1849,31,172,3.5483,30,207,9.6549
veanes05_3alts.mona.aut,19,50,16,42,0.9931,11,45,2.2689,16,42,2.1311,11,45,3.3087
veanes05_4alts.mona.aut,25,91,25,91,15.1824,36,277,22.4713,25,91,2.5058,36,277,11.6262
veanes10.mona.aut,11,21,11,21,0.6532,11,21,1.3188,11,21,0.9205,11,21,1.3673
veanes10_1alts.mona.aut,39,95,15,31,1.4656,14,48,2.244,15,31,8.0262,14,48,9.2775
veanes10_2alts.mona.aut,780,33596,780,33596,764.7928,779,34871,30560.2947,780,33596,3648.6042,779,34871,34699.7307
veanes10_3alts.mona.aut,39,100,21,52,2.679,16,75,4.4289,21,52,2.7983,16,75,4.9752
veanes10_4alts.mona.aut,588,15179,588,15179,305.1221,971,49833,23974.5219,588,15179,1471.803,971,49833,26358.1801


==> data/onlythisisused/simvsbisim/onlyoneRegex.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
0,14,40,5,7,16.7156,4,8,16.8857,5,7,34.8716,4,8,107.1266
1,59,127,38,83,3.9647,43,236,16.3094,38,79,25.2155,43,236,55.7387
2,17,20,17,20,0.6896,26,88,3.8423,17,20,1.6156,26,88,17.6298
3,2,1,2,1,0.2443,2,1,0.2767,2,1,0.0781,2,1,0.1235
4,29,47,27,44,1.9069,35,74,3.7989,27,44,4.1483,35,74,7.6974
5,3,3,3,3,0.2206,3,3,0.3943,3,3,0.2853,3,3,0.4468
6,18,21,16,17,0.7271,15,15,1.3243,16,17,1.9752,15,15,2.6096
7,25,36,21,26,15.2602,23,74,16.6611,21,26,1.7798,23,74,4.7017
8,3,6,1,1,0.0694,1,1,0.0903,1,1,0.0596,1,1,0.0876
9,7,9,6,8,0.3655,6,8,0.6477,6,8,0.7622,6,8,1.0788
10,12,14,12,14,0.6955,12,15,1.2079,12,14,0.825,12,15,1.3997
11,8,13,8,13,0.2459,7,20,1.6807,8,13,0.7646,7,20,5.49
12,16,19,15,18,0.6607,15,18,1.1447,15,18,0.7322,15,18,1.3575
13,38,66,36,64,1.586,34,53,2.7422,36,64,4.766,34,53,8.7284
14,44,81,40,78,2.1536,28,74,4.0594,40,78,3.5937,28,74,6.317
15,15,16,15,16,0.3185,15,16,0.4926,15,16,0.5096,15,16,0.7776
16,3,3,3,3,0.1543,3,5,0.3019,3,3,0.1677,3,5,0.3244
17,65,135,41,72,4.4838,36,128,15.9438,40,67,9.0225,36,128,39.4336
18,44,49,29,34,0.6544,14,19,0.8293,29,34,2.4173,14,19,2.7568
19,40,52,32,46,1.2698,24,51,19.9327,32,46,2.2034,24,51,3.2609
20,6,10,6,10,3.4188,6,10,4.0425,6,10,2.4323,6,10,4.603
21,4,5,4,5,0.2321,4,5,0.4085,4,5,0.2526,4,5,0.4065
22,4,5,4,5,0.3323,4,5,0.5936,4,5,0.1934,4,5,1.2043
23,11,13,11,13,0.2234,11,13,0.3836,11,13,0.5297,11,13,0.836
24,22,29,22,29,0.5944,22,35,1.9121,22,29,1.494,22,35,3.8273
25,11,11,11,11,0.3078,11,11,0.4053,11,11,0.4361,11,11,0.5439
26,8,9,8,9,0.3375,6,6,0.7819,8,8,0.358,6,6,0.5186
27,6,11,6,11,0.735,4,9,2.6021,6,9,0.6394,4,9,2.3056
28,18,29,18,29,0.6398,21,81,5.7738,18,26,1.6523,21,81,4.0034
29,11,11,9,10,0.4113,6,9,0.8621,9,10,0.5447,6,9,0.9789
30,1,1,1,1,0.1077,1,1,0.135,1,1,0.0935,1,1,0.1243
31,33,36,33,36,1.0965,33,114,38.4448,33,36,2.4552,33,114,32.6338
32,16,16,10,10,0.6252,10,10,0.868,10,10,2.2551,10,10,2.501
33,36,51,28,43,1.1222,24,54,2.2302,28,43,2.2847,24,54,3.609
34,3,2,3,2,0.0982,3,2,0.1207,3,2,0.1026,3,2,0.1468
35,19,24,15,19,0.495,5,6,0.7302,15,18,0.718,5,6,0.8696
36,370,804,224,450,16.3879,76,315,95.8872,147,241,145.5793,76,315,168.8775
37,6,8,6,8,0.2285,6,8,0.3825,6,8,0.279,6,8,0.5802
38,3,3,3,3,0.0907,3,3,0.174,3,3,0.1026,3,3,0.2348
39,28,66,27,59,2.6344,44,106,6.0687,27,57,7.0078,44,106,16.8139
40,14,13,14,13,0.2364,14,13,0.2992,14,13,0.405,14,13,0.5289
41,13,26,8,15,1.0575,6,14,2.1169,7,12,0.8668,6,14,1.8994
42,7,8,7,8,0.2486,7,18,0.669,7,8,0.3031,7,18,1.0827
43,9,13,9,13,5.8559,9,15,6.225,9,13,0.8163,9,15,1.2079
44,4,6,2,3,0.1831,2,3,0.2601,2,3,0.1113,2,3,0.1973
45,19,23,18,22,0.5542,9,19,1.5019,18,20,7.1467,9,19,7.5253
46,7,8,7,8,0.2088,7,18,0.6702,7,8,0.3651,7,18,0.9821
47,7,8,7,8,0.2044,7,18,0.4172,7,8,0.2076,7,18,0.5656
48,11,12,11,12,0.3525,11,22,2.5989,11,12,0.3588,11,22,9.9264
49,2,2,2,2,0.1243,2,2,0.1452,2,2,0.1219,2,2,0.1618
50,102,202,87,180,3.9209,1,1,991.05,71,88,9.7599,1,1,9.812
51,101,185,87,167,4.1206,63,269,62.5179,87,149,22.8226,63,269,47.4519
52,10,9,10,9,0.3236,10,9,0.4413,10,9,0.414,10,9,0.5711
53,29,59,17,25,0.9485,21,39,1.8236,17,25,2.1848,21,39,3.8996
54,17,40,13,29,1.7419,12,24,3.4614,13,27,2.0692,12,24,3.5593
55,46,66,38,60,1.5809,2,3,4.5943,38,54,1.779,2,3,2.0159
56,3,4,3,4,0.1172,3,4,0.1997,3,4,9.0032,3,4,9.1516
57,55,77,47,71,1.9835,11,26,5.0806,47,65,5.5271,11,26,6.2163
58,101,185,87,167,3.8901,60,270,36.9337,87,149,9.5818,60,270,14.7217
59,24,38,23,37,1.4388,23,37,3.7614,23,37,14.9791,23,37,15.8748
60,27,53,27,53,1.5911,27,51,2.2973,27,51,2.2938,27,51,3.7476
61,14,34,14,34,0.716,25,47,1.4451,14,29,1.7293,25,47,3.0706
62,9,18,9,18,0.5936,9,15,0.9193,9,18,0.555,9,15,0.9568
63,7,8,7,8,0.2056,7,13,0.4669,7,8,0.1926,7,13,0.4361
64,62,100,43,78,1.8465,106,753,65.1516,43,78,3.9008,106,753,77.6179
65,64,102,45,80,1.7013,86,769,35.9504,45,80,3.0375,86,769,29.0401
66,15,16,15,16,0.3872,15,42,1.1557,15,16,0.3055,15,42,1.0934
67,46,69,31,51,1.0239,19,27,1.3318,31,51,3.2321,19,27,3.879
68,2,2,2,2,0.1172,2,2,0.1484,2,2,0.0955,2,2,0.133
69,3,4,3,4,0.0998,3,6,0.2715,3,4,0.0986,3,6,0.3272
70,32,31,32,31,0.5009,32,31,0.6864,32,31,2.2733,32,31,2.6786
71,55,134,38,91,5.1173,26,55,7.6524,38,89,9.5889,26,55,11.4237
72,132,230,121,216,8.0554,84,293,13.1211,120,197,14.1667,84,293,18.8764
73,143,262,119,231,7.4866,424,1596,23.3989,119,231,32.6638,424,1596,67.7277
74,124,238,107,214,3.1752,416,1583,23.9851,107,214,14.6298,416,1583,31.7152
75,22,50,20,46,1.3192,6,24,6.6797,11,22,1.2315,6,24,2.5748
76,20,21,20,21,0.2636,20,42,0.6777,20,21,0.3876,20,42,0.8064
77,6,5,6,5,0.1298,6,5,0.163,6,5,0.189,6,5,0.2581
78,6,5,6,5,0.1681,6,5,0.2242,6,5,0.195,6,5,0.3303
79,8,11,6,7,0.2877,6,7,0.57,6,7,0.1665,6,7,0.3517
80,30,71,27,66,1.1486,38,96,6.0399,27,66,2.5476,38,96,5.3818
81,16,15,16,15,0.3564,16,15,0.4582,16,15,0.6532,16,15,0.8625
82,5,5,5,5,1.6973,5,5,1.7771,5,5,0.1503,5,5,0.2605
83,1,1,1,1,1.0125,1,1,1.029,1,1,0.086,1,1,0.1136
84,18,27,13,20,0.3181,1,1,0.5613,9,10,0.3382,1,1,0.3698
85,32,50,18,27,1.9409,18,35,3.3351,18,27,1.2742,18,35,2.1801
86,13,22,10,16,0.3177,8,28,0.93,9,14,0.264,8,28,0.9323
87,2,3,2,3,0.0726,2,3,0.1409,2,3,0.0596,2,3,0.1744
88,19,30,9,14,0.3225,7,22,0.8885,8,11,0.4432,7,22,0.9639
89,9,14,7,11,0.296,6,15,0.7251,6,9,0.2838,6,15,0.7334
90,26,42,22,30,2.3956,21,42,5.0696,21,26,2.9234,21,42,5.2701
91,68,95,62,89,2.2859,56,84,8.3735,62,89,14.9337,56,84,17.5643
92,25,33,23,31,0.4271,19,73,2.6636,23,31,1.6069,19,73,4.9946
93,10,11,10,11,0.4038,38,46,1.2679,10,11,0.4851,38,46,1.32
94,3,3,3,3,0.2242,3,3,0.4247,3,3,0.2021,3,3,0.3023
95,4,5,4,5,0.1803,4,5,0.3323,4,5,0.1448,4,5,4.5067
96,4,6,4,6,0.236,4,5,0.3927,4,5,0.1977,4,5,0.328
97,5,8,5,8,0.2356,5,7,0.446,5,7,0.1744,5,7,0.2743
98,26,47,25,44,1.9527,55,98,4.3105,25,44,2.4071,55,98,4.8497
99,6,11,5,8,0.2932,2,3,0.3852,5,8,0.4085,2,3,0.5336
100,28,43,25,40,0.5913,22,42,0.9603,25,40,0.8569,22,42,1.7001
101,8,13,8,13,0.2447,7,11,0.4756,8,13,0.2439,7,11,0.4748
102,15,21,15,21,0.2751,26,77,1.9602,15,20,0.3489,26,77,1.693
103,33,44,18,25,0.5028,1,1,1.1668,17,17,1.7589,17,17,2.0459
104,33,43,18,24,4.0709,3,6,4.7202,18,19,0.6911,3,6,0.8301
105,16,24,16,24,0.3935,57,210,13.4669,16,22,0.8218,57,210,11.398
106,40,59,24,36,1.9851,7,25,8.4663,24,30,3.1812,7,25,3.7113
107,29,30,29,30,0.7286,26,30,1.4309,29,30,0.9213,26,30,1.275
108,61,85,45,67,1.2229,157,510,46.8847,45,67,4.4514,157,510,36.5244
109,21,23,12,15,0.7365,12,17,1.2015,12,15,1.1664,12,17,2.1635
110,27,44,25,42,1.6748,31,47,3.084,25,40,2.5733,31,47,4.0839
111,20,20,20,20,0.264,20,44,0.504,20,20,0.7053,20,44,1.56
112,31,36,30,33,0.5281,30,89,6.8862,30,33,1.1996,30,89,8.7304
113,43,46,43,46,0.7176,44,131,2.454,43,46,2.173,44,131,3.8802
114,30,52,22,43,0.8873,11,25,3.0963,21,32,1.14,11,25,1.4751
115,13,20,10,15,0.7065,10,15,1.1929,10,15,0.8313,10,15,1.1376
116,8,8,8,8,0.2664,8,8,0.4365,8,8,0.3327,8,8,0.6051
117,13,30,6,11,0.2688,4,9,0.8269,5,8,0.5885,4,9,1.0077
118,18,33,11,15,0.5901,16,64,2.1821,11,15,1.1913,16,64,10.4238
119,9,22,4,7,7.3843,2,3,7.6543,3,4,0.2084,2,3,0.2901
120,49,53,49,53,0.761,51,154,4.0283,49,53,3.3347,51,154,6.4385
121,5,5,5,5,0.165,6,7,0.3363,5,5,0.1894,6,7,0.5565
122,6,7,6,7,0.1247,6,15,0.8048,6,7,0.1752,6,15,0.7922
123,14,17,14,17,0.3919,14,43,1.4186,14,17,0.3228,14,43,0.8956
124,10,9,10,9,0.2901,10,9,0.3797,10,9,0.2423,10,9,0.2956
125,9,8,9,8,0.2376,9,8,0.2921,9,8,0.27,9,8,0.3576
126,7,9,6,8,0.2723,6,9,0.7606,6,8,0.4061,6,9,0.9015
127,21,38,20,36,1.7056,20,36,6.8952,20,36,14.8031,20,36,22.3978
128,4,5,4,5,0.1709,4,9,0.429,4,5,0.2269,4,9,0.7022
129,95,150,66,115,2.4801,70,324,62.5598,66,115,9.5341,70,324,65.3549
130,1,1,1,1,0.056,1,1,0.0738,1,1,0.1409,1,1,0.1839
131,13,16,9,9,0.1851,9,9,0.2317,9,9,0.3019,9,9,0.3915
132,79,248,43,92,5.0341,5,15,185.5703,35,40,5.0262,5,15,5.4047
133,79,248,43,92,3.8364,5,15,157.601,35,40,5.8342,5,15,6.0256
134,6,9,5,8,0.3572,5,7,0.5478,5,7,0.2332,5,7,0.4567
135,21,131,18,101,5.9084,45,265,49.9814,18,62,8.4363,45,265,50.3303
136,3,5,2,3,0.1973,2,3,0.2988,2,3,0.1436,2,3,0.2585
137,14,16,11,13,0.2692,8,10,0.399,11,13,0.4586,8,10,0.6497
138,13,18,12,16,0.4117,13,33,1.2884,12,16,0.414,13,33,1.2094
139,7,7,7,7,0.3481,7,7,6.5262,7,7,0.2364,7,7,0.3742
140,2,3,2,3,0.0726,2,3,0.1701,2,3,0.1492,2,3,0.2668
141,65,69,65,69,1.0642,66,71,1.7198,65,69,5.3846,66,71,6.0667
142,14,17,12,15,0.5944,10,29,1.8655,12,15,0.3734,10,29,1.1321
143,14,18,14,18,0.6382,15,23,1.4459,14,18,0.5565,15,23,0.9868
144,31,30,31,30,1.2627,31,30,1.4593,31,30,1.3515,31,30,1.5742
145,7,9,7,9,0.3177,7,15,0.9217,7,9,0.4811,7,15,1.0602
146,13,15,13,15,0.2281,13,24,0.5032,13,14,0.2932,13,24,0.5238
147,28,39,24,35,0.6844,24,47,1.1522,24,35,1.2726,24,47,2.1161
148,13,16,13,16,0.3596,14,21,1.0239,13,16,0.4875,14,21,1.0065
149,19,32,19,32,0.6663,19,32,1.1613,19,32,1.136,19,32,1.6132
150,4,7,3,5,0.1934,3,6,0.4902,3,5,0.2305,3,6,0.5447
151,39,42,21,27,0.6078,20,29,1.243,21,27,1.5071,20,29,2.1469
152,28,30,19,23,0.4796,19,25,0.9134,19,23,1.7711,19,25,2.4915
153,79,148,43,89,4.5,6,17,11.2472,38,70,7.4183,6,17,9.3336
154,74,74,74,74,1.0677,74,74,1.6523,74,74,4.2485,74,74,5.2239
155,3,5,2,3,0.0643,2,3,0.1113,2,3,0.0682,2,3,0.1231
156,25,69,17,33,0.6185,9,18,9.3549,17,30,1.4297,9,18,3.8901
157,13,17,13,17,0.5786,13,23,1.6847,13,17,0.6864,13,23,1.665
158,23,32,21,29,0.7839,20,27,3.0264,21,27,2.0846,20,27,2.8634
159,20,23,19,23,0.6907,19,25,1.4601,19,23,0.5861,19,25,1.2734
160,10,16,8,14,0.4306,7,23,1.6105,8,14,0.4555,7,23,1.6227
161,15,16,15,16,0.2356,15,16,0.3864,15,16,0.285,15,16,0.4428
162,77,108,46,76,3.2783,50,327,25.5052,45,73,8.7505,50,327,25.2072
163,13,33,13,33,0.3982,13,12,0.5613,13,12,0.5151,13,12,0.6169
164,13,12,13,12,0.418,13,12,0.5719,13,12,0.4677,13,12,0.5802
165,9,33,4,11,0.5025,4,7,0.7768,4,7,0.5553,4,7,0.7061
166,747,986,327,553,40.0888,243,5534,1000.986,298,497,371.2981,243,5534,1465.8775
167,76,116,66,105,3.2534,157,1082,49.6502,66,105,5.505,157,1082,54.1518
168,11,11,11,11,0.2932,11,11,0.3852,11,11,0.3351,11,11,0.4425
169,2,2,2,2,0.0931,2,2,0.1231,2,2,0.1172,2,2,0.1894
170,9,8,9,8,0.159,9,8,0.2064,9,8,0.2269,9,8,0.2782
171,9,8,9,8,0.1882,9,8,0.24,9,8,0.2569,9,8,0.3426
172,9,8,9,8,0.2025,9,8,0.2494,9,8,0.3264,9,8,0.4219
173,6,5,6,5,0.2344,6,5,0.3,6,5,0.174,6,5,0.2372
174,80,104,67,92,1.6539,57,104,3.144,67,91,4.7459,57,104,6.3734
175,4,7,4,7,0.1993,4,8,0.4598,4,7,0.2751,4,8,0.5072
176,4,7,4,7,0.1918,4,8,0.4128,4,7,0.1776,4,8,2.696
177,10,12,9,11,0.221,8,10,0.3576,9,11,0.3335,8,10,0.579
178,34,55,34,55,0.7507,34,55,1.3093,34,55,1.7143,34,55,2.2504
179,7,14,5,11,0.4527,2,3,1.1277,5,8,0.2656,2,3,0.3185
180,279,489,243,459,20.4798,223,408,31.7097,243,388,66.4507,223,408,73.5828
181,8,8,8,8,0.3817,8,8,0.6509,8,8,0.3126,8,8,0.6248
182,12,17,9,12,0.2482,9,29,0.8735,9,12,0.2747,9,29,1.0807
183,19,24,13,18,0.8632,22,61,3.4776,13,18,1.8067,22,61,5.6609
184,48,59,32,46,1.4404,24,51,2.2875,32,46,1.8509,24,51,2.3933
185,15,29,11,21,0.5996,10,20,1.044,11,21,0.7867,10,20,1.2296
186,3,4,3,4,0.1669,3,4,0.2692,3,4,0.1365,3,4,0.2336
187,14,13,14,13,0.3264,14,13,0.4515,14,13,0.4389,14,13,0.5834
188,15,14,15,14,0.3414,15,14,0.4997,15,14,0.7669,15,14,0.9248
189,14,13,14,13,0.3722,14,13,0.5139,14,13,0.2656,14,13,0.341
190,14,13,14,13,0.3982,14,13,0.549,14,13,0.3157,14,13,0.3915
191,44,59,43,55,1.0602,43,56,1.6997,43,55,1.8825,43,56,2.6459
192,25,25,25,25,0.33,25,25,0.5352,25,25,0.699,25,25,0.9142
193,18,19,18,19,0.5451,18,27,1.1684,18,19,0.534,18,27,1.1561
194,6,8,6,8,0.4322,6,16,1.6859,6,8,0.3398,6,16,1.2367
195,4,10,4,10,0.5364,4,9,0.8546,4,9,0.2538,4,9,0.4961
196,8,8,8,8,0.2842,8,8,0.519,8,8,0.3126,8,8,0.5273
197,71,118,50,83,1.5039,45,67,2.2263,47,59,11.012,45,67,12.122
198,2,3,2,3,0.1278,2,4,0.1867,2,3,0.114,2,4,0.2321
199,4,5,4,5,0.1902,5,7,0.283,4,5,0.1646,5,7,0.3394
200,4,7,4,7,0.1736,4,8,0.2976,4,7,0.1318,4,8,0.2482
201,11,15,11,15,0.2676,7,9,0.4342,11,15,0.3489,7,9,0.51
202,32,34,32,34,0.5277,32,34,0.8921,32,34,0.9331,32,34,1.3002
203,13,16,13,16,0.3959,14,21,0.8518,13,16,0.27,14,21,0.5443
204,10,11,10,11,0.2403,10,13,0.4132,10,11,0.3221,10,13,0.5719
205,8,8,8,8,0.1456,8,8,0.2411,8,8,0.2723,8,8,0.4689
206,95,194,81,179,7.016,74,1466,539.7269,81,172,30.1241,74,1466,304.2635
207,3,6,1,1,0.0726,1,1,0.0915,1,1,0.0592,1,1,0.0876
208,9,38,1,1,0.2222,1,1,0.2415,1,1,0.0884,1,1,0.105
209,70,80,31,44,1.2619,21,39,2.2938,31,44,3.6288,21,39,4.6251
210,138,186,35,66,2.2065,2,3,26.3164,35,58,22.5159,2,3,22.6449
211,23,26,14,20,0.8475,11,20,1.6634,14,20,0.7511,11,20,1.3105
212,44,52,19,33,0.9702,16,36,1.616,19,33,1.8039,16,36,2.5215
213,17,34,8,18,0.2656,2,3,1.5663,8,13,0.3702,2,3,0.4582
214,16,19,10,17,0.2798,9,18,0.5561,10,17,0.3761,9,18,0.7144
215,26,42,25,41,1.106,270,1825,165.3075,24,37,1.4494,270,1825,153.3138
216,4,6,3,4,0.1578,3,6,0.3761,3,4,0.1638,3,6,0.3832
217,36,74,18,31,1.8797,15,33,3.9142,18,31,1.5998,15,33,4.5414
218,3,4,2,2,0.2246,2,2,0.2534,2,2,0.1338,2,2,0.1653
219,19,30,18,29,1.4901,18,29,2.655,18,29,1.059,18,29,1.8982
220,6,10,4,6,0.1421,4,10,0.4302,4,6,0.195,4,10,0.5313
221,49,110,34,62,3.7851,34,61,6.7583,34,61,6.2996,34,61,7.9555
222,12,15,11,13,1.3961,8,10,1.7364,11,13,0.2968,8,10,0.6813
223,18,21,15,18,0.326,11,20,0.5644,15,17,0.9702,11,20,1.3065
224,52,69,36,53,1.6867,28,61,2.8531,36,53,1.8836,28,61,2.5219
225,94,124,73,103,3.0659,42,64,4.5596,73,103,7.8924,42,64,8.7193
226,36,51,24,36,1.3259,24,33,1.8781,24,36,1.1242,24,33,1.4968
227,18,30,18,30,0.3596,24,97,3.3746,18,28,0.5017,24,97,2.6672
228,6,7,6,7,0.2372,6,7,0.4346,6,7,0.159,6,7,0.264
229,25,34,21,30,0.6943,18,30,1.2959,21,30,0.7559,18,30,1.183
230,5,8,4,5,0.2861,4,5,0.3817,4,5,0.3592,4,5,0.5621
231,5,14,4,10,0.3177,4,9,0.598,4,9,0.2143,4,9,0.3548
232,3,5,3,5,0.1626,3,6,0.326,3,4,0.0682,3,6,0.1728
233,23,25,23,25,0.326,23,25,0.5309,23,25,0.4878,23,25,0.6951
234,15,17,15,17,0.6596,24,29,1.4668,15,17,0.3844,24,29,0.8648
235,18,36,15,23,0.4942,22,79,6.69,15,22,0.7156,22,79,5.4268
236,13,26,8,15,0.4796,6,14,0.9694,7,12,0.2538,6,14,0.4859
237,96,121,93,118,5.4268,85,111,10.967,93,118,10.1665,85,111,14.5177
238,20,26,17,23,0.4373,17,24,0.7117,17,23,0.4768,17,24,0.7381
239,12,23,9,19,0.268,9,27,11.7119,9,19,0.6442,9,27,2.2871
240,79,101,52,74,2.8113,44,95,5.775,52,74,4.0504,44,95,5.9739
241,31,30,19,24,0.4393,10,17,0.6769,19,24,1.3894,10,17,1.8576
242,9,10,9,10,0.2486,8,13,0.8581,9,9,0.2696,8,13,0.4744
243,100,187,51,110,4.3141,51,110,13.7179,51,110,35.0776,51,110,41.6674
244,215,401,87,243,20.513,88,244,57.0291,87,243,94.9757,88,244,129.0516
245,27,50,27,50,4.9496,27,50,6.4488,27,50,14.9732,27,50,17.4281
246,8,11,8,11,0.3007,7,19,0.6434,8,11,0.279,7,19,0.6596
247,86,115,72,101,3.054,16,47,21.4611,71,91,4.4577,16,47,5.4217
248,3,4,3,4,0.161,3,5,0.3896,3,4,0.1926,3,5,0.4089
249,17,18,17,18,0.4302,17,48,1.723,17,18,0.4002,17,48,1.1684
250,20,26,18,24,0.6844,16,20,1.0579,18,24,0.4571,16,20,0.716
251,3,2,3,2,0.1377,3,2,0.1725,3,2,0.103,3,2,0.161
252,24,39,24,39,4.6697,24,39,9.857,24,39,7.472,24,39,36.4146
253,65,102,62,99,3.9576,56,102,9.8953,62,99,8.5658,56,102,15.0869
254,5,5,5,5,0.2581,7,7,0.474,5,5,0.2182,7,7,0.4819
255,4,3,4,3,0.1298,4,3,0.1772,4,3,0.1555,4,3,0.2222
256,37,61,23,33,0.8317,15,17,1.8165,23,33,1.6334,15,17,3.1318
257,11,12,9,10,0.3303,7,7,0.474,9,9,0.2861,7,7,0.4203
258,9,8,9,8,0.2415,9,8,0.3228,9,8,0.2423,9,8,0.3303
259,15,26,11,16,0.6817,11,15,1.2248,11,16,1.2501,11,15,2.338
260,10,11,10,11,0.2103,10,27,0.8625,10,11,0.2396,10,27,1.7482
261,5,10,3,5,0.178,3,5,0.386,3,5,0.1657,3,5,0.264
262,5,10,4,8,0.2202,3,5,0.3678,4,8,0.1835,3,5,0.3663
263,43,52,43,52,1.1929,53,81,18.3206,43,52,2.6798,53,81,5.5973
264,15,16,15,16,0.2921,15,16,0.4618,15,16,0.3785,15,16,0.6805
265,10,9,10,9,0.1677,10,9,0.2171,10,9,0.3193,10,9,0.4259
266,19,27,19,27,0.4993,20,31,1.1581,19,26,1.1325,20,31,2.1276
267,13,16,11,12,0.2222,11,12,0.4097,11,12,0.5242,11,12,0.8206
268,7,6,7,6,0.1859,7,6,0.2494,7,6,0.1961,7,6,0.2684
269,7,8,7,8,0.2032,7,18,1.1952,7,8,0.193,7,18,0.9284
270,11,17,10,13,0.2739,10,11,0.4373,10,11,0.5107,10,11,0.7448
271,56,94,34,64,0.8838,39,169,9.0679,34,57,2.1371,39,169,10.2817
272,28,31,28,31,0.8198,28,31,1.1723,28,31,1.0322,28,31,1.5947
273,11,19,7,12,0.3114,7,13,0.5526,7,12,1.2165,7,13,1.8592
274,205,3036,136,2035,25.1357,198,463,61.5046,136,264,126.8165,198,463,205.3743
275,39,41,18,20,0.7922,17,17,0.9726,18,20,1.946,17,17,2.2579
276,13,18,12,16,0.4961,11,17,1.0034,12,16,0.4448,11,17,0.6832
277,29,45,26,43,1.6614,25,47,3.4354,26,43,2.0376,25,47,3.4887
278,7,18,2,3,0.12,2,2,0.1803,2,2,0.0911,2,2,0.1219
279,44,45,44,45,1.1072,44,128,4.5035,44,45,3.1452,44,128,5.7505
280,10,11,10,11,0.2676,10,23,0.7563,10,11,0.384,10,23,2.0072
281,10,15,10,15,0.2139,10,26,0.673,10,15,0.4555,10,26,1.1779
282,6,12,4,5,0.2135,5,8,0.39,4,5,0.225,5,8,0.3963
283,22,28,13,21,0.4946,14,23,0.8921,13,21,1.1206,14,23,1.5742
284,20,22,20,22,0.5356,20,22,0.8696,20,22,0.6765,20,22,0.9777
285,20,22,20,22,0.3122,20,22,0.4985,20,22,0.7878,20,22,1.1427
286,11,13,11,13,0.1882,11,13,0.3146,11,13,0.3505,11,13,0.5684
287,2,2,2,2,0.0959,2,2,0.1267,2,2,0.1622,2,2,0.2013
288,14,16,14,16,0.3055,14,16,0.4973,14,16,0.7342,14,16,1.2015
289,5,9,4,7,0.1472,4,7,0.2471,4,6,0.1263,4,7,1.138
290,30,31,30,31,0.4057,30,86,2.7564,30,31,1.23,30,86,2.6834
291,9,20,6,14,0.6205,2,3,1.1715,6,14,0.3367,2,3,1.1921
292,17,36,13,26,0.9477,12,23,1.691,13,25,1.7672,12,23,2.8069
293,12,11,12,11,0.1855,12,11,0.2403,12,11,2.8867,12,11,2.9609
294,3,4,3,4,0.221,3,3,0.414,3,3,0.2072,3,3,0.3035
295,33,54,31,51,0.8167,31,112,4.53,29,45,1.9476,31,112,4.0219
296,21,45,13,21,3.8984,11,37,10.6705,13,19,1.5181,11,37,2.6577
297,2,3,2,3,0.0726,2,3,0.2739,2,3,0.0588,2,3,0.1543
298,11,11,11,11,0.3205,1024,3070,28.4812,11,11,0.281,1024,3070,30.7821
299,7,9,6,7,0.3528,6,7,0.5218,6,7,0.2206,6,7,0.3189
300,7,8,7,8,0.1567,7,10,0.2913,7,8,0.2632,7,10,0.4701
301,60,134,40,100,2.7742,36,110,4.6488,40,100,8.8216,36,110,12.6438
302,15,19,11,12,0.2289,11,12,0.4342,11,12,0.6217,11,12,1.031
303,15,25,10,16,0.5905,9,13,0.9205,10,16,0.8005,9,13,1.3275
304,59,257,36,54,4.8434,5,13,12.0126,36,43,18.3897,5,13,18.8989
305,29,41,25,35,1.3843,26,46,2.9944,25,35,1.1692,26,46,1.9938
306,24,38,20,33,0.7488,22,87,4.6129,20,33,1.2347,22,87,3.9856
307,29,61,26,52,1.9338,20,32,3.3434,25,42,2.8697,20,32,3.808
308,43,156,40,149,1.7992,100,252,18.3553,40,77,3.0363,100,252,11.6491
309,16,22,16,22,0.8411,16,21,1.2675,16,21,3.5538,16,21,4.3117
310,5,9,2,3,0.2396,2,3,0.3197,2,3,0.1871,2,3,0.2771
311,38,70,35,60,1.2568,55,197,7.6445,35,60,2.6818,55,197,10.5726
312,4,6,2,3,0.1709,2,4,0.2672,2,3,0.101,2,4,0.193
313,29,32,20,23,0.7507,16,18,1.1036,20,23,0.7689,16,18,1.0121
314,45,46,45,46,1.0448,45,132,3.1464,45,46,2.5436,45,132,6.0008
315,20,33,20,33,0.703,33,56,1.5422,20,31,1.2718,33,56,2.8689
316,24,26,23,25,0.4282,21,23,0.6631,23,25,1.4439,21,23,1.8663
317,19,20,19,20,0.3067,19,54,0.956,19,20,0.6011,19,54,4.1104
318,21,22,21,22,0.2905,21,60,0.8103,21,22,1.0673,21,60,2.1213
319,16,29,15,24,0.4914,18,59,2.8717,15,22,1.0638,18,59,3.8202
320,3,5,2,3,0.1286,2,3,0.1886,2,3,0.1421,2,3,0.3588
321,19,27,17,25,0.4231,15,42,0.9398,17,24,1.4585,15,42,2.0005
322,393,736,116,200,16.4546,107,186,20.1048,116,200,176.2181,107,186,182.4542
323,7,15,7,15,0.2826,5,10,0.5763,7,15,0.5348,5,10,0.8344
324,5,6,5,6,0.135,5,11,0.4002,5,6,0.1393,5,11,0.5032
325,15,14,15,14,0.3706,15,14,0.4859,15,14,0.6406,15,14,0.7942
326,16,26,13,22,0.656,13,22,1.1909,13,22,1.2063,13,22,2.1493
327,43,56,37,49,0.9828,34,47,1.5829,37,49,2.9692,34,47,4.0768
328,45,55,40,48,1.1029,52,157,3.6643,40,48,5.833,52,157,8.8153
329,43,70,34,58,0.8628,25,165,13.0492,34,56,2.6573,25,165,13.2537
330,10,20,8,15,0.3505,8,15,0.6501,8,15,0.6896,8,15,0.9517
331,30,40,20,29,0.8601,16,50,2.7276,20,27,1.6081,16,50,3.2348
332,52,84,49,80,1.2169,26,118,18.0494,48,72,3.5905,26,118,15.6502
333,16,20,13,17,0.3248,7,9,0.4725,13,15,1.0527,7,9,11.2342
334,2,3,2,3,0.0588,2,3,0.1468,2,3,0.0903,2,3,0.2032
335,2,3,2,3,0.1113,2,4,0.2368,2,3,0.0789,2,4,0.1559
336,9,15,8,13,0.2092,5,11,0.5782,8,12,0.4065,5,11,0.8968
337,13,29,11,24,0.2881,2,3,1.3125,5,6,0.3935,2,3,0.4507
338,35,120,25,84,1.5726,1,1,2.4098,23,57,3.311,1,1,3.3864
339,16,16,16,16,0.2407,16,16,0.3126,16,16,0.5052,16,16,0.6406
340,15,34,15,34,0.3643,17,29,0.9544,15,26,1.0515,17,29,1.6168
341,11,19,7,11,0.4385,7,15,0.6809,7,11,0.4105,7,15,0.6663
342,80,114,52,74,2.1911,44,72,6.9351,52,74,7.4428,44,72,11.6408
343,57,195,22,49,3.7922,18,77,10.3078,21,43,4.8331,18,77,17.6925
344,18,27,14,21,0.9446,12,23,2.0415,14,21,1.0721,12,23,1.7396
345,25,34,25,34,0.8348,84,276,4.6255,25,34,1.1881,84,276,5.6708
346,10,24,9,20,0.508,10,18,1.1976,9,20,0.6667,10,18,2.0877
347,18,21,7,8,0.3493,8,8,0.5048,7,8,0.881,8,8,1.2363
348,14,18,10,15,0.2621,10,15,0.42,10,15,0.6832,10,15,1.0448
349,21,34,21,34,0.4286,35,61,5.1564,21,34,0.836,35,61,1.3523
350,40,51,26,31,0.778,25,29,1.0192,26,31,2.3684,25,29,2.8058
351,16,22,14,19,0.2538,11,31,1.3756,13,15,0.2984,11,31,0.7381
352,10,17,9,16,0.2214,9,30,1.3654,9,15,0.2569,9,30,0.9943
353,3,2,3,2,0.0773,3,2,0.1002,3,2,0.0967,3,2,0.1365
354,8,8,8,8,0.1689,8,8,0.264,8,8,0.2309,8,8,0.3536
355,89,172,68,144,4.2647,240,1161,425.6769,68,131,12.8905,240,1161,516.2139
356,5,6,5,6,0.1764,5,11,0.4125,5,6,0.148,5,11,0.4192
357,18,30,15,27,0.2992,12,41,1.7309,15,27,0.6998,12,41,3.3797
358,11,11,11,11,0.2467,11,11,0.3789,11,11,0.3971,11,11,0.7318
359,9,11,9,11,0.2522,9,12,0.4014,9,11,0.1823,9,12,0.3844
360,27,57,27,57,0.8289,37,81,2.1923,27,54,2.3313,37,81,4.2916
361,64,141,64,141,2.0715,92,231,4.7179,64,141,16.8462,92,231,72.9209
362,16,21,12,17,0.4381,10,22,0.909,12,17,0.5376,10,22,1.1427
363,20,27,15,20,0.3947,11,21,79.8462,15,17,0.804,11,21,30.5018
364,23,36,11,16,0.6947,3,6,1.9579,10,12,0.5163,3,6,0.6319
365,52,78,42,66,1.6985,35,273,19.2095,41,63,2.2709,35,273,12.3079
366,101,100,56,65,1.9579,20,36,2.8886,56,64,9.2282,20,36,10.8454
367,27,31,27,31,0.7409,27,31,1.2335,27,31,1.7376,27,31,2.2484
368,14,14,14,14,0.2068,14,14,0.27,14,14,0.4148,14,14,0.5348
369,16,28,16,28,0.5056,16,18,0.8506,16,18,0.9319,16,18,1.5319
370,10,21,8,15,0.3189,5,13,1.4325,7,11,0.7946,5,13,1.4175
371,28,48,22,42,0.84,18,30,1.3322,22,40,1.8497,18,30,2.6593
372,54,65,52,62,1.5773,49,60,2.5977,52,62,4.4712,49,60,6.2913
373,4,3,4,3,0.1567,4,3,0.2028,4,3,0.1468,4,3,0.2001
374,11,11,11,11,0.3126,11,11,0.5289,11,11,0.2348,11,11,0.3694
375,19,18,19,18,0.3142,19,18,0.3994,19,18,0.6501,19,18,0.9836
376,9,10,9,10,0.2668,9,10,0.4571,9,10,0.3114,9,10,0.4997
377,8,11,4,5,0.3446,4,5,0.5384,4,5,0.3205,4,5,0.5443
378,32,33,32,33,0.8664,32,93,7.6326,32,33,0.8013,32,93,2.2298
379,18,32,15,23,0.5202,22,60,1.2757,15,23,1.5655,22,60,2.1931
380,45,44,45,44,1.1088,45,44,1.4585,45,44,1.528,45,44,1.8363
381,30,33,27,30,0.5214,19,20,0.9761,27,30,1.1707,19,20,1.4179
382,31,30,31,30,0.4089,31,30,0.5273,31,30,0.9153,31,30,1.1384
383,49,65,39,55,0.999,85,273,11.524,39,55,5.2366,85,273,13.7258
384,18,19,18,19,0.2609,19,55,2.2484,18,19,1.0788,19,55,2.726
385,34,34,32,32,0.8573,30,30,1.4613,32,32,1.6105,30,30,2.1892
386,5,8,5,8,0.1985,4,5,0.4298,5,6,0.3765,4,5,0.5613
387,13,14,13,14,0.2798,13,36,2.4915,13,14,0.4748,13,36,1.6827
388,28,72,26,68,1.434,29,120,11.7091,26,58,5.0755,29,120,7.2825
389,11,10,11,10,0.2743,11,10,0.3311,11,10,0.3228,11,10,0.4728
390,9,10,9,10,0.2376,9,24,1.0539,9,10,0.2419,9,24,0.6978
391,9,10,9,10,0.2601,9,24,0.8944,9,10,0.4081,9,24,1.0831
392,2,3,2,3,0.0675,2,3,0.1539,2,3,0.073,2,3,0.1606
393,3,5,3,5,0.1665,3,5,0.4034,3,5,0.0773,3,5,0.2285
394,24,26,16,18,0.478,14,15,0.6678,16,18,1.693,14,15,1.8892
395,46,80,41,73,2.1686,167,815,245.3669,36,52,4.1044,167,815,67.3669
396,7,14,6,12,0.4551,4,6,0.9982,4,6,0.6181,4,6,0.7764
397,9,13,7,7,0.2538,7,17,0.6071,7,7,0.225,7,17,0.5332
398,8,12,6,9,0.296,6,9,0.4444,6,9,0.2956,6,9,0.4472
399,19,29,18,27,0.5403,18,51,11.9688,18,27,0.9292,18,51,27.1817
400,14,26,13,24,0.435,14,24,0.8972,13,24,0.9896,14,24,1.6085
401,7,9,7,9,0.1657,9,12,0.2921,7,9,0.3059,9,12,0.5719
402,28,29,28,29,0.5127,28,81,1.991,28,29,0.7401,28,81,2.0155
403,5,6,5,6,0.1638,5,12,0.8364,5,6,0.1247,5,12,0.4559
404,11,46,11,46,0.3252,11,10,0.4598,11,10,0.2751,11,10,0.33
405,12,17,7,11,0.5427,4,10,1.7451,7,9,0.7736,4,10,1.4719
406,18,25,18,25,0.4882,18,25,0.7306,18,25,0.3971,18,25,0.6094
407,13,19,8,12,0.3157,9,18,0.7839,8,12,0.5084,9,18,1.3882
408,21,47,17,33,1.1471,27,96,7.2292,17,30,1.0357,27,96,3.7405
409,6,5,6,5,0.1756,6,5,0.236,6,5,0.2021,6,5,0.2427
410,13,22,12,18,0.5928,17,69,3.2037,12,18,1.3961,17,69,9.9075
411,6,8,6,8,0.223,6,15,0.7125,6,8,0.2672,6,15,0.7839
412,113,132,37,53,3.9379,50,216,15.6363,36,47,9.6312,50,216,15.0703
413,5,5,5,5,0.1914,5,5,0.328,5,5,0.1776,5,5,0.3153
414,7,9,7,9,0.3572,7,19,1.1088,7,9,0.2321,7,19,0.6031
415,558,2116,557,2115,49.1299,5,11,349.0356,31,33,190.7899,5,11,192.1893
416,7,8,7,8,0.2482,7,10,0.4543,7,8,0.4835,7,10,0.9418
417,17,23,13,17,0.4736,13,22,1.6109,13,16,0.8846,13,22,1.6073
418,7,8,7,8,0.2625,7,10,0.7792,7,8,0.2471,7,10,0.7661
419,6,9,5,7,0.2992,4,6,0.4148,5,7,0.2605,4,6,0.3761
420,9,10,9,10,0.2135,9,17,0.3978,9,10,0.2534,9,17,0.4417
421,19,18,19,18,0.5767,19,18,0.789,19,18,0.9497,19,18,1.168
422,16,39,13,26,1.1261,14,26,1.8698,13,26,1.7273,14,26,2.259
423,20,44,14,30,0.9521,13,35,1.7944,14,30,1.4194,13,35,2.2543
424,16,32,12,24,0.3359,12,31,0.7551,12,24,1.1048,12,31,1.7443
425,9,14,8,11,0.2498,8,21,1.3981,8,11,0.2348,8,21,1.0906
426,9,14,8,11,0.1993,8,21,0.6205,8,11,0.2992,8,21,0.9718
427,5,7,5,7,0.2163,5,13,0.7219,5,7,0.144,5,13,0.4018
428,54,120,52,117,3.1602,54,114,4.7187,52,108,7.0062,54,114,9.4038
429,18,25,14,21,1.959,14,23,2.1844,14,21,0.6055,14,23,0.8628
430,13,24,9,16,0.5988,13,35,1.9432,9,16,0.8581,13,35,1.7873
431,61,86,56,80,2.1134,40,60,5.7576,56,80,3.7859,40,60,5.13
432,36,46,18,26,0.9094,16,22,1.3732,17,23,1.7636,16,22,2.1998
433,42,61,42,61,0.9161,32,64,2.0861,42,61,1.86,32,64,3.8834
434,41,62,39,62,9.4638,38,74,11.7079,39,61,1.6721,38,74,3.2996
435,7,9,7,9,0.4807,7,9,1.119,7,9,0.6967,7,9,0.9817
436,19,28,9,9,0.4515,9,9,0.5455,9,9,0.3971,9,9,0.4851
437,302,769,301,768,15.7481,255,941,85.0271,174,321,61.0542,255,941,1064.0309
438,7,10,7,10,0.3221,7,20,1.2055,7,10,0.4393,7,20,1.5379
439,4,6,4,6,0.1503,4,10,0.5447,4,6,0.2463,4,10,0.6659
440,31,55,23,47,0.7642,31,65,1.5667,22,40,2.3952,31,65,3.5033
441,49,50,25,25,1.7984,13,13,2.0198,25,25,2.1339,13,13,2.2713
442,6,13,5,10,0.8881,3,4,1.8359,5,8,0.7065,3,4,0.943
443,12,13,12,13,0.5897,12,26,1.1771,12,13,0.2111,12,26,0.4626
444,6,9,4,5,0.219,4,4,0.3252,4,5,0.1219,4,4,0.1969
445,22,24,22,24,0.6485,22,45,2.276,22,24,0.4665,22,45,0.8593
446,17,47,14,32,2.4702,18,91,13.7692,12,23,1.8367,18,91,8.4987
447,7,9,7,9,0.1969,5,6,0.5538,7,8,0.3359,5,6,0.4835
448,99,249,46,112,5.8527,10,34,18.3506,43,85,11.7884,10,34,13.6469
449,15,20,14,19,0.3714,14,21,0.8325,14,19,0.5435,14,21,1.1021
450,4,7,3,5,0.3481,3,5,0.5072,3,5,1.1636,3,5,1.3381
451,15,31,13,23,0.8873,12,20,1.3057,13,23,0.9568,12,20,1.3697
452,17,28,12,23,0.4752,12,29,1.393,12,23,0.9371,12,29,1.8635
453,8,10,6,7,0.4002,6,7,0.538,6,7,0.57,6,7,0.8111
454,2,3,2,3,0.0722,2,3,0.1638,2,3,0.0836,2,3,0.1985
455,104,167,84,147,2.3526,34,163,46.053,84,131,11.6005,34,163,25.3596
456,4,7,3,5,1.5169,3,5,1.721,3,5,0.0892,3,5,0.1788
457,6,5,6,5,0.1425,6,5,0.1843,6,5,0.1614,6,5,0.2096
458,17,37,15,32,8.5966,13,29,9.8191,15,31,1.8165,13,29,2.7256
459,11,28,10,22,0.7314,10,18,1.1498,10,18,0.9505,10,18,1.4139
460,16,25,12,18,0.3126,12,18,0.4732,12,18,0.3426,12,18,0.5139
461,20,27,18,24,0.5415,17,28,1.3109,18,24,0.8344,17,28,1.573
462,22,28,13,21,0.6947,13,17,2.4126,13,20,0.748,13,17,0.9825
463,128,145,56,73,1.9279,20,38,2.5658,56,73,10.3137,20,38,10.9425
464,11,16,10,15,0.3035,10,14,0.4768,10,15,0.5565,10,14,0.8917
465,4,9,1,1,0.0907,1,1,0.1022,1,1,0.4081,1,1,0.4314
466,13,37,7,21,0.2968,2,3,0.5218,7,15,0.7567,2,3,0.96
467,12,20,8,13,0.1878,10,39,0.958,8,13,0.431,10,39,2.0163
468,17,34,12,22,0.6142,4,8,2.1256,11,17,0.7934,4,8,1.2923
469,11,14,10,12,0.3422,10,27,2.906,10,12,0.4085,10,27,0.9031
470,34,36,34,36,0.896,42,121,4.4885,34,36,1.3634,42,121,5.9897
471,17,22,14,20,0.54,10,12,0.8818,14,18,0.4097,10,12,0.5723
472,20,36,20,36,1.3073,41,77,3.1444,20,35,1.6527,41,77,3.4646
473,24,25,24,25,0.5194,24,25,0.8111,24,25,1.0863,24,25,1.4917
474,2,3,2,3,0.0722,2,3,0.1571,2,3,0.06,2,3,0.1492
475,5,7,5,7,0.1602,4,6,0.2759,5,7,0.3276,4,6,0.5036
476,44,125,35,88,6.1847,57,208,12.1082,35,87,8.051,57,208,15.2538
477,11,10,11,10,5.9056,11,10,6.0162,11,10,0.3276,11,10,0.4188
478,27,30,27,30,0.7432,27,78,6.101,27,30,1.7025,27,78,6.7397
479,4,7,4,7,0.1638,4,10,0.3213,4,7,0.1109,4,10,0.2178
480,4,6,3,4,0.2348,3,4,0.4132,3,4,0.191,3,4,0.2585
481,5,7,5,7,0.1306,5,10,0.4357,5,7,0.1638,5,10,0.3607
482,6,12,6,12,0.4922,6,9,1.0215,6,9,0.4705,6,9,0.7282
483,2,2,2,2,0.1152,2,2,0.146,2,2,0.0943,2,2,0.1385
484,18,27,16,25,0.3347,19,80,1.8327,15,22,0.3844,19,80,1.6835
485,13,14,13,14,0.2802,13,14,0.4732,13,14,0.3738,13,14,0.5498
486,11,16,9,13,0.3047,12,45,1.4052,9,13,0.4563,12,45,2.0013
487,14,35,7,14,1.046,9,21,1.8521,7,14,1.2209,9,21,5.0605
488,20,84,20,84,1.9606,20,56,3.1184,20,56,3.9446,20,56,5.5125
489,47,70,47,70,1.1936,45,68,5.1229,47,70,2.7359,45,68,3.7109
490,101,139,78,116,1.8292,88,439,26.166,78,116,13.9271,88,439,30.8618
491,36,51,28,43,0.7156,70,224,9.8554,28,43,1.0693,70,224,7.7759
492,14,23,13,19,0.3505,12,28,1.6551,13,18,0.4859,12,28,0.9169
493,12,15,12,15,0.2897,12,16,1.8004,12,15,0.5518,12,16,0.9446
494,14,19,9,12,0.5778,9,16,1.0346,9,12,0.6213,9,16,0.8755
495,31,39,15,22,0.699,11,25,1.2,15,22,3.7117,11,25,4.4198
496,22,29,22,29,0.4263,22,30,0.7535,22,29,0.6635,22,30,0.9852
497,7,9,6,7,0.1997,6,15,0.7997,6,7,0.195,6,15,0.5076
498,6,9,4,6,0.2131,4,6,0.2873,4,6,0.1575,4,6,0.3592
499,16,18,16,18,0.3947,13,28,2.8993,16,17,0.3607,13,28,1.0654
500,6,10,5,8,0.2423,5,8,0.354,5,8,0.3675,5,8,0.5293
501,70,127,53,93,2.3597,51,93,6.3963,53,91,6.8787,51,93,8.9585
502,22,29,22,29,0.3943,22,30,0.6757,22,29,0.5913,22,30,0.8747
503,53,54,53,54,0.7097,53,156,4.0875,53,54,3.789,53,156,8.1718
504,63,92,36,49,2.6088,35,107,4.4325,36,49,3.043,35,107,6.1224
505,20,27,18,26,0.3797,12,19,1.6488,18,26,0.5076,12,19,0.7002
506,501,718,315,502,37.5819,233,656,126.029,315,502,183.1229,233,656,204.0819
507,15,16,15,16,0.2672,16,45,1.6318,15,16,0.6655,16,45,2.0909
508,8,10,8,10,0.1393,11,35,0.9382,8,10,0.2668,11,35,1.7565
509,76,139,75,138,1.5173,76,268,3.3825,75,138,15.2467,76,268,17.181
510,21,38,18,32,0.9193,18,32,2.5993,18,32,3.8017,18,32,6.7685
511,22,40,21,38,1.4704,20,36,2.574,21,38,1.7325,20,36,2.5902
512,13,20,13,20,0.4223,22,90,3.733,13,20,0.2542,22,90,1.9819
513,13,22,7,15,0.2925,2,2,0.5159,6,9,0.594,2,2,0.6576
514,25,26,25,26,0.3327,25,72,1.1538,25,26,0.9769,25,72,2.2523
515,13,20,12,19,0.551,17,60,18.4508,12,19,0.4219,17,60,6.133
516,97,132,51,79,3.2226,29,75,4.7581,51,79,10.6516,29,75,12.4571
517,7,8,7,8,0.1969,7,17,0.54,7,8,0.2021,7,17,0.7957
518,4,5,4,5,0.1385,4,9,0.491,4,5,0.1417,4,9,0.5032
519,5,4,5,4,0.1539,5,4,0.2056,5,4,0.1393,5,4,0.1946
520,3,4,2,2,0.2178,2,2,0.2384,2,2,0.1697,2,2,0.193
521,3,5,3,5,0.2668,2,2,0.5617,3,3,0.2889,3,3,0.3694
522,20,28,19,27,0.5494,111,460,18.4745,19,27,0.6118,111,460,8.9728
523,16,34,11,21,0.7057,35,121,2.8492,11,21,0.6935,35,121,2.7513
524,5,4,5,4,0.3019,5,4,0.36,5,4,0.135,5,4,0.178
525,10,15,8,11,0.4227,8,19,1.7344,8,11,0.7164,8,19,1.8311
526,24,50,20,46,0.7239,30,95,2.6688,20,40,0.9142,30,95,1.7798
527,4,5,4,5,0.2036,4,5,0.3,4,5,0.2368,4,5,0.3781
528,39,52,36,48,1.0906,35,55,2.2942,36,48,1.4226,35,55,2.0435
529,89,90,89,90,1.2872,91,272,5.895,89,90,9.7532,91,272,18.3257
530,21,23,13,15,0.7705,13,13,1.2371,13,15,0.9588,13,13,1.453
531,12,14,12,14,0.324,12,14,0.521,12,14,0.536,12,14,0.9714
532,32,67,28,55,2.709,52,164,13.2328,28,55,5.147,52,164,14.8717
533,7,10,7,10,0.1555,6,15,0.6907,7,9,0.2147,6,15,0.7977
534,12,22,8,14,0.2332,8,24,0.8163,7,11,0.2036,8,24,0.5561
535,81,82,81,82,1.1293,85,256,4.6788,81,82,3.7575,85,256,7.8987
536,23,32,16,23,0.7109,1,1,1.1336,14,16,0.8652,1,1,0.9102
537,17,40,17,40,1.3271,11,25,6.1421,17,33,1.9164,11,25,2.533
538,103,143,53,98,5.5231,1,1,13.0232,52,81,15.7157,1,1,15.814
539,13,36,11,31,0.7503,9,15,1.1573,11,24,1.1107,9,15,1.7411
540,3,5,2,3,0.0525,2,3,0.1231,2,3,0.1002,2,3,0.21
541,5,8,3,5,0.1685,3,5,0.2869,3,5,0.1203,3,5,0.1843
542,30,81,22,54,1.119,22,69,2.0644,22,53,2.1635,22,69,2.9479
543,17,27,12,17,2.966,12,35,3.643,12,17,0.9292,12,35,1.5631
544,44,70,24,51,0.8451,24,51,1.2911,24,51,2.619,24,51,4.0812
545,25,39,19,23,1.2821,15,31,2.1746,18,21,1.2647,15,31,1.8615
546,14,35,13,31,1.5592,14,34,2.6573,13,31,1.6926,14,34,3.6975
547,21,59,12,29,3.2317,15,54,4.8919,12,28,4.8304,15,54,8.1193
548,6,10,3,5,0.5048,3,5,0.63,3,5,0.1886,3,5,0.3106
549,19,32,15,24,4.5122,16,30,5.9155,15,24,0.746,16,30,1.4956
550,75,76,75,76,1.2548,75,221,7.2635,75,76,8.5579,75,221,11.6645
551,45,46,45,46,1.1088,45,131,3.4488,45,46,1.5773,45,131,2.8433
552,11,13,6,7,0.2522,6,7,0.3363,6,7,0.1953,6,7,0.279
553,576,1102,109,192,36.762,102,186,138.5442,109,189,350.0153,102,186,443.8428
554,223,1964,204,1910,34.2633,11,25,116.7535,28,66,67.5406,11,25,68.7066
555,13,16,8,13,0.4334,8,13,17.0258,8,13,0.9505,8,13,1.4443
556,6,9,6,9,0.1432,6,8,0.253,6,9,0.1535,6,8,0.2719
557,18,21,14,16,0.5313,13,17,1.2576,14,16,0.7756,13,17,1.4577
558,17,22,14,17,0.4243,12,17,0.9296,14,17,0.8546,12,17,1.6172
559,18,23,9,11,0.3907,8,13,0.6596,9,11,0.7626,8,13,1.395
560,27,35,24,31,0.6517,40,214,6.2127,24,31,1.4368,40,214,8.8109
561,14,17,14,17,0.3394,11,13,0.4898,14,17,0.401,11,13,0.5853
562,46,70,36,64,1.2659,27,46,3.9706,36,64,2.9411,27,46,3.9414
563,20,23,18,21,0.3615,16,19,0.5806,18,21,0.9757,16,19,7.0697
564,11,10,11,10,0.358,11,10,0.4961,11,10,0.3576,11,10,0.5048
565,19,26,19,26,0.5711,28,39,1.5825,19,26,0.8763,28,39,2.0952
566,21,57,4,5,0.7192,4,5,0.8281,4,5,2.1663,4,5,5.1754
567,7,9,7,9,0.2569,7,18,2.2642,7,9,0.5171,7,18,4.0673
568,7,8,7,8,0.1575,7,9,0.2703,7,8,0.2459,7,9,0.4314
569,99,181,55,102,4.5162,36,114,8.4493,55,101,32.8924,36,114,37.853
570,5,10,5,10,0.3793,4,7,0.7223,5,10,0.2944,4,7,0.8747
571,8,8,6,7,0.465,6,7,0.81,6,7,0.2356,6,7,0.3986
572,6,6,6,6,0.163,6,16,0.294,6,6,0.1725,6,16,0.3453
573,4,6,2,3,0.1334,2,3,0.2175,2,3,0.2052,2,3,0.3911
574,13,29,5,9,0.493,5,9,0.731,5,9,1.2848,5,9,1.8536
575,10,24,5,10,0.1653,1,1,0.2265,4,6,0.238,1,1,0.2842
576,70,84,25,35,1.1364,19,27,1.4932,25,35,5.1722,19,27,6.0734
577,3,4,3,4,0.1148,3,6,0.3564,3,4,0.118,3,6,0.3797
578,74,97,48,71,1.1964,34,146,3.4188,48,71,3.8206,34,146,7.4617
579,4,4,4,4,0.2222,4,4,0.2569,4,4,0.1669,4,4,0.2222
580,16,20,16,20,0.2625,14,16,0.4306,16,20,0.3769,14,16,0.5482
581,57,76,45,62,2.6739,36,55,3.2577,45,60,2.4465,36,55,3.6343
582,16,21,13,15,0.3848,13,15,0.703,13,15,1.2738,13,15,1.9132
583,88,105,53,72,7.7743,261,1042,18.3486,53,72,10.8983,261,1042,28.4926
584,68,128,53,110,6.0833,58,104,10.8853,53,106,10.2024,58,104,12.9691
585,22,61,11,28,4.0883,4,10,6.7014,11,22,1.6586,4,10,2.1568
586,67,198,63,186,2.7252,20,90,73.6002,57,141,7.2884,20,90,14.2575
587,5,9,5,9,0.2257,4,8,0.9157,5,8,0.1215,4,8,0.5111
588,36,67,32,54,2.6408,18,112,10.8403,21,36,2.9767,18,112,8.4055
589,13,30,11,26,0.3947,2,3,0.6438,11,19,0.6623,2,3,0.7302
590,4,6,3,4,0.1669,3,4,0.3086,3,4,0.223,3,4,0.3035
591,12,24,7,15,0.476,7,14,0.731,7,15,0.2664,7,14,0.4531
592,11,12,11,12,0.3225,11,25,0.6292,11,12,0.2017,11,25,0.4468
593,39,78,32,53,0.7634,23,66,4.9709,25,35,2.9115,23,66,5.5204
594,220,276,61,117,4.9338,313,1350,174.3009,61,117,32.2778,313,1350,152.5665
595,29,68,12,27,0.4361,2,3,0.8364,9,14,0.6146,2,3,0.6864
596,5,7,4,5,0.2636,4,5,0.4006,4,5,0.1314,4,5,0.2194
597,20,30,20,30,0.7922,26,46,1.8509,20,30,0.6098,26,46,1.23
598,15,28,11,18,0.834,11,34,2.0988,11,16,0.5569,11,34,1.1459
599,12,34,4,7,0.2013,2,3,0.3173,3,4,0.2253,2,3,0.2842
600,13,25,7,15,0.6153,4,10,1.7715,7,13,0.4034,4,10,0.8577
601,8,7,8,7,0.2143,8,7,0.2703,8,7,0.1468,8,7,0.1926
602,5,5,5,5,0.1203,5,5,0.1957,5,5,0.1452,5,5,0.2984
603,12,13,12,13,0.3,12,13,0.5103,12,13,0.2526,12,13,0.414
604,2,1,2,1,0.09,2,1,0.1156,2,1,0.0773,2,1,0.1034
605,8,18,5,11,0.2648,3,5,0.5123,4,6,0.2403,3,5,0.3102
606,32,41,31,39,0.8423,72,317,25.388,31,39,1.0002,72,317,14.6969
607,12,37,9,23,0.7815,8,16,1.3215,9,21,0.6225,8,16,0.9414
608,24,32,24,32,0.4231,18,59,1.9732,24,31,1.599,18,59,2.9092
609,28,58,16,34,1.4984,13,45,9.5826,15,29,0.9675,13,45,1.9046
610,15,30,9,18,0.566,8,26,1.978,9,17,0.3426,8,26,0.7353
611,103,166,64,120,9.7871,85,736,51.3156,64,120,11.494,85,736,47.9213
612,107,173,65,122,7.0626,88,764,77.8863,65,122,13.1088,88,764,55.0846
613,16,51,14,42,1.9981,27,151,11.2654,14,42,1.5102,27,151,6.2368
614,9,10,9,10,0.1543,9,17,3.5996,9,10,0.1539,9,17,14.9282
615,6,15,3,5,0.309,3,5,0.5017,3,5,0.3051,3,5,0.5427
616,9,11,9,11,0.2794,9,25,0.8976,9,11,0.3252,9,25,0.6734
617,7,9,7,9,0.2064,7,18,2.8358,7,9,0.2601,7,18,1.2209
618,16,19,16,19,0.4006,16,47,1.5442,16,19,0.414,16,47,1.0539
619,9,13,9,13,0.4353,10,28,1.1352,9,13,0.405,10,28,1.2643
620,9,11,9,11,0.1535,9,25,0.4697,9,11,0.2025,9,25,0.5127
621,9,13,9,13,0.3248,9,13,0.5332,9,13,0.3118,9,13,0.5321
622,8,12,8,12,0.4219,8,12,0.8131,8,12,0.3252,8,12,0.5605
623,14,16,14,16,0.4018,14,16,0.6659,14,16,0.2625,14,16,0.4275
624,65,64,65,64,1.2489,65,64,1.68,65,64,4.3038,65,64,4.7056
625,6,6,6,6,0.2423,6,14,0.5103,6,6,0.1053,6,14,0.2226
626,11,11,11,11,0.2297,11,11,0.3738,11,11,0.2194,11,11,0.3442
627,19,29,13,21,0.3434,10,45,2.5823,13,21,0.4594,10,45,2.0905
628,11,18,10,15,0.5048,12,17,0.9753,10,14,0.2877,12,17,0.4393
629,11,21,9,14,0.7338,9,13,1.1344,9,13,0.2782,9,13,0.4042
630,15,14,15,14,0.3556,15,14,0.4807,15,14,0.343,15,14,0.4188
631,13,20,12,18,0.4748,13,20,0.8115,12,18,0.3256,13,20,0.5486
632,71,113,35,62,4.1471,42,242,32.1297,35,62,8.0262,42,242,14.1521
633,8,14,7,12,0.2163,6,8,0.4156,7,12,0.2921,6,8,0.4243
634,10,9,7,8,0.495,7,8,0.8455,7,8,0.3213,7,8,0.5084
635,23,31,23,31,0.6576,37,167,5.4363,23,31,0.6986,37,167,4.7723
636,19,24,19,24,0.5123,23,90,3.2344,19,24,0.5032,23,90,1.9097
637,26,35,25,33,0.684,25,32,1.2011,25,33,1.7782,25,32,2.5989
638,4,6,2,3,0.2696,2,3,0.4101,2,3,0.0856,2,3,0.1657
639,13,16,12,16,0.4294,15,49,1.5584,12,16,0.2743,15,49,0.9296
640,15,17,15,17,0.3809,13,29,2.0076,15,16,0.2861,13,29,0.5806
641,153,200,79,116,3.0071,177,968,39.4486,79,116,16.0035,177,968,48.0267
642,65,87,55,79,6.266,91,491,12.8305,55,79,2.6396,91,491,8.126
643,194,472,161,386,12.5937,1,1,186.0455,140,164,28.4594,1,1,28.525
644,21,24,20,23,0.5498,20,23,0.8336,20,23,0.6323,20,23,0.9102
645,5,9,4,7,0.2782,4,8,0.5597,4,6,0.2715,4,8,0.4089
646,22,22,21,21,0.3114,13,12,0.4444,21,21,0.6386,13,12,0.7756
647,18,23,18,23,0.4646,18,25,0.8344,18,23,0.5625,18,25,0.9698
648,11,14,11,14,0.4946,9,28,2.7158,11,13,2.2736,9,28,3.5917
649,9,10,8,8,0.2281,8,8,0.4669,8,8,0.1973,8,8,0.3071
650,12,14,12,14,0.2218,12,14,0.4894,12,14,0.2731,12,14,0.4077
651,9,26,6,14,0.7938,6,9,1.0839,6,9,0.4942,6,9,0.7038
652,14,25,9,16,0.4468,9,24,0.9738,9,15,0.2538,9,24,0.6635
653,8,9,8,9,0.3106,8,24,1.6231,8,9,0.2139,8,24,0.945
654,19,21,16,18,0.3639,23,27,0.6473,16,18,0.4365,23,27,0.7219
655,8,7,8,7,0.2155,8,7,0.2688,8,7,0.1464,8,7,0.204
656,9,11,9,11,0.2021,9,29,1.3961,9,11,0.5581,9,29,2.0573
657,12,28,11,27,0.3596,11,20,0.5557,11,25,0.3667,11,20,0.5731
658,9,11,9,11,2.6621,9,42,4.5335,9,11,0.2972,9,42,2.2776
659,21,44,17,32,1.0211,17,32,2.1031,17,32,1.4115,17,32,2.5389
660,12,16,10,13,0.4125,10,27,1.1514,10,13,0.7894,10,27,2.173
661,10,10,10,10,0.2921,10,10,0.3785,10,10,0.1981,10,10,0.2569
662,16,21,16,21,0.4638,16,15,0.746,16,15,0.3536,16,15,0.4322
663,8,12,8,12,4.1625,8,21,6.3995,8,11,0.8131,8,21,1.8497
664,19,20,15,18,0.4681,15,18,0.9785,15,18,0.9051,15,18,1.6148
665,9,9,9,9,0.2234,9,9,0.3268,9,9,0.1693,9,9,0.2731
666,2,3,2,3,0.0706,2,3,0.1334,2,3,0.1093,2,3,0.255
667,18,22,17,20,0.3126,16,36,0.7867,17,20,0.3919,16,36,0.9438
668,68,95,47,71,1.3784,39,78,2.653,47,71,9.5736,39,78,11.0136
669,14,27,9,15,4.8588,9,15,5.158,9,15,0.4239,9,15,0.6971
670,6,7,6,7,0.2064,6,16,0.326,6,7,0.1535,6,16,0.2703
671,37,110,11,30,0.9481,2,3,1.9811,10,15,0.5668,2,3,0.6142
672,3,5,2,3,0.0825,2,3,0.1488,2,3,0.0655,2,3,0.1255
673,11,70,1,1,0.2419,1,1,0.2613,1,1,0.5455,1,1,0.5672
674,11,17,11,17,0.3821,18,71,2.91,11,17,0.4823,18,71,2.7931
675,7,9,7,9,0.1215,7,17,0.6836,7,9,0.1243,7,17,0.956
676,29,75,8,19,1.0279,10,25,1.7084,8,19,2.1963,10,25,3.4054
677,13,25,7,13,0.4614,6,10,0.8305,6,10,0.4752,6,10,0.7511
678,13,16,13,16,0.2857,13,16,0.538,13,16,0.4476,13,16,0.7788
679,8,9,8,9,0.2194,8,21,2.0929,8,9,0.2143,8,21,0.7827
680,15,20,14,18,0.4784,29,51,1.5292,14,18,0.5115,29,51,1.6957
681,33,38,26,33,0.5111,21,29,0.8064,26,33,1.3476,21,29,1.8379
682,2,3,2,3,0.0722,2,3,0.1685,2,3,0.0821,2,3,0.1847
683,35,35,35,35,0.9615,35,35,2.6506,35,35,1.695,35,35,2.4667
684,72,75,22,25,2.3427,34,36,3.1792,22,25,5.0704,34,36,5.7584
685,35,47,33,45,1.0219,29,41,1.991,33,45,2.2717,29,41,3.5112
686,116,117,116,117,3.8147,117,348,9.5072,116,117,14.6195,117,348,20.0851
687,1,1,1,1,0.0576,1,1,0.0761,1,1,0.0521,1,1,0.0813
688,8,9,8,9,0.2542,8,21,1.2102,8,9,0.2802,8,21,1.1656
689,59,60,59,60,2.4189,62,186,5.0585,59,60,3.2901,62,186,6.7831
690,20,26,19,24,0.3418,18,43,1.4822,19,23,0.9821,18,43,3.7512
691,17,29,16,27,0.8605,14,22,1.3219,16,27,0.9311,14,22,1.3859
692,15,16,15,16,0.2581,15,16,0.4061,15,16,0.5778,15,16,0.9232
693,4,6,4,6,0.1732,4,10,0.4018,4,6,0.3406,4,10,0.7894
694,4,8,3,5,0.2593,3,5,0.3959,3,5,0.1247,3,5,0.2538
695,6,11,5,8,0.328,5,13,0.6201,5,8,0.2956,5,13,1.0902
696,9,13,9,13,0.3678,9,27,1.3701,9,13,0.3552,9,27,1.4672
697,7,12,7,12,0.429,7,22,1.2134,7,12,0.4922,7,22,1.1096
698,2,2,2,2,0.0761,2,2,0.0935,2,2,0.1081,2,2,0.1452
699,307,581,67,121,15.5712,4,10,133.9293,66,75,123.1099,4,10,123.4802
700,324,623,82,142,8.4304,60,362,130.4675,78,122,154.6164,60,362,328.9675
701,11,10,11,10,0.5246,11,10,0.6284,11,10,0.4018,11,10,0.5092
702,22,23,22,23,0.4946,22,63,1.0697,22,23,0.8013,22,63,1.8722
703,15,17,15,17,0.3986,15,17,0.6722,15,17,0.5103,15,17,0.808
704,15,19,11,16,0.2826,10,14,0.444,11,16,0.6394,10,14,0.9015
705,3,5,3,5,0.1346,2,4,0.2759,3,4,0.0757,2,4,0.131
706,7,14,6,12,0.1685,4,8,0.3059,6,9,0.1464,4,8,0.2506
707,72,118,62,106,2.2168,48,78,6.176,62,106,7.5556,48,78,9.8218
708,45,73,32,56,0.746,50,131,15.0502,32,55,2.1023,50,131,11.6672
709,27,43,25,40,0.9896,31,62,2.2156,25,40,1.5505,31,62,2.2618
710,3,6,1,1,0.045,1,1,0.0564,1,1,0.0572,1,1,0.0817
711,15,38,4,7,0.3165,3,6,0.6331,4,6,0.2656,3,6,0.4061
712,23,35,17,27,0.7164,39,165,5.3822,16,25,1.1506,39,165,6.2475
713,23,30,21,26,0.6477,21,58,1.6654,21,26,1.138,21,58,2.4402
714,9,8,9,8,0.2301,9,8,0.2952,9,8,0.36,9,8,0.4559
715,26,34,24,32,0.9856,43,136,4.5616,24,32,1.8225,43,136,6.4918
716,11,16,9,11,0.309,9,19,0.48,9,11,0.3082,9,19,0.504
717,33,58,27,45,2.1086,25,47,3.7685,27,45,2.7675,25,47,3.9477
718,92,110,71,87,2.9636,35,51,4.3287,71,87,29.0594,35,51,29.6804
719,92,110,56,74,3.2506,42,72,4.7502,56,74,5.7197,42,72,6.7543
720,6,7,6,7,0.2214,6,7,0.3584,6,7,0.18,6,7,0.3422
721,23,24,23,24,0.3446,26,75,1.6748,23,24,0.5107,26,75,1.8742
722,14,16,14,16,0.2194,14,16,0.3738,14,16,0.3197,14,16,0.5869
723,31,51,24,44,1.751,25,152,9.2886,24,42,1.284,25,152,5.6629
724,4,6,4,6,0.1389,4,7,0.2775,4,6,0.1219,4,7,0.223
725,42,45,34,37,0.9888,7223,21615,1483.0435,34,37,1.2935,7223,21615,1370.927
726,19,27,16,21,0.7298,16,74,2.4675,16,21,0.8423,16,74,1.841
727,31,48,22,38,0.8285,26,70,2.8405,22,38,1.1522,26,70,3.1673
728,48,52,36,40,1.1096,30,34,2.023,36,40,2.3498,30,34,3.375
729,53,55,17,19,0.8921,17,16,1.0898,17,19,2.5468,17,16,2.7572
730,9,17,5,8,0.3469,5,8,0.6007,5,8,13.4898,5,8,13.6177
731,2,3,2,3,0.0832,2,3,0.1638,2,3,0.056,2,3,0.1196
732,3,6,1,1,0.0734,1,1,0.0975,1,1,0.0493,1,1,0.0726
733,3,3,3,3,0.1353,3,3,0.2293,3,3,0.0765,3,3,0.1353
734,46,118,23,59,18.1816,3,6,26.1988,12,19,2.5883,3,6,2.79
735,224,362,218,352,6.4405,218,310,13.5754,218,316,61.4837,218,310,64.4715
736,21,21,21,21,0.4985,21,21,0.6872,21,21,0.5261,21,21,0.7117
737,10,17,10,17,0.309,8,24,0.7144,10,17,0.6248,8,24,1.7573
738,9,10,8,10,0.3955,10,16,0.7247,8,10,0.27,10,16,0.643
739,5,6,5,6,0.1934,6,9,0.3043,5,6,0.1527,6,9,0.3252
740,25,61,15,22,0.8013,12,16,1.226,15,19,1.6914,12,16,1.991
741,177,256,102,154,7.4159,-1,-1,40000,102,154,37.855,-1,-1,40000
742,5,8,3,4,0.7748,3,4,0.9375,3,4,0.5194,3,4,0.8392
743,16,37,15,31,1.2647,177,795,89.7363,15,27,1.7794,177,795,59.2597
744,12,13,11,12,0.3394,11,12,0.5506,11,12,0.3603,11,12,0.5917
745,130,195,130,195,6.4626,66,130,8.6968,130,195,24.3696,66,130,25.9118
746,7,10,6,9,0.465,6,9,1.1869,6,9,0.6307,6,9,1.0618
747,13,22,12,21,1.3729,11,20,2.2859,12,21,1.5311,11,20,2.4576
748,12,21,11,18,0.4559,10,13,0.7859,11,18,0.3031,10,13,0.4946
749,17,30,14,24,0.5893,12,30,1.269,14,21,0.6722,12,30,1.359
750,6,9,5,7,0.3232,5,12,1.1159,5,7,0.3153,5,12,1.0267
751,16,17,16,17,0.2853,31,97,2.1051,16,17,0.5502,31,97,2.7315
752,18,26,18,26,0.6394,18,26,1.2023,18,26,0.4732,18,26,0.8952
753,19,23,16,22,0.3868,8,10,0.5143,16,22,0.4432,8,10,0.6351
754,16,25,16,25,0.4053,19,80,6.8364,16,25,1.676,19,80,8.1999
755,19,33,19,33,0.7077,29,50,1.5596,19,33,1.4305,29,50,2.9408
756,7,15,6,11,0.5775,6,11,1.2169,6,11,0.658,6,11,1.3567
757,54,81,44,71,1.2576,36,89,3.0434,44,71,3.6773,36,89,5.383
758,29,39,29,39,0.4681,57,241,12.544,29,39,1.8572,57,241,16.2139
759,56,78,33,54,2.1296,13,86,13.6769,28,44,4.7135,13,86,11.659
760,81,118,49,83,3.0975,20,192,23.2903,39,64,7.2959,20,192,46.4651
761,17,35,9,17,0.7128,5,9,1.0732,9,17,0.6102,5,9,0.8159
762,508,923,307,577,59.5949,174,518,97.9974,307,568,1038.1819,174,518,1055.4884
763,51,87,46,81,2.1931,16,68,19.1673,45,71,4.5979,16,68,17.9093
764,6,8,6,8,0.3252,6,8,0.7484,6,8,0.221,6,8,0.4215
765,87,101,85,98,3.4918,320,1126,80.7296,85,96,9.8451,320,1126,53.6308
766,25,32,22,29,1.0452,23,43,2.141,22,29,1.4617,23,43,2.5547
767,18,18,18,18,0.2696,18,18,0.3509,18,18,0.3576,18,18,0.4417
768,4,5,4,5,0.1223,3,3,0.1886,4,5,0.1578,3,3,0.24
769,9,12,9,12,0.2557,9,12,0.4081,9,12,0.2293,9,12,0.3844
770,16,31,11,25,0.2719,13,41,2.9775,11,23,9.3182,13,41,11.1707
771,11,14,11,14,0.4022,11,14,0.6978,11,14,0.2198,11,14,0.3943
772,22,56,19,40,0.6363,10,29,11.6179,13,17,0.57,10,29,2.5654
773,13,22,12,20,0.2846,13,21,0.4827,12,20,0.3347,13,21,1.4352
774,20,30,20,30,0.9821,65,383,21.5424,19,28,1.0606,65,383,12.1145
775,2,2,2,2,0.1428,2,2,0.1748,2,2,0.1405,2,2,0.1878
776,55,74,41,58,1.0855,28,43,1.545,41,58,4.0851,28,43,4.8904
777,13,16,13,16,0.3055,13,40,0.6872,13,16,0.3493,13,40,0.7539
778,14,26,7,12,0.5439,7,15,0.7677,7,12,0.4835,7,15,0.7472
779,12,22,9,17,0.5305,3,6,1.0689,5,7,0.2028,3,6,0.3177
780,22,25,18,25,0.7294,19,33,1.6219,18,25,0.6422,19,33,1.3804
781,35,50,30,41,1.0211,17,53,3.6868,28,34,2.124,17,53,2.6711
782,39,70,32,47,1.9547,78,367,25.5222,29,37,4.7341,78,367,26.9571
783,29,37,29,37,0.7772,78,367,8.4908,29,37,1.32,78,367,9.6371
784,13,30,11,25,0.8475,10,18,1.4988,11,21,0.568,10,18,0.8427
785,8,19,6,16,0.3821,5,9,0.5818,6,12,0.3734,5,9,0.5628
786,53,149,33,94,4.0519,21,57,6.9864,33,82,5.8879,21,57,7.2888
787,53,149,33,94,1.2785,21,57,1.9211,33,82,6.3316,21,57,6.9067
788,23,31,22,29,5.8697,32,117,15.8969,22,28,0.8246,32,117,12.5945
789,18,23,13,16,0.4152,13,33,0.9706,13,16,0.609,13,33,1.2236
790,6,7,6,7,0.1839,6,7,0.2652,6,7,0.3225,6,7,0.4713
791,15,18,14,16,0.465,14,16,0.7938,14,16,0.3659,14,16,0.5431
792,11,18,11,18,0.3228,1,1,12.2282,8,8,0.583,8,8,0.6532
793,12,18,12,18,0.2719,8,21,1.7648,12,17,0.7472,8,21,2.9056
794,6,8,6,8,0.2786,6,8,0.4922,6,8,0.2352,6,8,0.3256
795,11,12,11,12,0.1886,11,14,0.3556,11,12,0.2692,11,14,0.4342
796,28,55,23,47,1.9942,34,134,7.0512,23,46,1.3057,34,134,3.7583
797,33,57,26,43,1.4842,26,106,15.0285,21,29,2.7079,26,106,7.3693
798,9,17,6,11,0.4405,6,13,0.6197,6,9,0.6047,6,13,1.2501
799,288,465,192,347,18.276,144,539,119.9579,191,343,66.68,144,539,112.0991
800,546,2608,544,2348,57.5051,-1,-1,40000,289,1075,491.236,29,45,491.9516
801,5,8,4,6,0.2218,3,5,0.3414,4,6,0.1527,3,5,0.236
802,25,32,21,28,0.9951,31,134,708.3917,21,28,1.344,31,134,5.2334
803,46,72,13,20,1.5019,13,22,2.3396,13,20,1.3575,13,22,1.7652
804,7,8,7,8,0.2415,7,10,0.4768,7,8,0.1409,7,10,0.2648
805,6,7,6,7,0.3232,6,7,0.5763,6,7,0.2096,6,7,0.3319
806,72,120,64,94,3.4208,52,95,5.6581,64,94,4.0942,52,95,5.2531
807,1501,1500,1501,1500,217.3065,1501,1500,227.1252,1501,1500,951.6934,1501,1500,961.5484
808,38,50,34,46,1.0038,56,145,6.2285,34,43,6.3525,56,145,7.9891
809,11,10,11,10,0.3548,11,10,0.463,11,10,0.3935,11,10,0.5009
810,22,28,20,26,5.9546,18,25,7.1416,20,26,1.3089,18,25,2.295
811,15,22,12,18,0.2455,8,18,0.4598,11,14,0.2514,8,18,0.4567
812,9,11,9,11,0.5901,9,11,1.1901,9,11,0.3189,9,11,0.549
813,42,47,33,38,1.0997,22,27,1.7996,33,38,2.3171,22,27,2.9396
814,10,18,2,3,0.1235,2,3,0.2028,2,3,0.1034,2,3,0.193
815,13,23,13,23,0.3086,13,18,0.5613,13,18,0.4046,13,18,0.6153
816,19,19,19,19,0.5498,19,19,1.1826,19,19,0.6971,19,19,1.0006
817,6,8,6,8,0.236,6,8,0.4057,6,8,0.4796,6,8,1.136
818,10,11,10,11,0.2617,10,11,0.4294,10,11,0.2944,10,11,0.4871
819,9,8,9,8,0.2092,9,8,0.2585,9,8,0.2332,9,8,0.3142
820,9,8,9,8,0.2368,9,8,0.3209,9,8,0.2688,9,8,0.3236
821,18,17,18,17,0.2992,18,17,0.3765,18,17,0.6363,18,17,0.7472
822,10,19,3,4,0.2364,1,1,0.3347,2,2,0.1282,2,2,0.1515
823,2,2,2,2,0.1784,2,2,0.2147,2,2,0.0785,2,2,0.1144
824,1,1,1,1,0.0734,1,1,0.0888,1,1,0.0588,1,1,0.086
825,29,41,27,39,0.5356,80,175,2.1769,27,39,1.1021,80,175,2.7
826,8,11,7,9,0.238,7,11,0.3698,7,9,0.2609,7,11,1.7522
827,8,8,8,8,0.2569,6,6,0.465,8,8,0.268,6,6,0.478
828,3,5,2,3,0.0801,2,3,0.1839,2,3,0.0959,2,3,0.1997
829,4,7,4,7,0.1476,3,5,0.3497,4,6,0.1365,3,5,0.195
830,4,7,4,7,0.1409,3,5,0.2494,4,6,0.0828,3,5,0.1476
831,74,99,61,78,10.4953,53,188,14.6388,61,78,4.0235,53,188,9.9414
832,14,14,14,14,0.2778,21,24,0.6576,14,14,0.2842,21,24,0.6501
833,22,32,22,32,0.7196,35,193,15.2128,22,32,1.3184,35,193,11.5188
834,307,306,113,126,13.4309,65,74,14.3069,113,126,77.1683,65,74,78.1681
835,19,19,19,19,0.4318,18,18,0.6453,19,19,0.386,18,18,0.5921
836,15,14,15,14,0.3169,15,14,0.4326,15,14,0.2928,15,14,0.3619
837,41,42,19,20,1.0282,17,18,1.3369,19,20,1.0922,17,18,1.3192
838,53,55,21,23,1.3061,18,18,1.6748,21,23,1.83,18,18,2.0854
839,26,26,16,16,0.4223,16,15,0.5632,16,16,0.5115,16,15,0.6592
840,32,32,20,20,0.5814,19,19,1.1313,20,20,0.7235,19,19,0.9189
841,17,16,17,16,0.354,17,16,0.4701,17,16,0.3106,17,16,0.3884
842,134,141,47,54,3.7859,39,60,5.4695,47,54,11.0933,39,60,11.987
843,8,11,6,8,0.3225,6,9,0.6303,6,8,0.2889,6,9,0.5735
844,63,68,59,64,0.9821,55,165,2.5871,59,64,2.5456,55,165,4.1637
845,8,9,8,9,0.2155,8,18,0.5857,8,9,0.1973,8,18,0.4239
846,18,23,18,23,0.4792,49,214,9.5412,18,23,0.36,49,214,3.9643
847,74,116,55,92,3.735,34,232,16.8739,54,86,5.7102,34,232,22.7428
848,56,79,51,74,4.2604,35,127,13.9177,50,68,2.6265,35,127,6.0075
849,38,41,11,17,0.5703,8,16,1.0886,11,16,2.1975,8,16,3.0785
850,2,3,2,3,0.1243,1,1,0.21,2,2,0.0809,2,2,0.1152
851,2,3,2,3,0.101,1,1,0.1614,2,2,0.0734,2,2,0.1069
852,385,1323,298,765,68.915,2849,37006,3591.3958,298,685,199.4528,2849,37006,2541.8624
853,3,5,2,3,0.2786,2,3,0.3544,2,3,0.6023,2,3,0.7227
854,577,1105,336,648,53.4733,338,707,136.0716,336,648,433.4588,338,707,511.7213
855,25,279,25,279,5.7039,25,48,6.3687,25,48,41.6307,25,48,42.282
856,39,40,35,38,0.525,94,332,2.469,35,38,1.2011,94,332,3.2625
857,55,78,53,72,2.2661,53,74,3.6951,53,71,4.5793,53,74,6.1113
858,19,35,17,31,0.3607,9,24,1.1056,11,14,0.6675,9,24,1.016
859,13,13,13,13,0.2534,13,13,0.4014,13,13,0.268,13,13,0.4219
860,35,60,32,57,1.3129,45,195,13.6038,32,55,3.5988,45,195,7.9524
861,12,20,11,18,0.2794,12,20,0.5048,11,18,0.279,12,20,0.5048
862,30,45,21,31,0.9832,21,31,1.4589,21,31,1.1017,21,31,1.363
863,17,21,17,21,0.5064,31,87,15.6513,17,21,0.4827,31,87,2.3277
864,5,9,4,7,0.163,2,3,0.2921,3,4,0.1136,2,3,0.1823
865,81,96,65,80,1.5418,46,64,2.4015,65,80,5.5295,46,64,7.1183
866,11,13,10,11,0.3272,10,13,1.4948,10,11,0.1973,10,13,0.3627
867,13,19,13,19,0.3027,10,27,1.5994,13,19,0.4677,10,27,2.799
868,9,26,7,16,0.9714,6,14,1.5671,7,16,0.8459,6,14,1.6622
869,46,59,41,54,0.7278,27,38,1.1715,41,54,2.863,27,38,3.2767
870,178,267,93,179,4.8647,27,97,16.1752,93,179,21.5487,27,97,27.7509
871,28,55,19,32,1.284,21,96,7.3662,18,27,1.7605,21,96,9.6118
872,21,38,19,34,0.5305,19,34,1.9409,19,34,3.0323,19,34,6.1385
873,46,65,38,57,0.7981,325,2202,828.0671,38,57,5.4845,325,2202,615.1244
874,37,45,24,32,0.9955,69,217,38.4282,24,32,2.0285,69,217,42.0811
875,28,30,16,18,0.7488,15,17,1.029,16,18,0.8281,15,17,0.9967
876,9,11,9,11,0.2822,9,23,0.9509,9,11,0.1843,9,23,0.5348
877,2,2,2,2,0.1255,2,2,0.1551,2,2,0.1101,2,2,0.1476
878,13,20,11,14,0.6773,10,21,0.9521,11,14,0.3339,10,21,0.5273
879,4,4,4,4,0.1314,4,4,0.2115,4,4,0.1188,4,4,0.2151
880,842,4387,557,1551,181.6371,95,1173,4630.2271,555,670,878.1365,95,1173,1194.4195
881,5,7,5,7,0.2214,5,7,0.4014,5,7,0.1938,5,7,0.3477
882,2,2,2,2,0.0844,2,4,0.2285,2,2,0.1602,2,4,0.2518
883,6,9,3,4,0.1026,3,5,0.1736,3,4,0.1105,3,5,0.2178
884,39,66,38,65,1.6231,38,63,2.7698,38,62,3.6608,38,63,4.8919
885,10,14,9,12,0.3935,9,13,0.8064,9,12,0.495,9,13,0.943
886,10,30,10,30,1.6685,10,24,3.1018,10,30,1.5884,10,24,2.2981
887,45,51,44,50,0.9086,48,169,11.6226,44,49,4.9259,48,169,21.5507
888,22,26,22,26,0.7432,24,80,3.8435,22,26,0.6631,24,80,2.4154
889,19,30,19,30,7.9358,120,565,111.5176,19,26,2.2125,120,565,37.2708
890,8,11,7,9,0.1823,7,15,1.376,7,9,0.4093,7,15,1.4226
891,34,50,31,46,1.2386,24,154,9.0501,30,44,1.018,24,154,5.0388
892,5,8,4,6,0.1282,4,8,0.3635,4,6,0.1555,4,8,0.2782
893,75,99,48,72,1.4261,41,155,15.4181,48,72,6.7168,41,155,19.8443
894,36,66,28,48,1.3215,10,24,3.6987,25,35,17.0625,10,24,17.3396
895,4,6,3,4,0.1736,3,5,0.3615,3,4,0.088,3,5,0.1934
896,9,10,9,10,0.3497,9,10,0.5925,9,10,0.2707,9,10,0.525
897,12,15,11,14,0.4338,9,12,0.6978,11,14,0.3947,9,12,0.8147
898,6,7,6,7,0.1567,6,14,0.3856,6,7,0.1871,6,14,0.5171
899,11,21,7,12,7.0662,7,22,7.5596,7,12,0.1859,7,22,0.8289
900,16,32,10,21,0.4085,8,18,1.2864,10,17,0.4338,8,18,0.8609
901,13,23,7,12,0.2917,7,12,0.5032,7,12,0.4227,7,12,0.7815
902,12,22,11,19,0.2628,10,14,0.4602,11,19,0.3019,10,14,0.491
903,64,140,44,106,3.2534,48,142,7.033,44,106,4.5837,48,142,6.7287
904,14,13,14,13,0.2873,14,13,0.356,14,13,0.279,14,13,0.3528
905,10,26,10,26,0.4409,3,6,0.6078,6,8,0.5873,3,6,0.7492
906,17,21,17,21,0.2881,17,24,0.5392,17,21,0.5913,17,24,0.9619
907,25,31,25,31,0.431,25,30,0.6864,25,30,0.6165,25,30,0.8759
908,18,22,18,22,0.69,18,22,1.3192,18,22,0.5214,18,22,0.7831
909,7,16,5,11,0.2194,1,1,0.5281,3,4,0.1503,1,1,0.1946
910,55,71,53,69,1.8004,47,70,3.4006,53,69,4.6488,47,70,6.5459
911,17,19,17,19,0.4614,17,19,0.9457,17,19,0.7606,17,19,1.17
912,33,43,33,43,1.3381,33,46,5.207,33,43,4.9587,33,46,5.5954
913,10,21,9,18,0.2885,9,18,0.5234,9,18,0.5842,9,18,0.9714
914,65,98,52,76,1.9969,48,210,15.2065,52,76,4.3196,48,210,14.3677
915,76,106,41,68,4.4431,38,66,6.077,41,68,11.8038,38,66,13.3986
916,2,2,2,2,0.0848,2,2,0.1057,2,2,0.0868,2,2,0.1353
917,3,4,3,4,0.1121,3,6,0.3071,3,4,0.1271,3,6,0.3651
918,201,4009,192,4000,62.2838,186,504,152.8551,192,338,204.1791,186,504,224.6076
919,72,132,30,56,1.108,7,17,1.4672,30,54,6.2972,7,17,7.1412
920,22,36,18,27,0.6378,26,41,1.1597,18,27,0.8328,26,41,1.3772
921,52,79,47,70,1.0926,97,556,97.3485,46,66,7.4779,97,556,53.2644
922,30,40,30,40,1.1336,31,103,5.2527,30,40,0.975,31,103,9.2672
923,2,3,2,3,0.069,2,3,0.1969,2,3,0.1239,2,3,0.2739
924,11,14,10,12,0.463,10,12,0.7693,10,12,0.6082,10,12,0.8936
925,27,41,27,41,1.0906,24,59,2.0751,27,40,1.6646,24,59,2.6731
926,15,16,15,16,0.4006,17,18,0.7085,15,16,0.4732,17,18,0.8068
927,17,17,14,14,0.4732,10,10,0.701,14,14,0.354,10,10,0.4685
928,5,7,5,7,0.1425,5,7,0.2336,5,7,0.1464,5,7,0.2439
929,1,1,1,1,0.0923,1,1,0.114,1,1,0.0592,1,1,0.086
930,11,21,11,21,0.2692,11,21,0.4863,11,21,0.6789,11,21,0.9852
931,8,15,8,15,0.1531,8,15,0.2992,8,15,0.3027,8,15,0.495
932,11,33,10,26,1.3101,10,31,2.4063,10,24,1.4052,10,31,2.2365
933,10,12,8,10,0.3757,6,6,0.536,8,10,0.2052,6,6,0.2992
934,6,8,6,8,0.2648,6,11,0.5336,6,8,0.2411,6,11,0.525
935,20,35,16,25,12.8736,38,113,14.7209,16,25,0.8068,38,113,2.7363
936,7,8,7,8,0.2423,7,9,0.4235,7,8,0.2127,7,9,0.3931
937,12,44,10,37,0.8115,9,19,1.3168,10,30,0.8893,9,19,1.4451
938,10,26,8,23,0.3007,6,9,0.4665,8,16,0.3193,6,9,0.4969
939,9,11,9,11,0.2463,9,23,1.4486,9,11,0.1598,9,23,0.8072
940,26,51,25,49,0.6189,21,58,17.52,21,38,1.1475,21,58,2.7489
941,48,56,30,38,0.8968,64,223,10.0816,30,38,8.1655,64,223,11.269
942,11,14,10,12,0.264,8,10,0.6434,10,12,0.6007,8,10,0.8546
943,19,28,14,23,0.2996,9,27,1.0326,14,22,0.4176,9,27,1.0965
944,30,50,26,37,2.4513,36,55,8.2804,26,37,1.9898,36,55,3.459
945,5,10,5,10,0.2506,4,10,0.6927,5,10,0.3165,4,10,8.5772
946,20,54,18,41,1.4029,17,72,4.7344,18,41,1.9851,17,72,5.5058
947,36,166,35,165,4.8347,25,174,17.1821,35,164,14.3578,25,174,25.5135
948,36,131,24,107,4.0563,24,176,27.4398,24,107,5.0956,24,176,44.4499
949,20,71,13,31,1.5919,16,47,3.8589,13,30,2.5342,16,47,3.8258
950,10,9,10,9,0.2553,10,9,0.313,10,9,0.1839,10,9,0.2407
951,12,13,12,13,0.3852,12,13,0.6007,12,13,0.508,12,13,0.7784
952,10,12,10,12,0.2064,10,27,0.7038,10,12,0.33,10,27,0.9165
953,6,7,6,7,0.2151,6,7,0.3821,6,7,0.5092,6,7,1.1088
954,20,29,15,20,0.7203,37,198,14.8781,15,20,0.5222,37,198,10.4147
955,52,75,34,56,2.3897,41,297,10.5418,34,56,2.43,41,297,12.1082
956,59,96,51,83,11.1525,75,389,22.1172,51,83,10.7992,75,389,21.6261
957,28,61,25,55,1.26,19,46,7.1763,24,38,1.0504,19,46,1.826
958,17,18,17,18,0.5013,17,18,0.7898,17,18,0.5881,17,18,0.894
959,21,33,17,28,0.7203,23,77,4.6046,17,26,0.8269,23,77,2.6317
960,28,35,16,23,0.6694,10,18,1.0543,16,23,1.2055,10,18,1.5592
961,37,66,37,66,1.1321,46,76,1.9965,37,64,2.4588,46,76,3.6572
962,19,22,19,22,0.4196,496,3183,72.7219,19,22,1.1893,496,3183,81.6908
963,6,7,6,7,0.1768,6,6,0.2755,6,7,0.1863,6,6,0.3509
964,11,16,10,14,0.2707,11,18,0.5246,10,14,0.4377,11,18,0.8589
965,36,59,33,56,2.0463,38,72,3.5877,33,56,2.1639,38,72,4.4376
966,19,37,14,23,0.7207,22,75,4.2497,14,22,0.6232,22,75,1.7068
967,5,6,5,6,0.1476,5,11,0.3742,5,6,0.1346,5,11,0.3446
968,13,21,12,19,0.345,12,39,2.1169,12,19,0.401,12,39,2.6392
969,4,5,4,5,0.18,4,5,0.3015,4,5,0.1401,4,5,0.2684
970,10,11,10,11,0.2048,15,37,0.6982,10,11,0.2013,15,37,0.7022
971,36,51,28,43,0.5885,71,226,5.1146,28,43,0.9986,71,226,9.5803
972,1,1,1,1,0.1231,1,1,0.1515,1,1,0.0848,1,1,0.1097
973,26,31,24,27,0.3998,24,27,0.6153,24,27,0.5857,24,27,0.8025
974,6,16,5,11,0.1973,5,6,0.3675,5,6,0.3572,5,6,0.5056
975,12,25,6,10,0.3375,6,10,0.4519,6,10,0.3138,6,10,0.4243
976,24,36,24,36,0.6126,24,36,1.0472,24,36,0.8336,24,36,1.1581
977,13,33,8,18,0.3256,2,3,0.654,6,10,1.224,2,3,1.2951
978,71,125,61,115,2.0794,36,72,3.5629,61,115,4.8248,36,72,7.3314
979,28,39,25,31,0.8321,24,55,3.6237,25,31,0.8988,24,55,5.2129
980,13,17,13,17,0.2096,13,39,5.8223,13,17,0.2909,13,39,7.6271
981,14,28,12,21,0.5427,15,27,1.1088,12,20,0.9007,15,27,4.6721
982,14,26,10,22,0.4823,7,8,0.9477,10,22,0.33,7,8,0.5553
983,10,11,10,11,0.2419,10,11,0.3915,10,11,0.3043,10,11,0.4385
984,13,15,13,15,0.3678,13,42,2.3333,13,15,0.3015,13,42,1.419
985,70,129,37,73,1.1411,30,113,3.5633,37,72,5.9826,30,113,9.8538
986,11,22,9,19,0.5364,9,25,0.9603,9,19,0.5372,9,25,0.9461
987,37,42,34,39,1.0385,30,77,4.9989,34,39,1.1096,30,77,3.7993
988,34,34,32,32,0.9035,30,30,1.348,32,32,0.7989,30,30,1.0322
989,15,34,10,16,0.3461,19,59,2.7355,9,14,0.6481,19,59,4.0906
990,35,58,34,57,0.7381,11,23,1.269,14,15,1.4052,11,23,1.6282
991,547,1106,287,589,42.5654,-1,-1,40000,275,540,458.4616,-1,-1,40000
992,47,46,25,46,955.6534,25,46,964.0306,25,46,932.8631,25,46,940.2128
993,23,47,15,29,1.8532,14,25,2.8413,15,28,6.1243,14,25,6.9545
994,4,6,2,3,0.1464,2,3,0.21,2,3,0.1203,2,3,0.1934
995,21,28,18,26,0.6378,41,110,5.2887,18,26,0.5005,41,110,1.6239
996,17,19,14,17,0.4586,16,23,1.0061,14,17,0.3252,16,23,0.5167
997,208,554,56,144,12.3565,46,290,77.6723,46,67,35.4736,46,290,49.4603
998,7,11,6,9,0.2609,6,15,0.5581,6,9,1.3571,6,15,1.8738
999,9,13,9,13,0.3521,9,13,0.6106,9,13,0.2672,9,13,0.4693
1000,8,31,6,18,0.6106,6,17,1.0152,6,17,0.6221,6,17,1.4396
1001,28,44,12,24,0.8257,6,12,0.9998,12,24,1.1206,6,12,1.29
1002,19,23,19,23,0.705,19,23,1.3476,19,23,0.5155,19,23,1.258
1003,21,42,21,42,1.1419,27,55,3.9339,21,38,0.8775,27,55,2.263
1004,14,19,13,16,0.3221,13,16,0.4965,13,16,0.6153,13,16,0.9043
1005,18,22,18,22,0.5802,18,51,2.1379,18,22,0.5901,18,51,2.1904
1006,11,14,8,12,0.5593,8,13,0.9197,8,12,0.3055,8,13,0.5553
1007,306,586,71,130,14.8042,168,1268,389.9471,68,113,108.6783,168,1268,430.383
1008,6,11,5,9,0.1914,5,9,0.4803,5,9,0.2609,5,9,0.4057
1009,13,24,11,19,0.8257,12,38,3.3288,11,19,1.2813,12,38,3.1618
1010,150,185,148,185,5.6341,322,1072,21.0226,148,183,34.4776,322,1072,47.504
1011,10,10,10,10,0.4105,10,10,0.645,10,10,0.2996,10,10,0.4725
1012,127,250,127,250,5.2697,125,308,7.397,127,250,25.4093,125,308,27.5026
1013,6,8,6,8,0.2526,8,14,0.731,6,8,0.236,8,14,0.615
1014,21,46,11,16,0.4302,9,24,0.9244,11,16,1.3271,9,24,2.3613
1015,23,62,19,41,1.0689,19,41,2.0901,19,41,2.4469,19,41,3.8925
1016,15,15,15,15,0.4803,15,15,0.8569,15,15,0.3035,15,15,0.4693
1017,23,25,15,17,0.8625,15,15,1.1952,15,17,0.7622,15,15,1.035
1018,11,11,11,11,0.2538,11,11,0.3718,11,11,0.2348,11,11,0.3639
1019,38,47,35,44,1.0594,89,464,12.0501,35,43,1.1992,89,464,9.4176
1020,15,15,15,15,0.2707,15,17,1.4518,15,15,0.3975,15,17,0.8009
1021,22,25,22,25,0.4867,39,113,1.871,22,25,0.4934,39,113,1.3444
1022,14,14,14,14,0.431,14,14,0.8111,14,14,0.5281,14,14,0.825
1023,13,13,13,13,0.2159,13,13,0.3513,13,13,0.4575,13,13,0.7203
1024,12,12,12,12,0.3382,12,12,0.5609,12,12,0.4334,12,12,0.7255
1025,13,15,13,15,0.2857,21,23,0.5317,13,15,0.4188,21,23,0.7847
1026,15,16,15,16,0.4886,15,16,0.8013,15,16,0.3311,15,16,0.4961
1027,14,15,14,15,0.2786,14,15,0.4634,14,15,0.2913,14,15,0.48
1028,15,19,13,15,0.7077,13,15,1.2911,13,15,0.7973,13,15,1.4581
1029,15,18,14,16,0.3205,14,16,0.579,14,16,0.4559,14,16,1.0484
1030,17,21,17,21,0.5782,21,64,1.813,17,21,0.7006,21,64,2.5061
1031,6,5,6,5,0.1322,6,5,0.1661,6,5,0.1156,6,5,0.1575
1032,8,8,8,8,0.189,8,8,0.354,8,8,0.1792,8,8,0.2751
1033,35,52,23,40,1.1175,14,41,7.6583,23,40,2.2886,14,41,7.3247
1034,60,86,32,53,1.7629,24,55,2.2563,32,53,4.1838,24,55,4.6669
1035,28,41,27,37,0.7144,59,237,15.3016,27,37,2.3064,59,237,13.2655
1036,35,68,30,55,2.7738,88,638,25.3564,30,55,2.8614,88,638,22.1215
1037,8,11,7,10,0.4807,7,8,0.7322,7,10,0.2486,7,8,0.4314
1038,87,137,59,102,2.745,109,1087,51.6946,59,100,10.1846,109,1087,62.2329
1039,22,36,21,34,0.3544,45,147,1.9717,21,24,0.9134,45,147,2.2946
1040,89,94,65,69,1.9298,61,182,4.4289,65,69,4.6997,61,182,11.6491
1041,15,18,13,17,0.4519,9,12,7.1005,13,16,0.656,9,12,0.975
1042,47,114,18,43,1.3606,15,41,5.1079,18,43,1.646,15,41,4.873
1043,5,7,5,7,0.1725,2,3,0.7152,5,6,0.1357,2,3,0.206
1044,5,8,2,3,0.0919,2,3,0.1543,2,3,0.0722,2,3,0.1385
1045,5,8,2,3,0.0872,2,3,0.1507,2,3,0.0769,2,3,0.1385
1046,5,8,2,3,0.086,2,3,0.1539,2,3,0.0738,2,3,0.135
1047,8,14,7,13,0.2159,7,11,0.3442,7,13,0.2692,7,11,0.3955
1048,42,55,38,51,0.7401,43,137,2.5725,38,51,1.3713,43,137,2.7055
1049,17,25,14,19,0.4942,15,24,0.9919,14,19,0.6142,15,24,1.1072
1050,8,12,8,12,0.2447,4,6,0.371,8,12,0.5036,4,6,0.7594
1051,15,28,14,27,0.3307,9,27,1.0954,14,23,0.369,9,27,0.9398
1052,12,11,12,11,0.2569,12,11,0.315,12,11,0.3781,12,11,0.4906
1053,51,90,32,61,8.9266,22,232,16.9749,32,61,2.4797,22,232,18.39
1054,11,11,11,11,0.3907,11,11,0.4839,11,11,0.5778,11,11,0.6793
1055,30,50,25,40,1.6105,30,148,7.4471,25,40,2.9561,30,148,9.6541
1056,12,14,11,13,0.3497,9,11,0.5407,11,13,0.2411,9,11,0.3643
1057,4,5,4,5,0.1946,4,5,0.2881,4,5,0.2194,4,5,0.3528
1058,4,5,4,5,0.1657,4,5,0.2861,4,5,0.1535,4,5,0.2727
1059,8,12,8,12,0.4164,8,12,0.9051,8,12,0.5017,8,12,1.0448
1060,61,65,31,35,3.6019,30,33,4.1048,31,35,4.1727,30,33,4.4696
1061,45,48,23,26,1.3251,21,26,1.7723,23,26,1.2801,21,26,1.5304
1062,3,5,2,3,0.0982,2,3,0.1977,2,3,0.0911,2,3,0.2013
1063,25,40,20,27,0.9173,16,36,3.3604,20,26,0.7278,16,36,1.4186
1064,10,19,9,17,0.6138,8,24,2.5219,9,16,0.9477,8,24,2.3704
1065,46,106,28,55,6.0474,31,67,8.3704,28,53,3.9288,31,67,4.9966
1066,36,51,28,43,0.5684,24,52,1.2521,28,43,0.9963,24,52,1.453
1067,17,17,13,16,0.2842,10,16,0.489,13,16,0.628,10,16,0.9726
1068,14,29,12,22,0.7835,11,19,1.376,12,22,1.3669,11,19,2.2042
1069,3,4,3,4,0.1346,3,4,0.2242,3,4,0.1113,3,4,0.1953
1070,65,70,60,65,1.6575,54,160,4.631,60,65,2.6972,54,160,5.9056
1071,52,57,49,54,2.0388,43,127,3.2479,49,54,2.1035,43,127,3.2948
1072,50,55,48,53,0.7109,42,124,1.8844,48,53,2.0885,42,124,3.2163
1073,1,1,1,1,0.0627,1,1,0.0825,1,1,0.045,1,1,0.0667
1074,56,61,51,56,4.8004,45,133,7.3014,51,56,5.5843,45,133,7.5959
1075,56,61,51,56,1.605,45,133,4.0441,51,56,2.4935,45,133,4.2193
1076,56,61,51,56,0.8723,45,133,2.1146,51,56,4.7941,45,133,7.8481
1077,56,61,51,56,0.8692,45,133,2.2133,51,56,3.0209,45,133,4.6788
1078,56,61,51,56,1.8757,45,133,3.0256,51,56,3.7871,45,133,6.2913
1079,12,15,12,15,0.5277,12,15,0.8332,12,15,0.2822,12,15,0.4421
1080,28,35,28,35,1.0373,65,293,16.2419,28,35,1.0081,65,293,17.6866
1081,64,116,55,104,2.3581,161,988,590.5092,48,73,4.243,161,988,107.695
1082,13,31,13,31,0.5482,4,8,2.6786,11,18,0.5818,4,8,0.8601
1083,2,3,2,3,0.0469,2,3,0.1215,2,3,0.0817,2,3,0.1586
1084,8,9,8,9,0.2285,8,21,0.6915,8,9,0.2439,8,21,0.6769
1085,44,57,38,51,0.7484,32,109,2.9621,38,51,3.0083,32,109,6.7693
1086,6,11,5,9,0.6315,6,14,1.2754,5,9,0.3746,6,14,0.6963
1087,4,7,3,5,0.0876,3,6,0.4156,3,5,0.1448,3,6,0.4405
1088,52,72,48,68,1.8165,1936,9094,216.6678,48,68,3.4298,1936,9094,247.1807
1089,48,62,44,58,13.2182,1638,6156,186.3467,44,58,2.0565,1638,6156,176.4344
1090,2,2,2,2,0.1669,2,2,0.2001,2,2,0.1267,2,2,0.1657
1091,28,33,28,33,0.4259,30,104,5.6451,28,33,0.7606,30,104,6.0024
1092,10,17,6,10,0.2155,6,10,0.3434,6,10,0.3315,6,10,0.5589
1093,19,21,19,21,0.4717,19,53,4.1266,19,21,0.568,19,53,2.5251
1094,5,4,5,4,0.1626,5,4,0.2909,5,4,0.1338,5,4,0.189
1095,11,10,11,10,0.1764,11,10,0.2285,11,10,0.3118,11,10,0.4026
1096,6,5,6,5,0.2198,6,5,0.2617,6,5,0.2107,6,5,0.2684
1097,6,5,6,5,0.2009,6,5,0.2775,6,5,0.1507,6,5,0.4934
1098,7,7,7,7,0.2246,7,7,0.3236,7,7,0.2684,7,7,0.465
1099,5,4,5,4,0.1661,5,4,0.2238,5,4,0.1346,5,4,0.1882
1100,6,5,6,5,0.3363,6,5,0.4061,6,5,0.12,6,5,0.1681
1101,6,5,6,5,0.1673,6,5,0.2096,6,5,0.1503,6,5,0.2135
1102,5,4,5,4,0.1401,5,4,0.1831,5,4,0.163,5,4,0.2253
1103,9,8,9,8,0.1926,9,8,0.2494,9,8,0.2368,9,8,0.2885
1104,9,8,9,8,0.2707,9,8,0.3603,9,8,0.2273,9,8,0.3063
1105,7,6,7,6,0.2478,7,6,0.3075,7,6,0.2269,7,6,0.2913
1106,7,7,7,7,0.2285,6,6,0.3248,7,7,0.1456,6,6,0.2727
1107,7,6,7,6,0.118,7,6,0.1551,7,6,0.1298,7,6,0.1792
1108,5,4,5,4,0.1515,5,4,0.1922,5,4,0.0821,5,4,0.116
1109,5,5,5,5,0.1989,7,8,0.3765,5,5,0.1586,7,8,0.3169
1110,8,8,8,8,0.2096,12,12,0.33,8,8,0.2021,12,12,0.3225
1111,13,15,13,15,0.2056,13,33,0.4717,13,15,0.3832,13,33,0.8447
1112,6,5,6,5,0.2178,6,5,0.2759,6,5,0.1484,6,5,0.2107
1113,4,5,4,5,0.3098,4,5,0.4815,4,5,0.2459,4,5,0.3892
1114,6,5,5,5,0.1938,5,6,0.3394,5,5,0.1843,5,6,0.3327
1115,26,27,16,17,0.39,14,15,0.5348,16,17,0.5186,14,15,0.6639
1116,8,9,8,9,0.2313,15,22,0.6067,8,9,0.1965,15,22,0.4965
1117,5,4,5,4,0.15,5,4,0.2001,5,4,0.1326,5,4,0.1875
1118,5,4,5,4,0.1531,5,4,0.2068,5,4,0.1207,5,4,0.1705
1119,2,2,2,2,0.1819,2,2,0.2222,2,2,0.1436,2,2,0.2013
1120,2,3,2,3,0.0706,2,3,0.1397,2,3,0.0746,2,3,0.1444
1121,3,4,2,2,0.1365,2,2,0.1661,2,2,0.1211,2,2,0.1614
1122,14,25,14,25,0.4476,27,48,0.9173,14,25,1.0136,27,48,1.8082
1123,14,25,14,25,0.7046,27,48,1.38,14,25,0.8636,27,48,1.7913
1124,35,49,35,49,0.6446,35,49,1.119,35,49,1.6618,35,49,2.0988
1125,39,51,39,51,1.1175,39,51,1.9026,39,51,1.1644,39,51,1.5165
1126,36,51,28,43,0.583,24,55,1.0129,28,43,6.3793,24,55,6.8183
1127,21,191,21,191,3.1598,21,20,3.9596,21,20,11.3661,21,20,11.5086
1128,4,6,4,6,0.2482,2,2,0.6481,4,5,0.2009,2,2,0.253
1129,18,17,18,17,0.2865,18,17,0.3718,18,17,1.2375,18,17,1.3906
1130,64,561,63,559,9.63,3,6,10.1826,3,4,3.628,3,6,3.8119
1131,44,58,37,51,1.1751,48,216,7.6216,37,51,1.3472,48,216,7.5122
1132,32,45,27,40,1.7013,95,504,17.8931,27,39,1.794,95,504,13.1894
1133,31,39,26,34,0.7211,44,181,10.7361,26,34,1.766,44,181,12.5238
1134,11,10,11,10,0.341,11,10,0.4796,11,10,0.2344,11,10,0.313
1135,31,30,19,24,0.8025,10,18,1.3634,19,24,7.3042,10,18,7.8671
1136,31,30,19,24,0.4405,10,18,0.7018,19,24,0.7369,10,18,1.003
1137,34,40,25,31,0.5723,14,20,0.8131,25,31,0.9414,14,20,1.1944
1138,34,41,22,29,0.579,16,29,1.0322,22,29,0.9592,16,29,1.41
1139,13,12,10,12,0.3402,8,12,0.579,10,12,0.405,8,12,0.6426
1140,40,47,40,47,1.018,48,62,1.8477,40,47,2.3265,48,62,3.3106
1141,8,8,8,8,0.2411,8,8,0.3911,8,8,0.2123,8,8,0.3094
1142,17,21,17,21,0.3157,21,43,0.6686,17,21,0.4026,21,43,0.8411
1143,3,3,3,3,0.1543,3,3,0.1926,3,3,0.1346,3,3,0.1614
1144,38,40,37,39,0.5265,36,38,0.8186,37,39,3.7535,36,38,4.331
1145,4,4,4,4,0.0892,4,4,0.1626,4,4,0.0785,4,4,0.1527
1146,28,39,24,35,0.5569,21,32,0.8719,24,35,0.9465,21,32,1.6034
1147,28,39,24,35,0.838,21,32,1.2998,24,35,0.7282,21,32,0.9797
1148,22,28,13,21,0.3714,14,23,0.611,13,21,1.138,14,23,1.528
1149,60,65,42,48,1.7905,56,124,3.4034,42,46,2.6155,56,124,3.4247
1150,155,413,88,217,6.7275,91,260,10.7566,88,217,43.8925,91,260,52.021
1151,151,150,151,150,4.1613,151,150,4.9788,151,150,32.9559,151,150,34.5988
1152,14,21,14,21,0.6043,12,32,2.4825,14,19,1.1901,12,32,3.4559
1153,11,18,11,18,0.2178,9,23,0.6742,11,16,0.2909,9,23,0.5842
1154,8,8,8,8,0.1578,8,8,0.2502,8,8,0.1523,8,8,0.2459
1155,26,44,26,44,1.4486,12,39,6.0939,26,44,2.3767,12,39,9.3032
1156,95,115,95,115,3.24,456,2171,109.2597,95,115,10.1408,456,2171,101.2813
1157,30,29,30,29,0.5917,30,29,0.8226,30,29,0.896,30,29,1.0298
1158,28,45,22,33,14.0112,22,33,16.911,22,33,7.5884,22,33,13.0062
1159,24,39,17,32,0.9678,18,34,1.8556,17,32,1.0381,18,34,1.5694
1160,3,4,3,4,0.1117,3,5,0.2451,3,4,0.1207,3,5,0.2747
1161,9,12,8,9,0.2084,8,21,0.3975,8,9,0.4148,8,21,0.8234
1162,42,61,42,61,1.3571,32,64,2.4683,42,61,1.4629,32,64,2.0431
1163,23,51,14,31,0.8885,16,73,4.7956,12,26,1.138,16,73,7.6662
1164,126,220,79,173,5.4138,46,853,294.4558,79,160,36.0878,46,853,287.4094
1165,68,88,63,84,2.3167,51,80,3.8842,63,81,6.3249,51,80,7.9409
1166,53,92,46,76,2.6218,41,81,7.8059,46,76,5.6968,41,81,15.5495
1167,12,26,6,14,0.4294,4,8,0.7748,6,14,0.4993,4,8,0.8198
1168,15,19,15,19,0.5107,15,19,0.8155,15,19,0.3528,15,19,0.5688
1169,4,6,4,6,0.1993,4,7,0.5621,4,6,0.2731,4,7,0.6134
1170,13,12,13,12,0.3205,13,12,0.4282,13,12,9.9786,13,12,10.0532
1171,3,5,3,5,0.1436,3,6,0.3477,3,5,0.174,3,6,0.2913
1172,107,152,48,78,2.3854,75,636,20.8962,48,77,6.3639,75,636,32.7195
1173,11,23,8,14,0.5475,8,13,0.7338,8,13,0.5569,8,13,0.8423
1174,6,8,6,8,0.2115,6,8,0.5167,6,8,0.2328,6,8,0.3757
1175,67,94,31,47,2.2385,49,292,14.7821,31,47,2.9921,49,292,10.5908
1176,14,25,13,23,0.5309,14,24,0.988,13,23,0.3931,14,24,0.6525
1177,2,3,2,3,0.0813,2,3,0.1796,2,3,0.0872,2,3,0.1934
1178,8,9,8,9,0.1535,8,16,0.3734,8,9,0.1594,8,16,0.4002
1179,10,12,9,12,0.2021,9,12,0.3351,9,12,0.3335,9,12,0.701
1180,14,23,11,19,0.2739,14,27,0.5202,11,19,0.3742,14,27,0.628
1181,40,52,40,52,1.1822,30,48,1.9906,40,52,1.3176,30,48,1.7376
1182,9,22,5,12,2.2235,6,13,2.8117,5,12,0.3884,6,13,0.6963
1183,8,8,8,8,0.3386,8,8,0.5005,8,8,0.2206,8,8,0.3173
1184,25,34,24,33,0.7061,20,40,1.2844,24,33,1.1392,20,40,1.7921
1185,34,46,33,45,1.0673,25,52,1.5639,33,45,5.1166,25,52,5.5898
1186,1,1,1,1,0.1231,1,1,0.1428,1,1,0.0714,1,1,0.0884
1187,39,82,35,78,1.7834,53,180,6.0584,35,78,2.0368,53,180,5.2606
1188,11,29,6,14,0.3675,7,17,0.75,6,14,0.4815,7,17,0.8376
1189,43,58,41,56,0.7926,1,1,5.2243,40,49,2.6696,1,1,2.7126
1190,33,45,32,44,1.0255,1,1,6.0584,31,37,1.6863,1,1,1.7376
1191,23,32,22,31,0.5775,1,1,3.6892,21,24,0.5265,1,1,0.5751
1192,27,33,24,30,0.3931,28,99,2.7919,24,30,1.5465,28,99,6.0896
1193,257,508,6,7,2.4698,6,11,2.6364,6,7,8.1789,6,11,8.3889
1194,11,29,8,19,0.6828,3,6,1.3507,8,19,0.8261,3,6,1.6346
1195,42,66,40,64,1.2982,1193,7326,346.0174,39,60,2.4122,1193,7326,376.8663
1196,57,76,45,62,1.065,36,55,1.6354,45,60,4.1116,36,55,5.1304
1197,2,2,2,2,0.09,2,2,0.1097,2,2,0.071,2,2,0.1038
1198,3,5,3,5,0.1665,4,6,0.294,3,5,0.105,4,6,0.1867
1199,13,18,12,16,0.4073,11,26,0.8861,12,16,0.4571,11,26,0.9825
1200,9,10,9,10,0.178,9,11,0.3185,9,10,0.1965,9,11,0.3268
1201,13,12,13,12,0.2301,13,12,0.2909,13,12,0.3907,13,12,0.5036
1202,518,6026,130,1507,77.0921,134,646,119.1918,130,403,4281.806,134,646,4290.8187
1203,36,40,34,38,1.0756,33,37,1.6326,34,38,2.1264,33,37,2.7458
1204,13,22,12,20,0.5056,13,21,0.913,12,20,0.521,13,21,0.898
1205,53,88,48,82,1.2394,29,147,20.9661,47,74,5.2062,29,147,20.207
1206,14,26,12,21,0.4247,13,22,0.7492,12,21,0.4642,13,22,0.7243
1207,13,14,9,13,0.2356,9,13,0.4259,9,13,0.6517,9,13,0.8885
1208,3,4,3,4,0.1121,3,5,0.2392,3,4,0.0935,3,5,0.2198
1209,13,28,8,20,0.2076,2,3,0.328,7,12,0.3256,2,3,0.3836
1210,22,26,22,26,0.5238,22,26,0.9153,22,26,0.5317,22,26,0.8502
1211,32,40,23,30,0.7709,31,42,1.558,23,30,1.0515,31,42,1.8438
1212,9,9,7,8,0.3,7,8,0.4665,7,8,0.2968,7,8,0.4681
1213,10,10,10,10,0.2731,7,6,0.4073,10,10,0.1835,7,6,0.8838
1214,5,5,5,5,0.1942,5,6,0.324,5,5,0.1555,5,6,0.255
1215,33,44,29,40,0.4969,26,44,0.8996,29,40,1.6942,26,44,2.4351
1216,21,40,20,38,0.804,22,49,1.6354,20,38,0.7938,22,49,1.89
1217,4,4,4,4,0.1448,4,4,0.7902,4,4,0.1247,4,4,0.2297
1218,18,33,14,21,1.2679,20,40,2.1213,13,16,0.7464,20,40,1.1917
1219,29,40,29,40,0.8542,40,86,2.7308,29,39,1.4494,40,86,3.3864
1220,366,1301,286,752,48.0673,2793,36774,2318.9048,286,672,132.6251,2793,36774,1446.3123
1221,15,19,12,16,0.4089,11,33,1.5229,12,16,0.733,11,33,2.1252
1222,21,31,21,31,0.3371,40,129,3.6339,21,31,1.106,40,129,7.6362
1223,57,76,29,44,0.9939,168,567,65.156,29,44,4.078,168,567,114.4312
1224,10,13,10,13,0.4136,10,16,0.7211,10,13,0.3572,10,16,0.6682
1225,54,89,42,75,1.5327,58,171,4.1692,42,75,2.6814,58,171,4.7937
1226,27,32,18,22,0.7926,18,22,1.0882,18,22,0.7207,18,22,0.9102
1227,9,8,9,8,0.1468,9,8,0.1942,9,8,0.2502,9,8,0.3351
1228,95,136,68,109,1.8584,47,508,44.2158,68,109,11.668,47,508,56.7421
1229,10,14,8,10,0.1614,7,16,0.4697,7,8,0.2573,7,16,0.6402
1230,14,18,13,18,0.3003,12,20,0.5573,13,18,0.6919,12,20,1.149
1231,4,5,4,5,0.0967,5,8,0.2727,4,5,0.1823,5,8,0.4563
1232,16,28,9,15,0.3753,2,3,0.5372,9,13,0.2668,2,3,0.3647
1233,256,255,256,255,18.8712,256,255,20.6776,256,255,101.5154,256,255,102.9013
1234,6,9,3,4,0.2403,3,4,0.3986,3,4,0.131,3,4,0.2321
1235,8,8,8,8,0.2297,8,8,0.3311,8,8,0.2119,8,8,0.3094
1236,17,26,17,26,0.9706,17,26,1.7617,17,26,1.2856,17,26,2.3198
1237,28,43,28,43,0.714,43,116,2.6254,28,43,1.9827,43,116,4.8209
1238,57,81,48,70,2.0708,44,78,3.4464,48,70,4.1964,44,78,5.5938
1239,5,8,4,6,0.311,5,11,0.8486,4,6,0.3453,5,11,0.9509
1240,41,50,36,45,6.2751,41,105,9.0596,35,41,1.5232,41,105,2.5697
1241,13,19,12,17,0.4772,10,15,0.8719,12,17,0.4689,10,15,0.8222
1242,20,26,16,20,0.4298,16,19,1.1605,16,20,0.9359,16,19,1.5071
1243,3,6,3,6,0.1278,2,3,0.2597,2,3,0.0765,2,3,0.1575
1244,15,14,15,14,0.4034,15,14,0.5277,15,14,0.3232,15,14,0.3915
1245,17,16,17,16,0.4381,17,16,0.5802,17,16,0.5478,17,16,1.5193
1246,16,15,16,15,0.2921,16,15,0.3615,16,15,0.3489,16,15,0.4203
1247,17,16,17,16,0.4326,17,16,0.5707,17,16,0.5668,17,16,0.7038
1248,17,16,17,16,0.313,17,16,0.4575,17,16,0.5775,17,16,0.7282
1249,11,10,11,10,0.3623,11,10,0.5048,11,10,0.2471,11,10,0.3288
1250,19,24,17,21,0.4464,1,1,2.3321,16,18,0.8834,1,1,0.9473
1251,18,23,16,20,0.2913,1,1,0.8403,15,17,0.6982,1,1,0.7452
1252,28,35,25,29,1.0381,1,1,7.5513,24,26,1.0077,1,1,1.0413
1253,15,17,14,15,0.4196,14,38,1.2982,14,15,0.3469,14,38,0.9063
1254,9,15,9,15,0.2806,9,15,0.5072,9,15,0.2893,9,15,0.4867
1255,13,50,11,37,0.9138,11,26,1.9681,11,34,2.5626,11,26,4.7656
1256,5,11,3,6,0.2123,2,3,0.3998,3,5,0.1855,2,3,0.234
1257,14,19,14,19,0.39,15,21,0.63,14,19,2.0009,15,21,2.3834
1258,11,20,7,11,0.4886,7,18,0.8692,7,11,0.4563,7,18,0.7882
1259,18,31,15,24,0.5956,6,13,5.6435,13,14,1.1084,6,13,1.9879
1260,61,72,43,61,0.9828,34,73,1.6539,43,61,3.238,34,73,3.9031
1261,26,36,22,32,3.6801,22,32,5.4916,22,32,2.4683,22,32,3.1559
1262,37,69,21,39,0.9525,63,275,23.5631,21,39,1.7254,63,275,22.9205
1263,27,36,23,32,0.7476,19,27,1.0606,23,32,2.145,19,27,2.574
1264,15,20,14,19,0.3801,15,23,0.8238,14,19,0.4965,15,23,1.0046
1265,11,11,11,11,0.2763,11,11,0.3998,11,11,0.1973,11,11,0.315
1266,15,19,15,19,0.3473,26,33,0.6252,15,19,0.4906,26,33,0.9706
1267,5,8,4,6,0.1985,4,10,0.5609,4,6,0.2021,4,10,0.4365
1268,14,15,14,15,0.3757,63,277,3.9568,14,15,0.4547,63,277,8.4454
1269,16,19,16,19,0.4373,26,32,0.8913,16,19,0.3007,26,32,0.5609
1270,11,11,11,11,0.2577,11,11,0.3801,11,11,0.373,11,11,0.5814
1271,11,11,11,11,0.2092,11,11,0.3296,11,11,0.3217,11,11,0.5344
1272,235,427,128,237,12.2732,410,2833,183.3842,126,224,57.9981,410,2833,110.6768
1273,3,4,3,4,0.1472,3,6,0.3375,3,4,0.1286,3,6,0.3027
1274,30,45,18,34,0.795,20,45,1.7929,18,32,2.5847,20,45,4.228
1275,30,47,24,36,0.6888,32,62,1.513,24,36,1.4782,32,62,2.8583
1276,13,15,13,15,0.2538,13,16,0.416,13,15,3.9201,13,16,4.2209
1277,16,20,16,20,0.4298,16,20,0.7046,16,20,0.8131,16,20,1.3132
1278,3,3,3,3,0.1468,3,3,0.1843,3,3,0.135,3,3,0.178
1279,5,4,5,4,0.1657,5,4,0.2202,5,4,0.1377,5,4,0.193
1280,40,72,39,70,0.939,42,126,13.414,39,70,2.5539,42,126,13.9994
1281,23,26,19,25,1.2544,19,25,4.2718,19,25,5.0917,19,25,6.1681
1282,33,32,33,32,2.5247,33,32,2.9277,33,32,1.2292,33,32,1.5635
1283,4,6,3,4,0.523,3,4,0.6935,3,4,0.0911,3,4,0.1614
1284,8,8,8,8,0.1803,8,8,0.2771,8,8,0.1507,8,8,0.2775
1285,22,30,19,26,0.7346,12,35,5.3601,19,26,1.3492,12,35,8.9972
1286,2,2,2,2,0.0967,2,2,0.1275,2,2,0.0738,2,2,0.1061
1287,24,25,13,14,0.3793,13,14,0.5072,13,14,0.5155,13,14,0.656
1288,19,27,17,25,0.2972,22,87,1.468,17,25,0.4121,22,87,1.5935
1289,22,25,22,25,1.018,22,25,1.4344,22,25,0.4989,22,25,1.1431
1290,1,1,1,1,0.0801,1,1,0.1061,1,1,0.054,1,1,0.0805
1291,48,60,48,60,2.5365,48,63,3.0552,48,60,2.1671,48,63,3.6935
1292,31,33,31,33,0.7065,31,91,2.8606,31,33,1.3705,31,91,3.4393
1293,20,25,15,20,0.5478,32,85,10.2332,15,20,0.7211,32,85,9.0833
1294,34,36,34,36,0.6927,46,98,2.715,34,36,1.5505,46,98,2.8184
1295,3,5,3,5,0.2431,2,2,0.4373,3,3,0.3497,3,3,0.4282
1296,3,3,3,3,0.1255,3,3,0.1693,3,3,0.0967,3,3,0.1377
1297,65,122,37,92,1.871,30,76,4.0385,37,82,11.9578,30,76,13.1124
1298,18,18,17,18,0.266,13,14,0.4042,17,18,0.3422,13,14,0.4922
1299,27,29,27,29,1.0563,39,83,2.2942,27,29,1.1538,39,83,2.2504
1300,6,8,6,8,0.1756,6,18,0.6809,6,8,0.1772,6,18,0.6805
1301,10,13,10,13,0.4685,11,40,2.454,10,13,0.3813,11,40,1.3736
1302,9,14,7,10,0.5131,7,10,0.7531,7,10,0.3931,7,10,0.6378
1303,13,12,13,12,1.5082,13,12,1.5915,13,12,1.2319,13,12,1.299
1304,6,8,6,8,0.2135,5,6,0.3438,6,8,0.1914,5,6,0.2782
1305,23,50,11,17,1.6377,11,17,3.1243,11,16,1.6871,11,17,2.381
1306,6,10,6,10,0.2621,5,7,0.6501,6,9,0.1981,5,7,0.4436
1307,16,26,13,19,1.1092,13,31,1.824,13,19,0.7839,13,31,1.3657
1308,20,30,18,28,0.5719,18,31,1.1396,18,28,0.6363,18,31,2.2452
1309,37,69,21,39,0.6655,28,115,3.5198,21,39,2.2235,28,115,7.0417
1310,18,19,18,19,0.8751,18,40,1.2465,18,19,0.6039,18,40,1.2675
1311,57,83,45,69,1.5481,36,66,2.3483,45,66,2.3814,36,66,3.2506
1312,6,12,5,9,0.2696,6,12,0.4946,5,9,0.2376,6,12,0.4894
1313,16,32,15,31,0.6272,30,160,6.6852,15,31,1.0184,30,160,7.7822
1314,13,14,13,14,0.1973,13,14,0.3414,13,14,0.2411,13,14,0.3852
1315,18,22,13,19,0.7136,10,16,1.284,13,19,0.8936,10,16,3.9785
1316,37,36,35,35,0.4934,34,34,0.7653,35,35,1.4664,34,34,2.1434
1317,16,19,16,19,0.6228,16,19,1.2023,16,19,0.4543,16,19,0.7148
1318,104,148,84,128,4.3855,101,660,45.0195,84,128,9.5518,101,660,47.247
1319,18,111,3,4,3.4918,3,4,3.6817,3,4,1.903,3,4,1.9938
1320,4,3,4,3,0.1531,4,3,0.2107,4,3,0.0978,4,3,0.1373
1321,11,10,11,10,2.2448,11,10,2.3617,11,10,0.324,11,10,0.4689
1322,50,63,49,62,0.8135,44,61,1.4372,49,62,1.781,44,61,2.2894
1323,1,1,1,1,0.0817,1,1,0.105,1,1,0.0611,1,1,0.1247
1324,11,21,11,21,0.2652,66,186,1.9432,11,21,0.3611,66,186,2.2373
1325,3,4,1,1,0.0651,1,1,0.0828,1,1,0.0513,1,1,0.0761
1326,8,16,2,3,0.1042,2,3,0.161,2,3,0.0592,2,3,0.101
1327,21,22,13,14,0.6177,13,13,0.8628,13,14,1.0361,13,13,1.3219
1328,40,60,40,60,2.5042,40,60,3.0217,40,60,1.5635,40,60,2.0929
1329,16,17,16,17,0.4385,16,17,0.7338,16,17,0.2909,16,17,0.4476
1330,15,22,15,22,0.3319,17,30,1.1502,15,20,0.4989,17,30,1.1782
1331,6,16,3,5,0.504,3,6,0.8167,3,5,0.5344,3,6,0.9785
1332,2,2,2,2,0.1863,2,2,0.2234,2,2,0.0777,2,2,0.1207
1333,6,10,5,8,0.1946,5,7,0.3019,5,7,0.2522,5,7,0.3884
1334,2,2,2,2,0.1136,2,2,0.1432,2,2,0.1038,2,2,0.1401
1335,10,17,8,12,0.238,6,8,0.3635,6,8,0.1981,6,8,0.3173
1336,39,40,39,40,0.5017,39,114,1.4561,39,40,1.5951,39,114,3.4002
1337,110,163,88,109,3.2621,87,271,7.3156,88,105,9.3722,87,271,12.4682
1338,22,28,13,21,0.609,14,23,0.8514,13,21,1.7968,14,23,2.0893
1339,16,56,14,41,1.6784,15,43,2.9104,14,40,2.1035,15,43,3.3848
1340,21,36,20,34,0.4567,20,46,0.8514,20,34,0.9153,20,46,1.3259
1341,9,9,9,9,0.3746,9,9,0.69,9,9,0.4397,9,9,0.6414
1342,7,12,6,11,0.2202,3,4,0.4203,4,6,0.1061,3,4,0.1653
1343,15,32,14,30,0.9063,15,29,1.689,14,30,1.2809,15,29,1.9531
1344,14,17,12,16,0.465,9,12,0.7085,12,16,0.5309,9,12,0.6884
1345,8,11,8,11,0.5542,1,1,2.0569,7,7,0.5392,7,7,0.6434
1346,44,59,34,45,1.0148,30,40,1.5268,34,45,1.4415,30,40,1.7806
1347,12,15,8,11,0.6903,9,10,1.2564,8,11,0.4985,9,10,0.9844
1348,30,45,21,32,1.6405,25,48,2.2843,21,32,1.6357,25,48,2.4335
1349,3,4,3,4,0.1275,3,6,0.2261,3,4,0.1176,3,6,0.219
1350,39,42,38,41,1.2623,1,1,1.9326,37,38,2.0131,1,1,2.07
1351,21,38,16,22,0.6457,16,49,1.1143,16,22,0.8068,16,49,1.2323
1352,194,282,103,183,7.3271,138,2124,262.1729,103,181,26.6867,138,2124,283.4995
1353,31,60,16,34,1.1767,6,19,2.2602,14,26,0.8948,6,19,1.2596
1354,26,30,22,26,0.6236,22,26,0.8672,22,26,1.4325,22,26,1.826
1355,96,110,55,64,9.4603,33,41,10.0654,55,64,15.017,33,41,15.6174
1356,5,5,5,5,0.1219,5,13,0.2743,5,5,0.1322,5,13,0.7026
1357,66,121,66,121,1.6184,122,343,3.855,66,121,5.413,122,343,7.6559
1358,3,5,3,5,0.3035,2,2,0.6303,3,3,0.2731,3,3,0.3193
1359,35,48,34,47,0.5621,31,50,1.0476,34,47,1.1593,31,50,1.7719
1360,18,22,18,22,0.5202,23,82,3.6319,18,22,0.5988,23,82,2.5125
1361,12,11,12,11,0.2672,12,11,0.3248,12,11,0.3619,12,11,0.4693
1362,12,11,12,11,0.4326,12,11,0.538,12,11,0.326,12,11,0.3955
1363,19,27,18,25,0.6063,26,35,1.1404,18,25,0.6927,26,35,1.0105
1364,19,29,18,27,0.3872,26,38,0.7428,18,27,0.7843,26,38,1.2051
1365,21,22,14,15,0.5506,10,10,0.7606,14,15,4.9823,10,10,5.115
1366,9,11,9,11,0.1973,9,11,0.3296,9,11,0.3067,9,11,0.4969
1367,19,27,19,27,0.8447,33,44,1.6744,19,27,0.7946,33,44,1.4854
1368,11,11,11,11,0.1989,11,11,0.3292,11,11,0.206,11,11,0.3611
1369,19,25,18,24,0.3903,18,55,2.3842,18,24,0.7117,18,55,3.4855
1370,13,13,11,11,0.3438,11,11,0.5368,11,11,0.3375,11,11,0.508
1371,7,8,7,8,0.2056,7,18,0.7286,7,8,0.3288,7,18,1.9602
1372,19,31,19,31,1.0176,22,44,2.6009,19,31,1.1056,22,44,1.963
1373,65,90,62,86,1.7925,63,129,10.0875,62,86,8.4339,63,129,21.9932
1374,32,44,29,37,0.87,35,88,2.8054,29,37,1.0894,35,88,2.6822
1375,5,9,4,7,6.3442,4,7,6.4749,4,6,0.1302,4,7,0.2305
1376,10,15,8,13,0.36,5,10,0.8467,8,13,0.6039,5,10,1.0827
1377,6,8,3,4,0.3939,3,4,0.5589,3,4,0.2546,3,4,0.4069
1378,26,27,26,27,0.5794,26,75,2.2709,26,27,0.8103,26,75,2.0321
1379,19,21,18,20,0.3063,22,24,0.5139,18,20,0.6138,22,24,0.8325
1380,5,9,4,6,0.2388,4,6,0.4073,4,6,0.1997,4,6,0.3311
1381,15,20,15,20,0.6848,23,32,1.5426,15,20,0.6923,23,32,1.1735
1382,25,55,9,18,1.2568,6,14,2.2077,8,14,0.6501,6,14,1.0432
1383,5,9,4,7,0.1594,4,7,0.2581,4,6,0.1484,4,7,0.234
1384,4,6,4,6,0.1456,5,14,0.309,4,6,0.2439,5,14,0.4578
1385,18,28,15,21,0.5786,14,18,0.8905,14,18,0.7578,14,18,0.9911
1386,6,11,6,11,0.1713,4,11,0.5281,6,11,0.2336,4,11,0.6343
1387,5,9,4,6,0.2092,4,6,0.2936,4,6,0.1969,4,6,0.3682
1388,12,13,12,13,0.1942,12,14,0.3382,12,13,0.33,12,14,0.5289
1389,5,8,4,6,0.4014,4,10,1.0164,4,6,0.3805,4,10,0.7934
1390,5,8,4,6,0.4957,4,10,1.2086,4,6,0.508,4,10,0.9643
1391,4,5,4,5,0.114,4,5,0.1894,4,5,0.1515,4,5,0.2782
1392,10,12,10,12,0.2917,9,11,0.6793,10,11,0.2127,9,11,0.3335
1393,7,8,7,8,0.2632,8,12,0.5119,7,8,0.2328,8,12,0.373
1394,19,31,16,28,0.5565,15,52,2.3384,16,28,0.6726,15,52,1.7711
1395,16,22,12,21,0.9793,11,17,1.6117,12,21,0.6521,11,17,1.0377
1396,4,5,4,5,0.1835,4,5,0.2601,4,5,0.1878,4,5,0.3248
1397,19,27,17,25,0.6256,27,36,3.8415,17,24,0.3911,27,36,0.6686
1398,13,17,13,17,0.3015,10,13,0.6931,13,17,0.4361,10,13,1.5023
1399,5,6,5,6,0.1109,5,6,0.3228,5,6,0.1176,5,6,0.2103
1400,5,7,5,7,0.2151,5,7,0.358,5,7,0.1898,5,7,0.3564
1401,7,11,6,9,0.2111,6,15,0.4894,6,9,0.133,6,15,0.4069
1402,21,34,18,31,0.3947,16,61,4.7344,18,29,0.478,16,61,2.3273
1403,14,15,13,15,0.238,9,10,0.3532,13,15,0.2775,9,10,0.4148
1404,104,148,84,128,2.6186,101,660,25.9552,84,128,7.0255,101,660,28.5052
1405,68,88,61,80,1.1759,33,45,1.7257,61,80,3.3876,33,45,3.7985
1406,7,8,7,8,0.1953,7,15,0.4586,7,8,0.1128,7,15,0.2684
1407,9,14,8,12,0.279,7,18,0.7018,8,12,0.1685,7,18,0.3884
1408,5,5,5,5,0.1606,5,5,0.2198,5,5,0.103,5,5,0.1389
1409,12,12,12,12,0.1989,12,12,0.3157,12,12,0.5265,12,12,0.583
1410,13,30,8,10,0.2723,8,18,0.5846,8,10,0.309,8,18,0.72
1411,8,8,8,8,0.1831,8,8,0.2767,8,8,0.296,8,8,0.45
1412,33,32,33,32,0.793,33,32,1.0527,33,32,1.2742,33,32,1.4782
1413,67,132,46,111,5.5851,16,182,26.1186,46,111,6.1816,16,182,21.8756
1414,67,132,46,111,1.318,16,182,16.2458,46,111,2.5863,16,182,10.2221
1415,23,33,20,29,0.4211,23,76,2.2204,20,29,0.6205,23,76,1.8402
1416,39,50,36,47,1.1163,31,54,2.0897,36,47,1.2343,31,54,1.7782
1417,6,5,6,5,0.1713,6,5,0.2289,6,5,0.1243,6,5,0.1602
1418,7,8,7,8,0.161,7,10,0.2826,7,8,0.2281,7,10,0.3785
1419,16,24,14,22,0.4472,13,48,2.6269,13,20,0.2913,13,48,1.374
1420,19,20,18,19,0.4914,18,19,0.7807,18,19,0.879,18,19,1.0488
1421,41,75,38,67,1.5331,83,247,26.9263,38,66,2.6135,83,247,14.3112
1422,41,57,38,54,1.9729,32,51,4.4285,38,54,3.7788,32,51,5.1201
1423,59,104,43,85,1.3669,465,2006,1118.0877,43,75,3.8187,465,2006,890.7492
1424,59,104,43,85,2.214,465,2006,1251.9942,43,75,4.2971,465,2006,887.874
1425,22,26,21,25,0.465,15,38,1.1775,21,23,0.9698,15,38,1.7202
1426,2,3,2,3,0.0718,2,3,0.4239,2,3,0.386,2,3,0.8688
1427,2,3,2,3,0.058,2,3,0.3209,2,3,0.416,2,3,0.9422
1428,2,3,2,3,0.0734,2,3,0.1673,2,3,0.0805,2,3,0.1725
1429,2,3,2,3,0.0722,2,3,0.1661,2,3,0.0864,2,3,0.1843
1430,2,3,2,3,0.0738,2,3,0.1693,2,3,0.0927,2,3,0.1965
1431,2,3,2,3,0.0722,2,3,0.1535,2,3,0.0619,2,3,0.1578
1432,2,3,2,3,0.0718,2,3,0.1468,2,3,0.0726,2,3,0.1768
1433,2,3,2,3,0.0726,2,3,0.1653,2,3,0.0856,2,3,0.1819
1434,2,3,2,3,0.0738,2,3,0.165,2,3,0.105,2,3,0.191
1435,39,43,39,43,0.6639,39,43,1.0677,39,43,6.7046,39,43,7.5529
1436,44,77,27,48,1.0152,5,9,2.0652,17,22,3.3844,5,9,3.5033
1437,2,2,2,2,0.0986,2,2,0.1322,2,2,0.0757,2,2,0.1101
1438,14,23,13,21,0.5427,14,22,0.9402,13,21,0.6797,14,22,1.046
1439,58,95,45,76,3.1894,39,75,5.6629,45,73,2.7754,39,75,4.0472
1440,58,91,45,74,1.9081,36,70,3.2202,45,71,3.0612,36,70,4.5244
1441,22,35,18,31,0.4563,10,17,0.675,18,26,0.583,10,17,0.8715
1442,20,33,20,33,0.6106,21,32,1.0077,20,31,0.8743,21,32,1.4925
1443,15,21,15,21,0.3896,15,20,0.6386,15,20,0.6019,15,20,0.9311
1444,13,18,13,18,0.3493,13,17,0.5182,13,17,1.6425,13,17,2.0147
1445,20,32,20,32,0.4713,20,30,0.7768,20,30,0.5423,20,30,0.9761
1446,13,18,13,18,0.249,18,22,0.459,13,18,0.6051,18,22,0.9967
1447,12,18,12,18,0.5431,48,302,14.5102,12,18,1.7976,48,302,13.7708
1448,15,21,11,16,0.5632,12,26,1.2611,11,16,0.5561,12,26,1.2951
1449,11,24,4,8,0.684,4,8,0.9611,4,8,0.4263,4,8,0.6071
1450,2,3,2,3,0.0753,2,3,0.1796,2,3,0.084,2,3,0.1764
1451,89,107,67,85,3.8277,52,122,5.4387,67,85,5.308,52,122,9.1749
1452,7,7,7,7,0.2214,7,7,0.2857,7,7,0.2013,7,7,0.281
1453,19,32,14,19,0.6221,14,30,1.9614,14,18,0.909,14,30,1.9855
1454,28,57,23,44,1.0211,38,216,14.3767,23,44,2.7213,38,216,12.889
1455,7,7,7,7,0.2028,7,19,0.7389,7,7,0.2096,7,19,0.789
1456,223,1964,204,1910,17.3491,11,25,39.3665,28,66,57.3322,11,25,58.306
1457,19,25,16,20,0.8372,16,20,1.134,16,20,0.9911,16,20,1.4976
1458,14,13,14,13,0.3359,14,13,0.45,14,13,0.4302,14,13,0.5506
1459,20,20,20,20,1.4182,20,20,1.7593,20,20,0.6726,20,20,0.8798
1460,10,9,10,9,0.2514,10,9,0.3043,10,9,0.3367,10,9,0.4906
1461,19,18,19,18,0.551,19,18,0.7614,19,18,0.5565,19,18,0.729
1462,5,8,4,7,0.1484,3,6,0.2834,4,7,0.33,3,6,0.5222
1463,7,12,7,12,0.3398,7,12,0.5352,7,12,0.2127,7,12,0.5273
1464,2,3,2,3,0.0706,2,3,0.2048,2,3,0.0647,2,3,0.1448
1465,7,18,2,3,0.114,2,3,0.206,2,3,0.0773,2,3,0.1507
1466,63,66,62,65,2.591,1,1,3.699,61,62,5.1912,1,1,5.2547
1467,10,13,9,12,0.1993,1,1,0.4128,8,9,0.1985,1,1,0.2455
1468,10,13,9,12,0.3809,1,1,1.7668,8,9,0.2826,1,1,0.3307
1469,10,13,9,12,0.2707,1,1,1.0827,8,9,0.1819,1,1,0.2163
1470,10,13,9,12,0.2052,1,1,0.6071,8,9,0.2767,1,1,0.3264
1471,41,44,40,43,0.5546,1,1,1.014,39,40,2.5354,1,1,2.5914
1472,70,100,70,100,1.9346,41,145,6.013,70,100,3.8723,41,145,8.4651
1473,71,129,33,85,2.9147,35,84,4.6654,33,83,6.0438,35,84,7.1116
1474,5,6,5,6,0.1638,5,6,0.2763,5,6,0.1559,5,6,0.2936
1475,10,11,10,11,0.24,10,20,0.6738,10,11,0.3331,10,20,0.7223
1476,33,54,29,50,3.2238,19,63,13.0382,29,48,2.3775,19,63,4.8134
1477,27,32,17,24,1.0263,16,27,1.6938,17,24,1.4135,16,27,2.085
1478,23,24,15,19,0.6323,15,23,3.7022,15,19,0.5739,15,23,0.8344
1479,7,12,6,10,0.2151,7,19,0.5253,6,10,0.2068,7,19,0.4744
1480,33,50,23,34,1.455,17,80,13.6315,23,33,2.409,17,80,6.3683
1481,257,415,225,383,7.168,169,320,10.8699,225,320,71.1706,169,320,76.511
1482,264,7965,136,3987,103.7054,264,523,241.6931,136,327,1694.9915,-1,-1,40000
1483,20,24,18,21,0.6027,18,21,1.0342,18,21,0.9907,18,21,1.5454
1484,13,23,12,21,0.4784,13,22,0.823,12,21,0.585,13,22,0.9315
1485,11,12,10,10,0.2968,10,10,0.4077,10,10,0.266,10,10,0.3801
1486,2,2,2,2,0.1069,2,2,0.1397,2,2,0.1026,2,2,0.1385
1487,264,7965,136,3987,88.5825,264,523,231.795,136,327,1628.4346,-1,-1,40000
1488,21,38,16,22,0.7496,16,49,1.4581,16,22,1.0314,16,49,1.7265
1489,26,63,18,40,0.6386,18,40,5.9226,18,40,1.4857,18,40,1.8564
1490,22,36,20,34,0.4353,20,67,1.3472,20,34,0.5609,20,67,1.4984
1491,11,14,11,14,0.3442,11,14,0.6339,11,14,0.3552,11,14,0.686
1492,5,7,4,5,0.1484,4,8,0.3335,4,5,0.1207,4,8,0.5403
1493,73,100,57,80,1.5264,40,58,3.4863,57,80,4.4814,40,58,5.0341
1494,24,31,23,29,0.4594,23,29,0.6943,23,29,0.7334,23,29,1.0298
1495,26,52,22,48,1.35,31,97,4.3002,22,42,2.3025,31,97,4.4577
1496,32,40,22,33,2.5898,17,26,3.2246,22,32,3.9754,17,26,4.4333
1497,52,70,39,56,0.9382,32,45,1.3101,39,56,2.0068,32,45,2.415
1498,17,26,17,26,1.0389,17,26,1.8461,17,26,1.4301,17,26,2.1588
1499,22,30,22,30,1.0567,18,22,1.8414,22,30,1.2584,18,22,1.9215
1500,14,13,14,13,0.2656,14,13,0.3276,14,13,0.2293,14,13,0.2952
1501,2,2,2,2,0.086,2,2,0.1069,2,2,0.0793,2,2,0.1148
1502,1,1,1,1,0.073,1,1,0.0872,1,1,0.1184,1,1,0.1464
1503,10,16,10,16,0.4547,11,18,0.7748,10,16,0.5593,11,18,0.9426
1504,65,122,63,117,2.8476,106,623,11.0692,63,116,9.4733,106,623,24.0088
1505,34,56,28,48,1.2442,24,49,2.2598,28,48,2.0431,24,49,3.2869
1506,61,93,47,79,0.9844,83,468,29.0121,47,73,3.3892,83,468,29.1277
1507,26,28,20,24,0.4606,16,18,0.6726,20,24,0.9911,16,18,1.3543
1508,11,19,10,17,0.4125,11,20,0.9596,10,17,0.2861,11,20,0.7006
1509,8,13,8,13,0.4456,8,13,0.7073,8,13,0.5577,8,13,0.9375
1510,7,14,5,11,0.27,4,6,0.4515,5,9,0.1736,4,6,0.2561
1511,5,6,5,6,0.0971,5,14,0.4523,5,6,0.1863,5,14,0.5901
1512,8,8,8,8,0.1634,8,8,0.2569,8,8,0.2001,8,8,0.2988
1513,8,21,7,16,0.7132,7,26,1.8138,7,16,0.9457,7,26,3.9537
1514,2,3,2,3,0.0971,1,1,0.1622,2,2,0.1144,2,2,0.159
1515,17,26,14,19,0.54,14,19,0.78,14,19,1.1554,14,19,1.6567
1516,294,377,185,268,12.0691,50,172,20.1747,185,268,71.8953,50,172,82.0666
1517,385,498,233,346,18.3186,40,129,27.9013,233,346,112.9738,40,129,121.304
1518,329,424,209,304,14.5271,42,139,27.5681,209,304,75.598,42,139,83.94
1519,265,342,161,238,13.369,30,95,17.4166,161,238,52.0009,30,95,58.4288
1520,423,545,259,381,13.442,45,151,31.6339,259,381,121.5768,45,151,130.2922
1521,4,6,3,4,0.1669,3,4,0.3513,3,4,0.1263,3,4,0.1989
1522,13,24,2,3,0.0852,2,3,0.1278,2,3,0.1203,2,3,0.1875
1523,2,3,2,3,0.0734,2,3,0.1448,2,3,0.058,2,3,0.1239
1524,2,3,2,3,0.0694,2,3,0.1282,2,3,0.0528,2,3,0.1263
1525,20,25,19,24,0.4985,41,199,8.732,19,24,0.9986,41,199,9.87
1526,5,5,5,5,0.315,5,5,0.4515,5,5,0.1622,5,5,0.2905
1527,10,12,9,12,0.4231,8,11,0.9236,9,12,0.6051,8,11,1.0429
1528,19,26,16,20,0.3386,16,48,0.675,16,20,0.5392,16,48,1.4036
1529,6,8,6,8,0.264,6,8,0.4334,6,8,0.1263,6,8,0.2218
1530,14,17,12,15,0.4014,10,13,0.6153,12,15,0.326,10,13,0.495
1531,28,60,11,23,1.7001,13,42,3.7906,11,23,2.2472,13,42,5.6854
1532,2,2,2,2,0.1286,2,2,0.159,2,2,0.0951,2,2,0.1247
1533,53,54,45,46,0.7626,37,38,1.0547,45,46,3.2258,37,38,3.7985
1534,10,9,10,9,0.2289,10,9,0.279,10,9,0.3414,10,9,0.4338
1535,8,8,8,8,0.2032,8,8,0.3678,8,8,0.148,8,8,0.2451
1536,23,22,23,22,0.7342,23,22,1.0097,23,22,1.2955,23,22,1.59
1537,88,105,65,82,2.4051,58,188,13.7325,65,82,13.4969,58,188,21.3691
1538,5,9,2,3,0.4523,2,3,0.581,2,3,0.1875,2,3,0.2842
1539,5,9,3,4,0.4188,4,8,0.9181,3,4,0.2877,4,8,0.6003
1540,9,10,9,10,0.268,9,10,0.3809,9,10,0.2013,9,10,0.3678
1541,8,7,8,7,0.2123,8,7,0.2542,8,7,0.2715,8,7,0.3465
1542,8,7,8,7,0.2171,8,7,0.2897,8,7,0.1977,8,7,0.2652
1543,18,17,18,17,0.3868,18,17,0.4653,18,17,0.36,18,17,0.4401
1544,194,245,91,127,4.3827,78,141,14.2279,91,127,42.6602,78,141,48.4135
1545,19,32,14,19,0.6213,14,30,2.2847,14,18,0.6915,14,30,0.984
1546,55,96,45,77,1.2769,45,77,2.0696,45,77,4.5244,45,77,5.5721
1547,9,9,9,9,0.2553,9,9,0.3197,9,9,0.3138,9,9,0.4156
1548,2,2,2,2,0.1302,2,2,0.1602,2,2,0.0978,2,2,0.1251
1549,20,35,17,26,1.1175,19,31,2.2602,17,26,1.3531,19,31,2.2614
1550,12,13,12,13,0.4527,12,13,0.669,12,13,0.435,12,13,0.6785
1551,8,7,8,7,0.1776,8,7,0.2534,8,7,0.2025,8,7,0.2755
1552,97,132,69,102,1.8414,48,124,3.4579,69,102,5.6909,48,124,7.2979
1553,65,107,54,95,2.336,94,383,10.4179,54,95,3.5404,94,383,13.5928
1554,3,3,3,3,0.1243,3,3,0.2167,3,3,0.1136,3,3,0.1997
1555,30,45,30,45,0.6327,172,730,13.0816,30,45,1.3792,172,730,22.0078
1556,8,12,7,10,0.3,6,15,1.3768,7,9,0.4101,6,15,1.1013
1557,12,16,11,14,0.2163,10,28,1.0026,11,13,0.2585,10,28,0.8332
1558,13,22,11,19,0.253,7,19,1.3709,11,17,0.2644,7,19,0.8005
1559,6,10,5,8,0.2048,4,9,0.5668,5,7,0.2818,4,9,0.6671
1560,8,12,7,10,0.2684,6,15,1.29,7,9,0.356,6,15,1.001
1561,16,20,15,18,0.2917,15,44,2.9881,15,17,0.6075,15,44,1.7877
1562,41,54,35,48,0.6477,27,38,1.0425,35,46,1.3665,27,38,1.8177
1563,15,22,15,22,0.6252,9,19,1.6717,15,19,0.5893,9,19,0.8131
1564,14,20,13,18,0.3828,11,36,1.2801,13,18,0.2573,11,36,0.8585
1565,106,161,86,141,7.9429,82,1041,131.0809,85,138,13.5817,82,1041,124.4169
1566,404,515,97,164,35.1957,86,122,43.7331,96,136,169.8486,86,122,179.8398
1567,15,15,11,11,0.4203,11,10,0.626,11,11,0.3793,11,10,0.5372
1568,19,29,19,29,0.5881,27,41,1.2643,19,29,0.6872,27,41,1.2252
1569,6,7,6,7,0.1878,6,15,0.5913,6,7,0.176,6,15,0.5747
1570,15,19,15,19,0.4681,15,19,0.8522,15,19,0.369,15,19,0.5593
1571,6,13,2,3,0.1046,2,3,0.1661,2,3,0.056,2,3,0.1002
1572,17,16,17,16,0.2348,17,16,0.3067,17,16,0.3086,17,16,0.3907
1573,21,38,20,36,0.4353,20,36,1.0038,20,36,2.2164,20,36,3.4101
1574,22,212,22,212,1.2335,22,41,2.9692,22,41,1.0606,22,41,2.8488
1575,2,3,2,3,0.0477,2,3,0.1365,2,3,0.1176,2,3,0.2613
1576,4,8,3,5,0.2214,3,5,0.3414,3,5,0.1646,3,5,0.2534
1577,4,7,4,7,0.2005,4,9,0.4665,4,7,0.2056,4,9,0.4282
1578,5,7,5,7,0.2198,5,7,0.3497,5,7,0.4144,5,7,0.6702
1579,19,36,15,26,1.5414,15,27,4.3583,15,24,1.1364,15,27,1.869
1580,11,11,11,11,0.3434,11,11,0.5672,11,11,0.1981,11,11,0.324
1581,27,51,24,42,1.134,34,65,2.6123,24,42,3.9173,34,65,5.49
1582,7,8,7,8,0.2036,7,20,0.4709,7,8,0.1602,7,20,0.3351
1583,41,50,36,45,0.6789,41,105,3.1014,35,41,1.464,41,105,2.5223
1584,4,7,4,7,0.1527,5,8,0.2644,4,7,0.1993,5,8,0.3106
1585,11,10,11,10,0.2755,11,10,0.3525,11,10,0.1811,11,10,0.2735
1586,5,7,5,7,0.0955,5,11,0.2617,5,7,0.1456,5,11,0.4267
1587,9,8,9,8,0.1871,9,8,0.2451,9,8,0.1843,9,8,0.2471
1588,3,4,3,4,0.1176,3,4,0.2025,3,4,0.0805,3,4,0.1547
1589,8,11,5,6,0.1871,5,9,0.2909,5,6,0.1594,5,9,0.2668
1590,5,12,4,8,0.2688,4,8,0.493,4,8,0.3667,4,8,0.579
1591,3,5,3,5,0.0978,3,5,0.2325,3,5,0.0781,3,5,0.1646
1592,56,109,42,82,0.9584,38,141,2.4513,42,79,3.8005,38,141,5.5413
1593,29,87,15,28,1.4068,10,28,3.669,14,21,1.3468,10,28,2.0692
1594,42,130,28,72,1.4897,9,33,7.7404,23,41,3.5419,9,33,4.7637
1595,38,127,25,70,1.8102,12,43,9.2755,21,40,2.9925,12,43,5.5891
1596,32,126,19,66,3.4263,8,28,5.3033,15,31,1.5975,8,28,2.1051
1597,14,21,12,17,1.106,12,19,1.6646,12,17,0.6722,12,19,1.2098
1598,13,16,8,13,0.3939,8,13,0.6422,8,13,0.5577,8,13,0.9082
1599,5,12,4,8,0.1831,5,9,0.3268,4,8,1.0057,5,9,1.1194
1600,31,48,27,43,2.0194,19,104,18.8254,26,39,1.7964,19,104,6.6446
1601,2,1,2,1,4.1652,2,1,4.1988,2,1,0.0675,2,1,0.0872
1602,3,3,3,3,0.2017,3,3,0.33,3,3,0.2356,3,3,0.3509
1603,3,3,3,3,0.1152,3,3,0.1523,3,3,0.1038,3,3,0.1464
1604,21,23,16,18,0.5897,16,17,0.9394,16,18,0.463,16,17,2.0198
1605,83,98,67,82,2.5665,29,45,3.3746,67,82,4.3512,29,45,4.8217
1606,10,13,9,11,0.1942,5,6,0.3015,9,11,0.3607,5,6,0.5482
1607,2,2,2,2,0.0864,2,2,0.1042,2,2,0.088,2,2,0.1109
1608,9,12,9,12,0.2036,9,12,0.3438,9,12,0.266,9,12,0.4136
1609,57,76,45,62,1.9523,36,55,2.9183,45,60,2.2085,36,55,2.7675
1610,3,4,3,4,0.1985,3,4,0.3548,3,4,0.1219,3,4,0.2182
1611,15,19,15,19,0.4089,25,65,1.8979,15,19,1.8785,25,65,2.7536
1612,45,55,40,50,2.82,40,50,3.9872,40,50,1.5552,40,50,2.1244
1613,2,3,2,3,0.0481,2,3,0.1164,2,3,0.0868,2,3,0.193
1614,32,91,20,53,1.4182,23,68,2.2993,20,53,1.3484,23,68,2.2543
1615,61,86,56,80,4.9259,40,60,5.7639,56,80,6.1685,40,60,7.286
1616,4,4,4,4,0.1267,4,3,0.2013,4,3,0.1298,4,3,0.1898
1617,29,71,27,57,2.2705,28,67,4.8071,27,55,1.3121,28,67,2.9269
1618,15,14,15,14,0.3596,15,14,0.4792,15,14,0.5025,15,14,0.6327
1619,61,118,24,44,1.6894,20,36,12.8076,24,44,10.0508,20,36,25.1405
1620,2,2,2,2,0.1519,2,2,0.3098,2,2,0.1176,2,2,0.1638
1621,134,258,71,133,3.2577,132,333,7.245,71,133,31.3663,132,333,35.9105
1622,66,141,46,107,8.1233,50,142,10.6149,46,107,4.7072,50,142,5.9372
1623,3,4,2,2,0.1721,2,2,0.2072,2,2,0.0994,2,2,0.1361
1624,11,12,11,12,0.3414,11,26,0.9698,11,12,0.3769,11,26,0.733
1625,13,28,13,28,0.6284,37,176,8.651,13,28,0.5096,37,176,7.121
1626,44,61,33,53,1.8019,31,169,8.8224,33,53,2.2768,31,169,7.2995
1627,3,4,3,4,0.1523,3,3,0.3256,3,3,0.1539,3,3,0.18
1628,42,46,41,44,0.9106,41,44,1.2481,41,44,1.2406,41,44,1.5643
1629,7,7,7,7,0.1792,7,7,0.2747,7,7,0.2865,7,7,1.6188
1630,20,34,18,33,0.7563,12,19,1.2067,18,33,0.7677,12,19,1.1198
1631,17,26,14,21,0.3078,12,30,0.6714,14,21,0.5865,12,30,1.063
1632,12,16,12,16,0.2514,21,53,0.8131,12,16,0.5526,21,53,2.6127
1633,66,127,58,119,8.1296,62,151,12.6387,58,119,5.3262,62,151,7.7503
1634,10,9,10,9,0.2111,10,9,0.2636,10,9,0.2246,10,9,0.2782
1635,104,148,84,128,1.7854,120,742,51.1826,84,128,11.5713,120,742,38.9994
1636,8,7,8,7,0.2332,8,7,0.3098,8,7,0.2234,8,7,0.3019
1637,3,6,3,6,0.1286,3,6,1.404,3,6,0.1744,3,6,0.3453
1638,22,26,21,26,0.4594,27,39,0.9588,21,26,1.6879,27,39,2.2413
1639,5,8,5,8,0.1981,4,7,0.3635,5,8,0.1807,4,7,0.3489
1640,8,8,8,8,0.2415,8,8,0.4006,8,8,0.2376,8,8,0.3959
1641,9,12,8,10,0.2952,8,13,0.489,8,10,0.298,8,13,0.5127
1642,4,5,4,5,0.1709,4,5,0.3134,4,5,0.1397,4,5,0.2806
1643,14,16,14,16,0.2932,20,23,0.5419,14,16,0.6588,20,23,1.1459
1644,38,66,34,62,0.8711,51,123,2.3455,34,62,2.0751,51,123,3.5475
1645,7,9,7,9,0.1685,9,17,0.3714,7,9,0.2518,9,17,0.729
1646,15,21,15,21,0.3809,15,21,0.6256,15,21,0.27,15,21,0.4275
1647,11,15,9,12,0.1942,9,28,0.5431,9,12,0.3351,9,28,0.9789
1648,16,21,15,18,0.416,16,48,1.1759,15,18,0.7863,16,48,2.1971
1649,17,121,17,121,1.4518,17,16,1.9752,17,16,1.4684,17,16,1.5754
1650,22,52,15,37,2.1651,15,33,4.0208,15,37,1.3267,15,33,2.3569
1651,8,19,6,12,0.3517,5,11,0.5735,6,11,0.6884,5,11,0.9521
1652,43,110,33,84,1.8509,69,449,40.197,29,56,2.5093,69,449,18.557
1653,21,20,21,20,0.48,21,20,0.7207,21,20,0.7918,21,20,0.9292
1654,14,29,10,21,0.6461,7,18,1.6314,10,21,1.1257,7,18,2.5136
1655,11,18,11,18,0.3765,8,27,2.1856,11,16,0.2411,8,27,0.8767
1656,32,46,29,43,0.7069,24,75,1.9571,24,35,3.0639,24,75,3.9983
1657,50,161,27,92,2.7217,21,51,4.093,26,90,4.2008,21,51,5.717
1658,48,62,33,40,0.9371,33,40,1.331,33,40,3.9422,33,40,4.5221
1659,3,5,2,3,0.088,2,3,0.1551,2,3,0.0493,2,3,0.0994
1660,32,38,28,34,0.7251,28,34,1.1554,28,34,2.8642,28,34,3.42
1661,2,2,2,2,0.1081,2,2,0.1436,2,2,0.0785,2,2,0.1117
1662,6,9,5,7,0.2427,9,17,0.5731,5,7,0.2175,9,17,0.5234
1663,11,20,7,11,0.2613,7,18,0.4184,7,11,0.3978,7,18,0.551
1664,7,9,7,9,0.583,7,11,0.8328,7,9,0.2269,7,11,0.433
1665,14,13,14,13,0.3935,14,13,0.5561,14,13,0.4278,14,13,0.5597
1666,3,4,2,2,0.1519,2,2,0.1835,2,2,0.0651,2,2,0.0876
1667,5,12,3,5,0.463,3,5,0.7823,3,5,0.6556,3,5,0.8771
1668,76,125,65,112,2.0719,58,154,3.7705,65,112,4.4072,58,154,6.3829
1669,9,8,9,8,0.2032,9,8,0.2526,9,8,0.5056,9,8,0.5996
1670,27,38,23,34,0.7807,20,38,1.4471,23,34,0.7069,20,38,1.0732
1671,34,44,30,39,0.8092,27,34,1.4317,30,39,1.8288,27,34,2.1915
1672,19,24,19,24,0.5506,37,114,3.2214,19,24,0.4764,37,114,3.339
1673,9,11,9,11,0.3043,9,25,0.8711,9,11,0.2344,9,25,0.6023
1674,12,23,12,23,0.3544,12,15,6.4196,12,15,0.4472,12,15,0.6663
1675,106,167,65,106,5.008,43,86,6.6738,65,101,8.4505,43,86,9.5289
1676,31,41,30,40,0.8506,22,34,1.3867,30,40,1.5011,22,34,2.0585
1677,256,255,256,255,12.7259,256,255,14.5398,256,255,79.2059,256,255,82.2631
1678,44,62,37,54,0.9003,37,65,1.5769,37,54,2.1098,37,65,3.5802
1679,27,40,25,38,0.4338,82,331,4.8769,25,38,0.714,82,331,5.9862
1680,10,19,8,17,0.2131,6,18,0.6536,8,17,0.5202,6,18,1.4956
1681,9,10,9,10,0.3122,9,10,0.5621,9,10,0.2664,9,10,0.4373
1682,6,5,6,5,0.2573,6,5,0.3473,6,5,0.1302,6,5,0.1882
1683,51,50,51,50,1.8118,51,50,2.473,51,50,5.4845,51,50,5.7959
1684,14,15,14,15,0.4334,14,15,0.7085,14,15,0.5056,14,15,0.8317
1685,8,9,8,9,0.1543,8,9,0.2542,8,9,0.2368,8,9,0.4042
1686,7,10,7,10,0.1997,8,19,0.5206,7,10,0.1685,8,19,0.5159
1687,5,6,5,6,0.1843,5,6,0.4215,5,6,1.0661,5,6,1.2773
1688,15,14,15,14,0.3228,15,14,0.3907,15,14,0.4531,15,14,0.5771
1689,16,22,15,21,0.583,15,26,1.0618,15,21,0.4397,15,26,0.7705
1690,11,18,7,11,0.523,6,8,1.0938,7,9,0.971,6,8,1.2217
1691,94,134,76,112,2.7671,97,385,13.2857,76,112,8.7837,97,385,23.3803
1692,33,40,30,37,1.0492,9,19,6.6158,30,33,1.7684,9,19,2.1071
1693,35,63,27,49,1.361,252,869,129.5138,27,41,2.4256,252,869,97.579
1694,8,15,8,15,0.2964,8,15,0.6011,8,15,0.2928,8,15,0.7211
1695,85,184,84,181,2.1406,79,235,4.1502,84,181,12.7054,79,235,14.9953
1696,34,42,33,41,0.6134,16,47,3.3454,32,37,1.9085,16,47,2.5026
1697,15,19,15,19,0.4543,15,19,0.8388,15,19,0.3781,15,19,0.791
1698,5,9,4,8,0.1906,3,5,0.2775,4,8,0.1673,3,5,0.298
1699,3,5,3,5,0.1085,3,6,0.3181,3,5,0.1132,3,6,0.5305
1700,119,154,89,122,3.5337,31,60,5.1225,89,122,11.5615,31,60,12.2175
1701,10,25,9,22,0.4602,9,22,0.8021,9,22,0.6394,9,22,1.0097
1702,23,38,20,33,1.2169,16,26,1.9271,20,33,0.6517,16,26,0.9019
1703,209,4446,201,4433,44.7148,11,28,57.7021,201,463,3674.6001,11,28,3694.4693
1704,14,13,8,8,0.2826,8,8,0.4006,8,8,0.4882,8,8,0.7401
1705,4,6,2,3,0.1701,2,3,0.2605,2,3,0.1117,2,3,0.1855
1706,7,8,7,8,0.1535,7,11,0.2767,7,8,0.268,7,11,0.54
1707,10,12,10,12,0.1701,10,28,0.4117,10,12,0.3552,10,28,1.1135
1708,5,8,4,6,0.3627,4,6,0.5518,4,6,0.2621,4,6,0.4342
1709,18,21,18,21,0.2321,18,49,3.2187,18,21,0.6434,18,49,4.018
1710,17,48,16,44,1.6551,61,314,33.6621,15,34,1.3811,61,314,30.8358
1711,7,7,7,7,2.6605,7,7,2.7635,7,7,0.2403,7,7,0.4097
1712,7,8,7,8,0.1642,7,10,0.2885,7,8,0.133,7,10,0.2601
1713,16,20,16,20,0.5182,16,21,1.0129,16,20,0.9789,16,21,1.393
1714,9,10,9,10,0.1953,15,41,0.9473,9,10,0.2151,15,41,1.0255
1715,20,30,14,18,0.4168,10,30,1.4514,13,15,0.5976,10,30,1.6176
1716,3,4,2,2,0.1444,2,2,0.1843,2,2,0.1077,2,2,0.1496
1717,3,5,2,3,0.1389,2,3,0.2656,2,3,0.0773,2,3,0.1326
1718,34,39,33,38,0.5407,23,25,0.7878,33,38,1.4893,23,25,1.9804
1719,10,20,6,11,0.2222,7,14,0.3627,6,11,0.2881,7,14,0.4792
1720,9,22,5,12,0.2356,6,13,0.444,5,12,0.2281,6,13,0.388
1721,15,20,14,19,0.2747,15,23,0.4894,14,19,0.3063,15,23,0.5553
1722,30,64,18,30,1.4948,16,28,2.0881,18,30,4.0026,16,28,4.6452
1723,12,17,12,17,0.2005,14,50,1.5043,12,17,0.3801,14,50,2.5235
1724,2,2,2,2,0.1243,2,2,0.1539,2,2,0.0923,2,2,0.1144
1725,36,57,29,47,1.0144,30,56,2.0755,29,47,2.7722,30,56,6.0477
1726,27,43,26,40,1.196,57,118,2.9056,26,40,1.8351,57,118,3.54
1727,15,20,14,19,0.281,14,21,0.5198,14,19,0.6027,14,21,1.1948
1728,16,21,9,13,0.2581,9,11,0.4326,9,13,0.555,9,11,1.1629
1729,4,5,4,5,0.1125,4,5,0.2277,4,5,4.1984,4,5,4.4001
1730,28,38,27,38,1.2015,27,46,2.0802,27,37,1.5943,27,46,3.1444
1731,2,3,2,3,0.0706,2,3,0.1725,2,3,0.0907,2,3,0.1847
1732,15,16,15,16,0.2001,15,42,0.5538,15,16,0.4259,15,42,0.999
1733,8,11,8,11,0.2103,8,12,0.3611,8,11,0.3157,8,12,0.5703
1734,7,8,7,8,0.1373,7,9,0.2526,7,8,0.2431,7,9,0.4452
1735,35,75,33,69,1.9002,9,26,5.0005,27,39,1.8363,9,26,2.4138
1736,41,60,22,38,1.0077,19,36,1.5635,22,38,1.6709,19,36,4.3484
1737,37,48,31,37,0.6643,33,97,1.5671,31,35,1.7459,33,97,3.2021
1738,28,39,26,35,0.9919,26,35,1.7755,26,35,1.2959,26,35,2.0238
1739,3,5,2,3,0.195,2,3,0.3461,2,3,0.2017,2,3,0.2976
1740,24,27,24,27,0.4255,24,27,1.2505,24,27,1.1175,24,27,1.4932
1741,19,26,18,24,0.525,22,69,1.9492,18,24,0.4878,22,69,1.7459
1742,10,9,10,9,0.2435,10,9,0.2968,10,9,0.2589,10,9,0.3513
1743,37,42,34,39,0.675,33,121,1.7577,34,39,2.9179,33,121,4.033
1744,104,148,84,128,1.8209,107,655,43.3222,84,128,13.5766,107,655,39.7119
1745,24,60,11,24,0.7259,8,25,3.2273,11,21,0.7089,8,25,1.2438
1746,25,34,25,34,0.7069,25,34,1.2292,25,34,1.2564,25,34,1.7972
1747,9,9,9,9,0.2092,9,9,0.3177,9,9,0.249,9,9,0.4393
1748,15,27,12,20,2.1919,34,144,15.9063,12,20,0.4452,34,144,9.2799
1749,3189,8540,3186,8531,517.2761,-1,-1,40000,3186,8529,31146.3561,98,363,31154.6156
1750,7,10,7,10,0.2415,7,17,2.6858,7,10,0.3236,7,17,2.1252
1751,6,10,4,8,0.6647,2,2,1.9969,4,4,0.2613,4,4,0.3347
1752,13,41,13,41,2.021,7,18,4.5781,13,30,0.9288,7,18,1.2386
1753,12,13,12,13,0.3584,12,13,0.4942,12,13,0.266,12,13,0.4219
1754,11,11,11,11,0.3434,11,11,0.4748,11,11,0.2857,11,11,0.4859
1755,16,15,16,15,0.3157,16,15,0.4567,16,15,0.714,16,15,0.9675
1756,39,39,39,39,0.6781,39,39,0.9852,39,39,1.8631,39,39,2.5847
1757,29,43,27,38,0.8068,62,238,8.6199,27,38,1.0689,62,238,16.8806
1758,6,9,6,9,0.1969,5,7,0.3106,6,9,0.2206,5,7,0.3647
1759,7,9,7,9,0.1926,8,21,1.1439,7,9,0.1444,8,21,0.8467
1760,8,9,7,7,0.2388,7,7,0.3963,7,7,0.2317,7,7,0.3872
1761,8,8,8,8,0.2163,8,8,0.3181,8,8,0.1586,8,8,0.2648
1762,8,9,7,7,0.4788,7,7,0.7425,7,7,0.926,7,7,1.1186
1763,9,11,9,11,0.4156,9,11,0.9228,9,11,0.4788,9,11,0.8885
1764,7,7,7,7,0.2344,7,7,0.3911,7,7,0.2044,7,7,0.3023
1765,5,4,5,4,0.1448,5,4,0.1969,5,4,0.146,5,4,0.2048
1766,16,21,13,18,0.5147,9,12,0.9244,13,18,0.5593,9,12,0.9177
1767,56,108,34,64,9.2057,22,40,17.4652,34,64,5.5508,22,40,14.1095
1768,5,8,4,5,0.1381,4,9,0.5601,4,5,0.1827,4,9,0.4101
1769,35,44,34,43,0.525,31,41,0.8751,34,43,1.6634,31,41,2.325
1770,23,33,14,26,0.433,15,27,0.9848,14,26,0.9264,15,27,1.4486
1771,13,22,12,20,0.4977,13,21,0.8715,12,20,0.371,13,21,0.5881
1772,48,59,32,46,0.819,24,51,1.2856,32,46,9.1046,24,51,9.5732
1773,12,15,10,12,0.2206,10,22,5.5689,10,12,0.2281,10,22,0.4476
1774,15,21,12,15,0.4661,12,29,0.7314,12,15,0.5936,12,29,0.894
1775,11,14,11,14,0.1934,18,57,5.3041,11,14,0.2234,18,57,1.9038
1776,29,33,17,21,0.761,20,43,2.0104,17,21,1.1301,20,43,1.7775
1777,15,15,11,11,0.4361,11,10,0.658,11,11,0.4014,11,10,0.6982
1778,256,255,256,255,10.2533,256,255,13.352,256,255,84.9296,256,255,86.8682
1779,11,27,9,22,0.5313,8,15,0.7961,9,18,0.5336,8,15,0.7231
1780,4,6,3,4,0.101,3,6,0.2482,3,4,0.0986,3,6,0.2901
1781,9,14,9,14,0.1776,9,30,0.6481,9,14,0.1772,9,30,0.6564
1782,6,8,6,8,0.1132,6,13,0.3864,6,8,0.195,6,13,0.448
1783,7,9,7,9,0.1634,12,37,0.6169,7,9,0.1709,12,37,1.001
1784,31,65,13,22,0.611,14,35,1.5402,13,22,0.9039,14,35,1.4782
1785,10,11,10,11,0.1843,10,23,0.354,10,11,0.3019,10,23,0.5794
1786,62,95,55,86,1.3618,46,88,2.3652,55,86,6.3616,46,88,8.1789
1787,12,23,11,21,0.2798,11,38,0.8155,11,18,0.825,11,38,2.411
1788,12,23,11,21,0.2652,11,38,0.701,11,18,1.1309,11,38,1.963
1789,24,32,22,31,0.4077,2,4,0.7125,22,31,0.6564,2,4,0.9864
1790,4,4,4,4,0.1476,4,4,0.2013,4,4,0.1326,4,4,0.193
1791,41,78,38,72,2.5709,53,136,7.048,38,72,2.139,53,136,3.6667
1792,9,12,7,10,0.2163,6,9,0.3331,7,10,0.2778,6,9,0.4389
1793,1,1,1,1,0.0773,1,1,0.1014,1,1,0.0485,1,1,0.0663
1794,11,13,9,10,0.3903,9,21,0.6465,9,10,0.2285,9,21,0.4448
1795,34,39,33,38,0.4977,23,25,0.714,33,38,2.1347,23,25,2.3763
1796,12,12,9,11,0.2332,9,13,0.4109,9,11,0.3556,9,13,0.6386
1797,18,17,18,17,0.2778,18,17,0.894,18,17,0.3205,18,17,0.4002
1798,23,37,19,25,1.5572,23,61,3.5719,19,25,0.733,23,61,2.0281
1799,6,7,6,7,0.223,6,7,0.3272,6,7,0.1867,6,7,0.3525
1800,14,24,10,18,0.2175,7,23,0.645,10,18,0.4681,7,23,1.0879
1801,83,122,56,95,2.0585,39,94,3.9801,56,95,8.9143,39,94,10.65
1802,16,16,16,16,0.2984,16,16,0.4918,16,16,0.5147,16,16,0.7038
1803,22,32,18,22,0.4148,20,40,0.8668,18,22,1.0756,20,40,1.7605
1804,2,2,2,2,0.0982,2,2,0.1207,2,2,0.1275,2,2,0.1638
1805,30,58,22,32,0.5601,20,30,0.9852,22,32,0.8569,20,30,1.2852
1806,5,9,3,4,0.2557,3,4,0.3718,3,4,0.1752,3,4,0.2842
1807,11,11,11,11,0.5293,11,11,0.6525,11,11,0.3232,11,11,0.3801
1808,33,44,26,35,1.3882,26,87,3.5376,26,35,1.0638,26,87,2.1248
1809,8,15,7,12,0.3307,7,12,0.643,7,12,0.4176,7,12,0.6568
1810,25,36,24,33,0.7168,24,77,4.6906,24,33,3.7662,24,77,9.15
1811,17,24,14,19,0.75,14,19,1.2019,14,19,0.5589,14,19,0.8028
1812,11,10,11,10,0.2806,11,10,0.3509,11,10,0.1946,11,10,0.2672
1813,18,19,16,17,2.5081,16,17,2.6877,16,17,0.4227,16,17,0.6106
1814,37,36,37,36,0.8771,37,36,1.1498,37,36,1.8023,37,36,2.1106
1815,9,17,7,15,0.3264,3,6,1.0172,6,12,1.3231,3,6,1.4814
1816,9,14,9,14,0.204,9,30,0.7203,9,14,0.2948,9,30,1.2189
1817,6,7,6,7,0.2573,6,7,0.4105,6,7,0.2984,6,7,0.4701
1818,16,22,15,21,0.5707,13,21,0.8439,15,21,0.7381,13,21,1.1498
1819,9,13,8,12,0.3039,9,14,0.5834,8,12,0.1965,9,14,0.4318
1820,26,41,10,16,0.6078,10,36,2.6033,10,16,0.8648,10,36,3.5258
1821,13,20,12,18,0.2786,13,20,2.2764,12,18,0.2905,13,20,0.4803
1822,10,9,10,9,0.3051,10,9,0.4235,10,9,0.2293,10,9,0.2996
1823,6,10,5,9,0.3402,5,13,0.6442,5,9,0.3667,5,13,0.6122
1824,9,12,9,12,0.1914,21,89,2.008,9,12,0.2901,21,89,2.111
1825,21,22,16,17,0.5427,16,16,0.7373,16,17,0.639,16,16,0.8131
1826,8,8,8,8,0.1807,8,8,0.2759,8,8,0.2356,8,8,0.4176
1827,5,7,5,7,0.2234,5,7,0.3718,5,7,0.1125,5,7,0.2084
1828,23,40,23,40,1.0042,29,48,1.98,23,33,0.9556,29,48,1.5757
1829,95,133,72,110,2.4714,99,534,38.7128,72,110,9.5586,99,534,46.5859
1830,26,38,21,33,0.6457,22,49,1.2659,21,33,0.8447,22,49,1.3507
1831,8,8,8,8,0.1551,8,8,0.2502,8,8,0.1843,8,8,0.279
1832,32,51,30,49,0.8025,40,84,2.4233,30,48,2.2026,40,84,4.0973
1833,17,20,17,20,0.4594,17,20,0.864,17,20,0.5853,17,20,0.7764
1834,73,118,38,59,2.4229,31,52,3.2696,38,55,5.0885,31,52,5.9179
1835,22,26,20,25,0.8135,15,20,1.6942,20,25,1.0346,15,20,1.603
1836,23,34,21,32,0.7855,18,29,1.2927,21,32,1.1151,18,29,1.7522
1837,15,19,14,17,0.549,14,17,1.0357,14,17,0.4239,14,17,0.594
1838,8,8,8,8,0.1705,8,8,0.2727,8,8,0.2234,8,8,0.3394
1839,9,13,8,11,0.369,8,11,0.7346,8,11,0.3915,8,11,0.5964
1840,9,12,9,12,0.3442,6,6,0.5206,9,12,0.2119,6,6,0.3205
1841,11,17,11,17,0.3406,5,14,1.7988,11,16,0.7243,5,14,1.3196
1842,46,54,38,46,2.9672,40,50,3.851,38,46,1.5769,40,50,2.0644
1843,28,40,25,32,1.211,25,88,4.1348,25,32,0.8526,25,88,3.6501
1844,15,20,15,20,0.2972,32,42,0.6228,15,20,0.4014,32,42,0.7543
1845,25,43,20,33,1.2686,21,95,5.4868,19,29,0.6584,21,95,2.1647
1846,23,38,21,36,0.5463,18,30,0.8814,21,36,1.2651,18,30,1.6361
1847,24,29,24,29,1.4747,36,119,3.1401,24,29,0.6248,36,119,2.3088
1848,10,9,10,9,0.2621,10,9,0.3505,10,9,0.1946,10,9,0.2522
1849,9,15,9,15,0.2542,13,26,0.5064,9,14,0.4811,13,26,1.0519
1850,14,16,14,16,0.279,14,24,0.5036,14,16,0.4942,14,24,0.8159
1851,62,80,60,77,2.454,61,86,5.1647,60,77,3.941,61,86,5.4912
1852,27,38,25,36,1.1356,26,44,1.753,25,36,0.8194,26,44,1.151
1853,21,22,16,17,0.3177,16,16,0.4859,16,17,0.3994,16,16,0.5672
1854,32,56,28,41,1.2529,48,229,24.409,26,34,1.241,48,229,16.0694
1855,41,69,25,51,1.1467,21,94,11.9854,24,43,1.5544,21,94,5.2042
1856,10,12,9,10,0.4507,9,10,0.6919,9,10,0.2376,9,10,0.3801
1857,7,16,5,10,0.3086,5,6,0.8013,5,7,0.986,5,6,1.2998
1858,14,18,13,17,0.4602,14,23,0.9355,13,17,0.5396,14,23,0.8143
1859,11,10,11,10,0.2676,11,10,0.3193,11,10,0.2309,11,10,0.2861
1860,8,8,8,8,0.2621,8,8,0.4203,8,8,0.2293,8,8,0.3619
1861,37,41,32,36,1.0661,49,73,2.2602,32,36,1.0018,49,73,1.6934
1862,11,10,11,10,0.3718,11,10,0.5111,11,10,0.3114,11,10,0.4152
1863,6,17,3,4,0.4705,3,4,0.6584,3,4,0.7503,3,4,1.0717
1864,15,22,13,20,0.2467,8,19,0.4863,11,14,0.3888,8,19,0.6836
1865,16,22,15,21,0.6528,13,21,1.0547,15,21,0.4997,13,21,0.765
1866,13,16,12,15,0.9122,12,15,1.1048,12,15,0.268,12,15,0.4239
1867,37,37,25,25,0.6063,20,20,2.4793,25,25,1.7569,20,20,2.0684
1868,106,122,51,64,1.8682,194,736,5829.1992,51,62,9.0596,194,736,5415.5483
1869,58,64,35,45,0.9556,164,625,7.0938,35,45,2.128,164,625,7.7345
1870,7,9,7,9,0.2167,8,20,0.6631,7,9,0.1472,8,20,0.4417
1871,2,2,2,2,0.1117,2,2,0.1468,2,2,0.0844,2,2,0.1196
1872,3,5,3,5,0.2052,2,2,0.3635,3,3,0.2526,3,3,0.3248
1873,20,30,19,28,0.4488,25,86,3.0071,19,28,0.924,25,86,2.623
1874,15,18,14,17,0.2881,15,22,0.5589,14,17,0.6457,15,22,0.9209
1875,7,7,7,7,0.1267,7,7,0.2119,7,7,0.2135,7,7,0.3659
1876,26,42,25,39,0.639,35,57,1.4857,25,36,1.5177,35,57,3.0126
1877,37,36,37,36,1.6342,37,36,1.7834,37,36,3.0604,37,36,3.2865
1878,5,12,3,5,0.2005,3,5,0.33,3,5,2.4671,3,5,2.7201
1879,3,5,2,3,0.1405,2,3,0.2506,2,3,0.1847,2,3,0.2952
1880,3,4,2,2,0.1318,2,2,0.1681,2,2,0.103,2,2,0.1484
1881,1,1,1,1,0.0746,1,1,0.0971,1,1,0.0675,1,1,0.1002
1882,9,8,9,8,0.2794,9,8,0.3817,9,8,0.1882,9,8,0.2482
1883,42,49,40,47,0.6675,1635,6137,146.799,40,47,3.3233,1635,6137,213.187
1884,37,39,37,39,0.5561,37,76,1.1372,37,39,1.4423,37,76,8.3147
1885,2,2,2,2,0.0809,2,2,0.105,2,2,0.075,2,2,0.1093
1886,147,283,80,150,3.7006,152,296,16.3189,80,150,39.0077,152,296,43.4382
1887,15,19,15,19,0.2565,15,18,0.4705,15,18,0.5407,15,18,0.7105
1888,26,35,26,35,0.6489,24,31,1.0306,26,35,4.6109,24,31,5.0447
1889,27,37,14,24,0.5478,15,103,2.3289,14,24,1.3646,15,103,4.1913
1890,6,6,6,6,0.1271,6,6,0.2171,6,6,0.1677,6,6,0.27
1891,8,9,8,9,0.2076,8,17,0.4081,8,9,0.2206,8,17,0.3801
1892,9,12,9,12,0.1977,10,15,0.3481,9,12,0.3098,10,15,0.5739
1893,25,38,23,35,0.654,19,104,2.263,23,35,1.8252,19,104,3.1879
1894,8,8,8,8,0.1689,8,8,0.2613,8,8,0.165,8,8,0.2759
1895,12,19,10,14,0.2877,10,13,0.444,10,13,0.2514,10,13,0.3832
1896,18,25,16,21,0.309,18,58,1.1956,16,21,0.6607,18,58,1.6219
1897,36,51,28,43,0.5739,32,65,1.1068,28,43,1.0393,32,65,2.0131
1898,20,24,20,24,0.3059,41,105,1.3492,20,24,0.928,41,105,2.8097
1899,8,14,6,10,0.2321,6,14,0.4934,6,9,0.1559,6,14,0.3982
1900,19,23,18,22,0.3126,9,19,0.8313,18,20,0.5664,9,19,0.7697
1901,27,43,25,40,0.4953,31,62,0.9375,25,40,0.7875,31,62,1.2576
1902,24,33,24,33,0.3765,24,77,0.9635,24,33,0.9746,24,77,1.9267
1903,25,30,20,25,0.3564,13,38,0.8542,20,24,0.5605,13,38,0.9986
1904,13,12,13,12,1.2485,13,12,1.3089,13,12,0.3422,13,12,0.4389
1905,10,13,9,11,0.1953,9,15,0.3225,9,11,0.371,9,15,0.5996
1906,2,1,2,1,0.0852,2,1,0.1168,2,1,0.1101,2,1,0.1456
1907,2,1,2,1,0.0975,2,1,0.1302,2,1,0.1239,2,1,0.2265
1908,4,5,4,5,0.1365,4,9,0.3793,4,5,0.1152,4,9,0.3122
1909,11,12,11,12,0.191,11,12,0.313,11,12,0.3047,11,12,0.4811
1910,16,15,16,15,0.251,16,15,0.3493,16,15,0.5672,16,15,0.7334
1911,3,4,3,4,0.1006,3,4,0.161,3,4,0.1117,3,4,0.206
1912,2,2,2,2,0.1105,2,2,0.1468,2,2,0.1223,2,2,0.1713
1913,2,2,2,2,0.0919,2,2,0.1227,2,2,0.0726,2,2,0.1069
1914,2,2,2,2,0.0939,2,2,0.1184,2,2,0.0777,2,2,0.1085
1915,2,1,2,1,0.0828,2,1,0.1128,2,1,0.0746,2,1,0.1136
1916,12,11,12,11,0.2751,12,11,0.371,12,11,0.2325,12,11,0.2905
1917,15,15,11,11,0.2356,11,10,0.3611,11,11,0.5775,11,10,0.8163
1918,11,10,11,10,2.7836,11,10,2.8417,11,10,0.1878,11,10,0.2502
1919,6,5,6,5,0.1472,6,5,0.1811,6,5,0.1594,6,5,0.221
1920,2,1,2,1,0.0903,2,1,0.1172,2,1,0.0686,2,1,0.0994


==> data/onlythisisused/simvsbisim/onlyoneWS1S.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
ex11.mona.aut,2217,6513,1100,3899,1345.6799,172,712,16908.7197,1100,3856,4535.7372,172,712,31717.6373
ex12.mona.aut,377,1089,287,971,55.2468,202,1603,2236.5153,287,907,158.6191,202,1603,2711.0053
ex13.mona.aut,933,4591,641,3899,147.3982,-1,-1,120000,641,3420,1280.5737,-1,-1,120000
ex15.mona.aut,10,27,10,27,0.5731,9,31,1.5501,10,27,0.4942,9,31,1.1372
ex16.mona.aut,543,1426,275,1047,33.3053,-1,-1,120000,275,999,350.654,-1,-1,120000
ex17.mona.aut,1,0,1,0,0.0655,1,0,0.069,1,0,0.0359,1,0,0.0378
ex19.mona.aut,814,2885,414,2049,61.9483,-1,-1,120000,414,1907,744.3394,-1,-1,120000
ex7.mona.aut,148,373,74,224,6.281,180,826,141.592,74,220,32.8564,180,826,269.4851
horn_trans05.mona.aut,11,25,11,25,0.4914,2,3,6.8384,11,25,0.3311,2,3,5.7529
horn_trans10.mona.aut,21,50,21,50,0.8163,2,3,8369.8526,21,50,1.3223,2,3,8338.5399
parametric_uabe1_11.mona.aut,2507,7493,1262,4561,784.5361,208,772,52256.268,1262,4483,5884.1859,208,772,94754.361
parametric_uabe3_10.mona.aut,2257,6733,1140,4119,736.3688,192,782,36477.9179,1140,4046,4896.8511,192,782,67628.6537
set_closed05.mona.aut,24,53,20,49,1.0756,3,5,41.02,20,49,4.466,3,5,42.2358
set_closed10.mona.aut,44,98,35,89,10.1901,3,5,5898.6953,35,89,3.4965,3,5,6146.7722
set_obvious05.mona.aut,1,0,1,0,0.0607,1,0,0.0639,1,0,0.043,1,0,0.0461
set_obvious10.mona.aut,1,0,1,0,0.0572,1,0,0.0607,1,0,0.0418,1,0,0.045
set_singletons05.mona.aut,21,55,17,51,0.8956,313,6289,111.0416,17,51,1.8347,313,6289,99.0182
set_singletons10.mona.aut,41,110,32,101,1.5982,-1,-1,120000,32,101,5.7067,-1,-1,120000
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,387,3526,123.5532,232,3935,2802.2113,387,3524,730.788,232,3935,3284.8866
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,170,1363,27.4181,55,494,1588.2983,170,1304,108.4482,55,494,3787.1891
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,262,2562,37.8278,424,9277,6161.9447,262,2560,222.9552,424,9277,6803.3414
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,262,2562,54.5031,424,9277,6083.2587,262,2560,311.7272,424,9277,6760.772
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,683,15975,519.9915,303,7254,5841.8194,683,15781,2375.9864,303,7254,8339.7719
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,683,15975,356.915,303,7254,5530.6692,683,15781,2301.0034,303,7254,8427.0329
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,291,3963,89.3669,153,2628,838.1305,291,3895,418.7197,153,2628,1335.7203
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,194,2061,47.6761,156,2680,1320.1494,194,2059,179.2,156,2680,1283.9167
toss05.mona.aut,65,288,63,285,2.5188,347,3986,110.5912,63,285,5.6388,347,3986,93.1812
toss10.mona.aut,1413,16619,1411,16616,376.1648,-1,-1,120000,1411,16616,3636.4592,-1,-1,120000
veanes05.mona.aut,6,11,6,11,0.3047,6,11,0.5621,6,11,0.4275,6,11,0.6138
veanes05_1alts.mona.aut,19,45,10,21,0.3509,9,28,0.6509,10,21,0.9473,9,28,1.4913
veanes05_2alts.mona.aut,31,172,31,172,2.1296,30,207,8.3451,31,172,2.6289,30,207,8.7853
veanes05_3alts.mona.aut,19,50,16,42,0.5522,11,45,1.1636,16,42,0.7243,11,45,1.3136
veanes05_4alts.mona.aut,25,91,25,91,1.4557,36,277,10.9121,25,91,1.5501,36,277,16.5991
veanes10.mona.aut,11,21,11,21,0.388,11,21,0.6311,11,21,0.6556,11,21,1.0425
veanes10_1alts.mona.aut,39,95,15,31,0.9473,14,48,1.5718,15,31,1.5994,14,48,2.1015
veanes10_2alts.mona.aut,780,33596,780,33596,788.4159,779,34871,32242.6096,780,33596,3590.2878,779,34871,34821.3139
veanes10_3alts.mona.aut,39,100,21,52,1.1309,16,75,2.3029,21,52,2.426,16,75,3.5818
veanes10_4alts.mona.aut,588,15179,588,15179,323.451,971,49833,25534.9821,588,15179,1518.0447,971,49833,26409.6734


==> data/onlythisisused/simvsbisimnew/Regex.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
0,14,40,5,7,1.3961,4,8,1.6334,4,5,4.1179,4,8,5.4189
1,59,127,31,69,6.0864,43,236,15.2231,29,61,8.0282,43,236,14.6704
2,17,20,17,20,0.3903,26,88,2.0084,17,20,1.258,26,88,3.7784
3,2,1,2,1,0.0828,2,1,0.1073,2,1,0.0765,2,1,0.1121
4,29,47,27,44,2.2519,35,74,3.7733,27,44,2.3597,35,74,3.3975
5,3,3,3,3,0.2277,3,3,0.3714,3,3,0.2798,3,3,0.4697
6,18,21,15,15,1.1214,15,15,1.333,15,15,1.5469,15,15,1.7727
7,25,36,21,26,1.9243,23,74,3.9418,21,26,1.23,23,74,2.8109
8,3,6,1,1,0.0923,1,1,0.1089,1,1,0.0438,1,1,0.0584
9,7,9,6,8,0.6603,6,8,0.8901,6,8,1.0669,6,8,1.2106
10,12,14,12,14,0.3757,12,15,0.6919,12,14,0.5293,12,15,1.1467
11,8,13,8,13,0.2688,7,20,1.4261,8,13,0.2384,7,20,1.2801
12,16,19,15,18,0.6363,15,18,0.8498,15,18,0.823,15,18,1.0397
13,38,66,32,59,2.6893,34,53,3.6201,32,59,5.5101,34,53,13.6244
14,44,81,28,46,3.3777,28,74,4.7368,28,46,5.471,28,74,10.7428
15,15,16,15,16,0.2869,15,16,0.4803,15,16,0.6438,15,16,1.1052
16,3,3,3,3,0.1207,3,5,0.2139,3,3,0.1571,3,5,0.2865
17,65,135,35,62,27.6925,36,128,32.1207,31,54,8.3195,36,128,12.6182
18,44,49,14,19,1.3215,14,19,1.5075,14,19,2.235,14,19,2.4213
19,40,52,28,42,1.6496,24,51,2.1781,28,42,3.4338,24,51,7.9812
20,6,10,6,10,1.0811,6,10,1.2864,6,10,2.0025,6,10,2.7375
21,4,5,4,5,0.1456,4,5,0.2372,4,5,0.1547,4,5,0.2388
22,4,5,4,5,0.1318,4,5,0.2696,4,5,0.1969,4,5,0.315
23,11,13,11,13,0.2317,11,13,0.3809,11,13,0.3067,11,13,0.4417
24,22,29,22,29,0.5723,22,35,1.2813,22,29,0.7243,22,35,1.4309
25,11,11,11,11,0.2013,11,11,0.2518,11,11,0.2167,11,11,0.2715
26,8,9,8,9,0.1882,6,6,0.405,5,5,0.4353,6,6,0.5407
27,6,11,6,11,0.6746,4,9,2.9569,4,6,0.5534,4,9,1.2967
28,18,29,18,29,0.6055,21,81,12.013,14,19,1.5213,21,81,2.5886
29,11,11,9,10,0.4768,6,9,0.6773,9,10,0.4819,6,9,0.7089
30,1,1,1,1,0.1026,1,1,0.1235,1,1,0.0868,1,1,0.1132
31,33,36,33,36,0.6169,33,114,7.4246,33,36,1.17,33,114,17.7897
32,16,16,10,10,0.4227,10,10,0.5368,10,10,0.5423,10,10,0.6738
33,36,51,24,39,1.485,24,54,2.0163,24,39,2.3597,24,54,2.9214
34,3,2,3,2,0.1247,3,2,0.1811,3,2,0.0955,3,2,0.1381
35,19,24,11,15,0.8996,5,6,1.1348,5,6,0.6138,5,6,0.7014
36,370,804,125,282,29.2588,76,315,51.1526,71,108,83.7466,76,315,94.9861
37,6,8,6,8,0.1657,6,8,0.2652,6,8,0.1981,6,8,0.3276
38,3,3,3,3,0.1235,3,3,0.2328,3,3,0.1014,3,3,0.1831
39,28,66,27,59,3.0134,44,106,6.0517,27,56,5.3696,44,106,9.049
40,14,13,14,13,3.1883,14,13,3.2613,14,13,0.2731,14,13,0.3446
41,13,26,8,15,0.7176,6,14,1.2142,6,9,0.8929,6,14,1.2118
42,7,8,7,8,0.1685,7,18,0.5364,7,8,0.2526,7,18,0.6513
43,9,13,9,13,0.2676,9,15,0.5865,9,13,0.3655,9,15,0.6935
44,4,6,2,3,0.2277,2,3,0.2992,2,3,0.1472,2,3,0.2265
45,19,23,18,22,0.5652,9,19,1.3239,9,10,0.7547,9,19,0.9777
46,7,8,7,8,0.1653,7,18,0.5968,7,8,0.2344,7,18,0.6813
47,7,8,7,8,0.1571,7,18,0.3363,7,8,0.1938,7,18,0.3817
48,11,12,11,12,0.1831,11,22,2.0139,11,12,0.21,11,22,8.023
49,2,2,2,2,0.086,2,2,0.1038,2,2,0.0892,2,2,0.1132
50,102,202,79,163,11.9803,1,1,571.8626,1,1,9.585,1,1,9.6047
51,101,185,79,150,7.4968,63,269,32.3524,50,82,24.1225,63,269,33.5046
52,10,9,10,9,0.2242,10,9,0.2889,10,9,0.3161,10,9,0.435
53,29,59,17,25,1.1064,21,39,1.8371,17,25,1.6819,21,39,2.3104
54,17,40,13,29,1.2268,12,24,6.0099,12,24,1.7854,12,24,2.4552
55,46,66,32,52,2.8665,2,3,4.1143,2,3,2.1272,2,3,2.2105
56,3,4,3,4,0.1318,3,4,0.2246,3,4,0.2072,3,4,0.2822
57,55,77,41,63,2.9664,11,26,4.607,11,14,3.8798,11,26,4.4629
58,101,185,79,150,8.582,60,270,28.5459,50,82,25.8834,60,270,29.5572
59,24,38,23,37,1.4336,23,37,2.0388,23,37,1.9879,23,37,2.666
60,27,53,27,53,0.8273,27,51,1.4629,27,51,3.1042,27,51,3.7543
61,14,34,14,34,0.6982,25,47,1.3579,14,27,1.528,25,47,2.1063
62,9,18,9,18,0.7196,9,15,1.046,9,18,0.2518,9,15,0.4882
63,7,8,7,8,0.1235,7,13,0.266,7,8,0.116,7,13,0.2621
64,62,100,26,37,4.7945,106,753,35.2028,26,37,6.371,106,753,47.1721
65,64,102,29,40,2.6183,86,769,25.9339,29,40,9.8144,86,769,27.9692
66,15,16,15,16,0.2261,15,42,0.7203,15,16,0.2396,15,42,0.6856
67,46,69,19,39,1.8039,19,27,2.0676,19,39,2.9688,19,27,3.281
68,2,2,2,2,0.1409,2,2,0.1744,2,2,0.0971,2,2,0.1243
69,3,4,3,4,0.1203,3,6,0.2846,3,4,0.1638,3,6,0.3714
70,32,31,32,31,0.459,32,31,0.765,32,31,1.633,32,31,1.8268
71,55,134,24,59,3.3718,26,55,4.5817,20,50,9.0024,26,55,10.1333
72,132,230,106,193,10.622,84,293,20.0567,84,138,29.5474,84,293,33.1087
73,143,262,113,213,13.1006,424,1596,28.1046,113,213,48.4929,424,1596,65.7351
74,124,238,105,200,11.8508,416,1583,24.5247,105,200,40.7824,416,1583,53.2965
75,22,50,16,35,1.9646,6,24,3.8427,6,10,3.0106,6,24,4.2604
76,20,21,20,21,0.2553,20,42,0.6339,20,21,0.3564,20,42,0.7369
77,6,5,6,5,0.1417,6,5,0.1839,6,5,0.1582,6,5,0.1946
78,6,5,6,5,0.1456,6,5,0.1803,6,5,0.1503,6,5,0.2107
79,8,11,6,7,0.2628,6,7,0.3947,6,7,0.2285,6,7,0.3809
80,30,71,27,66,1.7392,38,96,4.7972,27,64,3.9544,38,96,6.3154
81,16,15,16,15,0.3051,16,15,0.3959,16,15,0.3434,16,15,0.4488
82,5,5,5,5,0.176,5,5,0.2498,5,5,0.1219,5,5,0.1973
83,1,1,1,1,0.118,1,1,0.131,1,1,0.0757,1,1,0.0931
84,18,27,10,15,0.6663,1,1,0.8321,1,1,0.4172,1,1,0.4377
85,32,50,18,27,5.0112,18,35,5.8488,18,27,1.7644,18,35,2.6013
86,13,22,10,16,0.7211,8,28,1.6882,8,11,0.746,8,28,1.3152
87,2,3,2,3,0.0769,2,3,0.1484,2,3,0.0694,2,3,0.2009
88,19,30,9,14,0.4172,7,22,1.0204,7,10,4.7585,7,22,5.2077
89,9,14,7,11,0.2648,6,15,0.4507,6,9,0.268,6,15,0.5222
90,26,42,22,30,1.3729,21,42,2.8369,21,26,3.6722,21,42,5.4517
91,68,95,56,82,4.8967,56,84,12.7619,56,82,11.1573,56,84,13.5079
92,25,33,19,22,1.3401,19,73,2.9183,19,22,6.8293,19,73,8.3455
93,10,11,10,11,0.2356,38,46,0.6982,10,11,0.2767,38,46,0.69
94,3,3,3,3,0.1898,3,3,0.2909,3,3,0.2032,3,3,0.3761
95,4,5,4,5,0.1535,4,5,0.2502,4,5,0.1357,4,5,0.238
96,4,6,4,6,0.165,4,5,0.2506,4,5,0.1752,4,5,0.2703
97,5,8,5,8,0.2064,5,7,0.3173,5,7,0.2048,5,7,0.3
98,26,47,25,44,1.4459,55,98,2.7004,25,44,1.8434,55,98,3.0923
99,6,11,2,3,0.4847,2,3,0.5644,2,3,0.4961,2,3,0.6051
100,28,43,22,37,1.3192,22,42,1.6464,22,37,1.8781,22,42,2.2579
101,8,13,8,13,0.2202,7,11,0.3939,8,13,0.2352,7,11,0.4247
102,15,21,15,21,0.2778,26,77,1.8008,14,19,0.9544,26,77,2.1225
103,33,44,12,19,1.2023,1,1,1.7636,1,1,0.9221,1,1,0.939
104,33,43,12,18,4.7763,3,6,5.1043,3,4,0.7811,3,6,0.9138
105,16,24,16,24,0.3848,57,210,17.5252,14,19,1.3105,57,210,11.3613
106,40,59,24,36,2.2792,7,25,5.411,7,11,8.4718,7,25,9.6387
107,29,30,29,30,0.3781,26,30,0.6671,29,30,0.6655,26,30,0.9568
108,61,85,28,37,4.1637,157,510,18.7524,28,37,5.8883,157,510,22.8996
109,21,23,12,15,0.7464,12,17,1.1814,12,15,1.0661,12,17,1.6184
110,27,44,25,42,1.391,31,47,2.0802,25,40,1.9511,31,47,2.7201
111,20,20,20,20,0.2542,20,44,0.4756,20,20,0.3935,20,44,0.6319
112,31,36,30,33,0.8597,30,89,5.52,30,33,1.601,30,89,6.9758
113,43,46,43,46,0.6753,44,131,2.3115,43,46,1.3657,44,131,2.9463
114,30,52,20,34,3.0469,11,25,9.1591,9,11,5.4967,11,25,5.8287
115,13,20,10,15,0.5932,10,15,1.0772,10,15,0.6734,10,15,0.9347
116,8,8,8,8,0.1776,8,8,0.268,8,8,0.1622,8,8,0.281
117,13,30,6,11,0.3536,4,9,0.7661,4,5,0.4176,4,9,0.5443
118,18,33,11,15,0.645,16,64,2.1402,11,15,0.7673,16,64,2.2547
119,9,22,4,7,0.221,2,3,0.3319,2,3,0.1665,2,3,0.2076
120,49,53,49,53,0.714,51,154,2.2417,49,53,1.5852,51,154,3.0809
121,5,5,5,5,0.1989,6,7,0.3635,5,5,0.1768,6,7,0.3832
122,6,7,6,7,0.1409,6,15,0.7251,6,7,1.8533,6,15,2.4146
123,14,17,14,17,0.1989,14,43,0.733,14,17,0.298,14,43,0.8751
124,10,9,10,9,0.1792,10,9,0.2257,10,9,0.2127,10,9,0.2648
125,9,8,9,8,0.1878,9,8,0.2328,9,8,0.2305,9,8,0.279
126,7,9,6,8,0.3844,6,9,0.6185,6,8,0.7665,6,9,1.1964
127,21,38,20,36,2.6187,20,36,5.8962,20,36,7.571,20,36,12.1196
128,4,5,4,5,0.1251,4,9,0.3252,4,5,0.1338,4,9,0.3465
129,95,150,40,56,4.8738,70,324,20.361,40,54,12.1382,70,324,37.7947
130,1,1,1,1,0.0461,1,1,0.0576,1,1,0.0513,1,1,0.0813
131,13,16,9,9,1.5082,9,9,1.554,9,9,0.2992,9,9,0.3525
132,79,248,40,88,7.1167,5,15,101.9777,5,7,5.3475,5,15,5.6929
133,79,248,40,88,3.5648,5,15,85.8139,5,7,4.3152,5,15,4.4708
134,6,9,5,8,0.4871,5,7,0.6505,5,7,0.3118,5,7,0.4452
135,21,131,14,69,5.5571,45,265,32.8138,13,42,9.8238,45,265,29.6689
136,3,5,2,3,0.2715,2,3,0.3781,2,3,0.189,2,3,0.2628
137,14,16,8,10,0.4882,8,10,0.5932,8,10,0.5202,8,10,0.6335
138,13,18,12,16,0.5585,13,33,1.6614,12,16,0.6071,13,33,1.3413
139,7,7,7,7,0.1413,7,7,0.2206,7,7,0.1365,7,7,0.2171
140,2,3,2,3,0.0757,2,3,0.1464,2,3,0.073,2,3,0.1476
141,65,69,65,69,1.2292,66,71,1.8781,65,69,2.6909,66,71,3.3015
142,14,17,10,13,0.7788,10,29,1.4897,10,13,0.8356,10,29,1.5615
143,14,18,14,18,0.3505,15,23,0.8325,14,18,0.4709,15,23,0.9367
144,31,30,31,30,0.4602,31,30,0.6221,31,30,0.9935,31,30,1.185
145,7,9,7,9,0.1957,7,15,0.5364,7,9,0.2573,7,15,0.5838
146,13,15,13,15,0.2877,13,24,0.5328,13,14,0.5044,13,24,0.7353
147,28,39,24,35,0.838,24,47,1.3361,24,35,1.275,24,47,5.2784
148,13,16,13,16,0.208,14,21,0.5076,13,16,0.2617,14,21,0.5478
149,19,32,19,32,0.3935,19,32,0.6615,19,32,0.5226,19,32,0.763
150,4,7,3,5,0.2107,3,6,0.3911,3,5,0.3078,3,6,0.5257
151,39,42,20,25,9.7484,20,29,10.3311,20,25,2.3246,20,29,2.8954
152,28,30,19,23,0.9082,19,25,1.6535,19,23,1.7739,19,25,2.1769
153,79,148,23,53,6.3853,6,17,7.3954,7,14,23.89,6,17,28.8514
154,74,74,74,74,1.0259,74,74,1.5611,74,74,3.7204,74,74,4.5102
155,3,5,2,3,1.8627,2,3,1.9121,2,3,0.1057,2,3,0.1515
156,25,69,17,33,0.8585,9,18,7.6149,9,10,1.4494,9,18,2.6865
157,13,17,13,17,0.5609,13,23,1.4092,13,17,0.3603,13,23,0.8842
158,23,32,20,27,1.361,20,27,2.2042,20,25,3.5368,20,27,4.1439
159,20,23,19,23,0.3631,19,25,0.7511,19,23,0.5388,19,25,0.9457
160,10,16,7,13,0.596,7,23,1.1964,7,13,0.6986,7,23,1.5039
161,15,16,15,16,0.9331,15,16,1.074,15,16,0.2692,15,16,0.4148
162,77,108,36,52,4.9413,50,327,18.9364,34,48,10.0078,50,327,23.8075
163,13,33,13,33,0.3655,13,12,0.5305,13,12,0.9375,13,12,1.0326
164,13,12,13,12,0.2482,13,12,0.3248,13,12,0.3161,13,12,0.4215
165,9,33,4,11,0.3394,4,7,0.4732,4,7,0.3331,4,7,0.4215
166,747,986,304,485,59.8444,243,5534,384.8423,235,397,413.0085,243,5534,890.9371
167,76,116,48,68,6.0999,157,1082,23.3282,48,68,19.6489,157,1082,30.9933
168,11,11,11,11,0.2411,11,11,0.3122,11,11,0.2431,11,11,0.3138
169,2,2,2,2,0.1128,2,2,0.1496,2,2,0.101,2,2,0.1417
170,9,8,9,8,0.1815,9,8,0.234,9,8,0.2317,9,8,0.2988
171,9,8,9,8,0.1768,9,8,0.2317,9,8,0.2238,9,8,0.283
172,9,8,9,8,0.1835,9,8,0.2419,9,8,0.1973,9,8,0.2573
173,6,5,6,5,0.1815,6,5,0.2317,6,5,0.1334,6,5,0.1748
174,80,104,59,84,8.4367,57,104,9.7326,59,79,37.9462,57,104,39.4885
175,4,7,4,7,0.1271,4,8,0.268,4,7,0.2944,4,8,0.4709
176,4,7,4,7,0.129,4,8,0.324,4,7,0.2226,4,8,0.4172
177,10,12,8,10,0.4393,8,10,0.5723,8,10,0.9165,8,10,1.0654
178,34,55,34,55,0.6832,34,55,1.1076,34,55,1.2359,34,55,1.71
179,7,14,5,11,0.3769,2,3,0.658,2,3,0.3753,2,3,0.4507
180,279,489,201,398,23.0756,223,408,28.5396,205,335,109.4485,223,408,114.033
181,8,8,8,8,0.2194,8,8,0.3402,8,8,0.2056,8,8,0.3825
182,12,17,9,12,0.7373,9,29,1.3705,9,12,0.4563,9,29,1.0492
183,19,24,12,17,0.9509,22,61,2.5618,12,17,1.6136,22,61,3.2944
184,48,59,28,42,1.8521,24,51,2.3076,28,42,3.1346,24,51,3.5767
185,15,29,10,18,0.969,10,20,1.3456,10,17,1.245,10,20,1.6456
186,3,4,3,4,0.2005,3,4,0.2782,3,4,0.1353,3,4,0.2613
187,14,13,14,13,0.2605,14,13,0.3193,14,13,0.2269,14,13,0.2897
188,15,14,15,14,0.3047,15,14,0.369,15,14,0.2684,15,14,0.3343
189,14,13,14,13,0.2001,14,13,0.2585,14,13,0.2928,14,13,0.3564
190,14,13,14,13,0.1942,14,13,0.2553,14,13,0.2455,14,13,0.3086
191,44,59,43,55,1.6057,43,56,2.171,43,55,3.6663,43,56,4.2987
192,25,25,25,25,0.3359,25,25,0.5321,25,25,0.4914,25,25,0.6753
193,18,19,18,19,0.2905,18,27,0.579,18,19,0.371,18,27,0.6288
194,6,8,6,8,0.1811,6,16,0.7835,6,8,0.2163,6,16,0.6955
195,4,10,4,10,0.3225,4,9,0.4803,4,9,0.3675,4,9,0.5846
196,8,8,8,8,1.1731,8,8,1.2675,8,8,0.2068,8,8,0.3256
197,71,118,45,76,3.9351,45,67,4.5631,44,55,8.1312,45,67,9.3501
198,2,3,2,3,0.1121,2,4,0.1618,2,3,0.0911,2,4,0.1527
199,4,5,4,5,0.2048,5,7,0.2925,4,5,0.18,5,7,0.3473
200,4,7,4,7,0.1878,4,8,0.2932,4,7,0.1117,4,8,0.2261
201,11,15,11,15,0.2506,7,9,0.401,11,15,0.4235,7,9,0.6059
202,32,34,32,34,0.4038,32,34,0.6434,32,34,0.851,32,34,1.1601
203,13,16,13,16,0.2289,14,21,0.4796,13,16,0.2593,14,21,0.5348
204,10,11,10,11,0.2056,10,13,0.3489,10,11,0.1867,10,13,0.324
205,8,8,8,8,0.1381,8,8,0.2265,8,8,0.1677,8,8,0.2996
206,95,194,41,74,14.1166,74,1466,139.365,38,68,35.7996,74,1466,126.6256
207,3,6,1,1,0.1101,1,1,0.1322,1,1,0.0738,1,1,0.09
208,9,38,1,1,0.1294,1,1,0.1401,1,1,0.1002,1,1,0.1144
209,70,80,29,42,2.726,21,39,3.6592,29,42,4.961,21,39,6.2858
210,138,186,30,51,3.6312,2,3,14.8086,4,8,13.0307,2,3,13.1175
211,23,26,14,20,0.6797,11,20,1.2817,14,20,1.0867,11,20,1.5809
212,44,52,19,33,1.4064,16,36,1.8963,19,33,2.0972,16,36,2.6479
213,17,34,6,11,0.624,2,3,1.1119,4,8,0.3971,2,3,0.4732
214,16,19,10,17,0.4255,9,18,0.6031,10,17,0.5368,9,18,0.7196
215,26,42,23,36,1.68,270,1825,104.9058,21,33,3.1879,270,1825,102.4995
216,4,6,3,4,0.2585,3,6,0.4669,3,4,0.2514,3,6,0.4405
217,36,74,15,28,1.7522,15,33,2.7201,15,28,2.9794,15,33,4.0326
218,3,4,2,2,0.2182,2,2,0.2352,2,2,0.1713,2,2,0.1926
219,19,30,18,29,1.2896,18,29,1.826,18,29,1.4972,18,29,2.1797
220,6,10,4,6,0.2234,4,10,0.4894,4,6,0.1977,4,10,0.4464
221,49,110,34,62,2.9775,34,61,4.5489,34,61,3.9647,34,61,5.4774
222,12,15,8,9,0.4681,8,10,0.5625,8,9,0.51,8,10,0.6122
223,18,21,13,16,1.2011,11,20,1.4707,11,13,0.7551,11,20,0.911
224,52,69,32,49,1.8829,28,61,2.4485,32,49,3.6813,28,61,4.2485
225,94,124,38,64,3.9284,42,64,6.0856,38,64,13.3133,42,64,14.0657
226,36,51,24,36,0.9951,24,33,1.2679,24,36,1.5477,24,33,1.8248
227,18,30,18,30,0.356,24,97,3.3185,14,20,1.3875,24,97,3.1551
228,6,7,6,7,0.1571,6,7,0.2692,6,7,0.1223,6,7,0.2119
229,25,34,18,27,1.125,18,30,1.4968,18,27,2.3885,18,30,2.7497
230,5,8,4,5,0.3082,4,5,0.3947,4,5,0.2905,4,5,0.3856
231,5,14,4,10,0.6647,4,9,1.1494,4,9,0.3051,4,9,0.4776
232,3,5,3,5,0.1144,3,6,0.2131,3,4,0.1835,3,6,0.2921
233,23,25,23,25,0.3126,23,25,0.5151,23,25,0.4878,23,25,0.6892
234,15,17,15,17,0.6773,24,29,4.1408,15,17,0.4113,24,29,0.8964
235,18,36,15,23,0.6497,22,79,5.5642,14,20,1.2351,22,79,5.2733
236,13,26,8,15,0.4014,6,14,0.6615,6,9,0.5739,6,14,0.7752
237,96,121,86,111,6.6481,85,111,12.4334,86,111,20.8501,85,111,24.8808
238,20,26,15,21,1.003,17,24,1.2307,15,21,4.3014,17,24,4.5541
239,12,23,6,11,0.6402,9,27,1.7585,8,17,1.1518,9,27,2.6538
240,79,101,44,66,2.9846,44,95,4.3196,44,66,7.5209,44,95,9.5009
241,31,30,13,18,0.8763,10,17,1.0863,13,18,1.3934,10,17,1.601
242,9,10,9,10,0.2005,8,13,0.5317,8,8,0.9102,8,13,1.1159
243,100,187,51,110,6.4456,51,110,11.7727,51,110,65.1943,51,110,71.9799
244,215,401,87,243,19.6201,88,244,53.4496,87,243,115.6964,88,244,138.5337
245,27,50,27,50,6.8554,27,50,7.633,27,50,10.1858,27,50,12.694
246,8,11,8,11,0.285,7,19,0.6007,8,11,0.4476,7,19,0.9067
247,86,115,19,31,3.2048,16,47,4.0555,15,19,19.9343,16,47,20.9768
248,3,4,3,4,0.0971,3,5,0.2328,3,4,0.1207,3,5,0.2755
249,17,18,17,18,0.2352,17,48,1.1052,17,18,0.326,17,48,0.9434
250,20,26,16,21,0.9607,16,20,1.1684,16,21,1.0697,16,20,1.2817
251,3,2,3,2,0.1661,3,2,0.2072,3,2,0.1144,3,2,0.1432
252,24,39,24,39,2.0305,24,39,8.8441,24,39,9.2526,24,39,12.5081
253,65,102,56,92,5.3191,56,102,8.0763,56,92,20.1009,56,102,23.181
254,5,5,5,5,0.2715,7,7,0.3994,5,5,0.1922,7,7,0.369
255,4,3,4,3,0.1409,4,3,0.191,4,3,0.1148,4,3,0.148
256,37,61,16,19,1.4542,15,17,1.7029,16,19,2.5563,15,17,2.818
257,11,12,7,8,0.4105,7,7,0.4946,7,7,0.4113,7,7,0.495
258,9,8,9,8,0.1582,9,8,0.2103,9,8,0.1713,9,8,0.2186
259,15,26,11,16,0.7661,11,15,1.3326,11,16,0.8782,11,15,1.3843
260,10,11,10,11,0.2036,10,27,0.7484,10,11,0.2609,10,27,0.8269
261,5,10,3,5,0.2471,3,5,0.343,3,5,0.1602,3,5,0.2171
262,5,10,4,8,0.2664,3,5,0.3714,3,5,0.4125,3,5,0.5147
263,43,52,43,52,0.7061,53,81,1.7518,43,52,1.4151,53,81,2.6127
264,15,16,15,16,0.2988,15,16,0.4882,15,16,0.3011,15,16,0.5159
265,10,9,10,9,0.2103,10,9,0.2798,10,9,0.1965,10,9,0.2565
266,19,27,19,27,0.5103,20,31,16.5545,19,26,15.4421,20,31,16.0504
267,13,16,11,12,0.3828,11,12,0.5301,11,12,0.4973,11,12,0.6489
268,7,6,7,6,0.1681,7,6,0.2052,7,6,0.1677,7,6,0.2092
269,7,8,7,8,0.1515,7,18,0.5857,7,8,0.2178,7,18,0.6402
270,11,17,10,13,0.8502,10,11,1.0926,10,11,0.4022,10,11,0.5222
271,56,94,26,49,2.2164,39,169,9.7705,23,43,4.4554,39,169,10.3544
272,28,31,28,31,0.4496,28,31,0.761,28,31,0.8755,28,31,1.2761
273,11,19,7,12,0.4863,7,13,0.7215,7,12,0.4922,7,13,0.7547
274,205,3036,136,2035,37.7504,198,463,61.0633,136,264,99.1494,198,463,164.9733
275,39,41,17,19,1.7364,17,17,1.9069,17,19,2.4434,17,17,2.6242
276,13,18,10,14,0.6225,11,17,0.8447,10,14,1.1782,11,17,1.4186
277,29,45,25,41,2.0494,25,47,2.7505,25,41,2.259,25,47,2.9668
278,7,18,2,3,0.0955,2,2,0.1318,2,2,0.0951,2,2,0.1156
279,44,45,44,45,0.5644,44,128,2.1059,44,45,1.5982,44,128,3.1729
280,10,11,10,11,0.2415,10,23,0.6643,10,11,0.2684,10,23,0.8064
281,10,15,10,15,0.1898,10,26,0.5593,10,15,0.2688,10,26,0.7101
282,6,12,4,5,0.2988,5,8,0.4543,4,5,0.3031,5,8,0.4713
283,22,28,13,21,0.639,14,23,0.8782,13,19,1.3279,14,23,1.6965
284,20,22,20,22,0.2913,20,22,0.4602,20,22,0.4282,20,22,0.6307
285,20,22,20,22,0.2917,20,22,0.4626,20,22,2.4955,20,22,2.7075
286,11,13,11,13,0.1863,11,13,0.2996,11,13,0.2285,11,13,0.3477
287,2,2,2,2,0.0994,2,2,0.1298,2,2,0.0805,2,2,0.1219
288,14,16,14,16,0.5925,14,16,0.9517,14,16,0.3225,14,16,0.5048
289,5,9,4,7,0.2052,4,7,0.2873,4,5,0.2301,4,7,0.3027
290,30,31,30,31,0.3888,30,86,1.5244,30,31,0.864,30,86,2.8156
291,9,20,2,3,0.5131,2,3,0.5652,6,14,0.6386,2,3,1.2315
292,17,36,13,26,1.464,12,23,2.0573,12,23,1.933,12,23,2.4754
293,12,11,12,11,0.1957,12,11,0.2506,12,11,0.2088,12,11,0.2648
294,3,4,3,4,0.1484,3,3,0.2842,3,3,0.2648,3,3,0.3453
295,33,54,30,50,2.6889,31,112,6.4891,20,26,3.8463,31,112,5.2259
296,21,45,13,21,1.4692,11,37,4.4356,8,11,0.9201,11,37,1.4139
297,2,3,2,3,0.0793,2,3,0.1523,2,3,0.0667,2,3,0.163
298,11,11,11,11,0.1815,1024,3070,17.3065,11,11,0.1843,1024,3070,17.597
299,7,9,6,7,0.2771,6,7,0.3694,6,7,0.3078,6,7,0.3998
300,7,8,7,8,0.1484,7,10,0.2605,7,8,0.1365,7,10,0.251
301,60,134,34,88,3.8021,36,110,8.1193,34,88,14.8599,36,110,16.5983
302,15,19,11,12,0.3994,11,12,0.6098,11,12,0.4701,11,12,0.654
303,15,25,10,16,0.5905,9,13,0.8494,10,16,0.6848,9,13,1.0085
304,59,257,34,49,3.9335,5,13,8.0633,5,6,4.0066,5,13,4.1637
305,29,41,24,34,2.5342,26,46,3.2893,24,34,2.4694,26,46,3.3927
306,24,38,15,23,1.6018,22,87,3.7973,15,23,1.4309,22,87,3.3675
307,29,61,26,52,2.8184,20,32,4.2241,20,32,2.9175,20,32,3.4531
308,43,156,40,149,7.0358,100,252,12.96,40,77,4.2497,100,252,13.9903
309,16,22,16,22,0.5368,16,21,0.7776,16,21,1.5351,16,21,1.9168
310,5,9,2,3,0.2376,2,3,0.3106,2,3,0.2198,2,3,0.2936
311,38,70,35,60,1.7352,55,197,6.5171,35,60,3.8451,55,197,7.7747
312,4,6,2,3,0.1511,2,4,0.2301,2,3,0.1389,2,4,0.2155
313,29,32,16,19,0.8822,16,18,1.0523,16,19,2.2575,16,18,2.4304
314,45,46,45,46,6.3063,45,132,8.2717,45,46,1.4873,45,132,4.2252
315,20,33,20,33,0.6525,33,56,1.3235,20,31,1.0602,33,56,1.7917
316,24,26,21,23,2.2831,21,23,2.5563,21,23,2.3743,21,23,2.5867
317,19,20,19,20,0.2632,19,54,0.8025,19,20,0.3659,19,54,1.0681
318,21,22,21,22,0.2865,21,60,0.789,21,22,0.4097,21,60,0.9311
319,16,29,15,24,0.7267,18,59,2.2843,15,22,1.6965,18,59,3.208
320,3,5,2,3,0.1669,2,3,0.2313,2,3,0.1464,2,3,0.1981
321,19,27,16,23,1.0701,15,42,1.5734,16,22,1.2809,15,42,1.764
322,393,736,111,192,19.9923,107,186,23.0985,111,192,173.4357,107,186,177.1435
323,7,15,7,15,0.264,5,10,0.5155,7,15,0.4353,5,10,0.671
324,5,6,5,6,0.146,5,11,0.3761,5,6,0.1365,5,11,0.3757
325,15,14,15,14,0.2218,15,14,0.2822,15,14,0.2727,15,14,0.3378
326,16,26,13,22,1.1936,13,22,1.6338,13,22,1.6973,13,22,2.2504
327,43,56,34,46,1.8955,34,47,4.6851,34,46,5.0056,34,47,5.715
328,45,55,40,48,1.2371,52,157,2.9917,40,48,3.0971,52,157,5.882
329,43,70,26,36,2.5365,25,165,8.2836,25,33,7.0054,25,165,16.1022
330,10,20,8,15,0.4563,8,15,0.7219,8,15,0.6244,8,15,0.8301
331,30,40,18,27,2.3798,16,50,4.0626,16,22,4.9172,16,50,6.3951
332,52,84,32,48,3.4966,26,118,12.5846,26,35,5.096,26,118,13.6579
333,16,20,9,13,1.1704,7,9,1.3768,7,9,0.7361,7,9,0.9023
334,2,3,2,3,0.0773,2,3,0.1507,2,3,0.0876,2,3,0.1681
335,2,3,2,3,0.0896,2,4,0.1365,2,3,0.075,2,4,0.1326
336,9,15,8,13,0.3509,5,11,0.7413,5,7,0.5735,5,11,0.7788
337,13,29,11,24,0.4594,2,3,1.3756,2,3,0.2475,2,3,0.2881
338,35,120,25,84,2.3376,1,1,3.1843,1,1,2.6096,1,1,2.6388
339,16,16,16,16,0.2242,16,16,0.2901,16,16,0.2711,16,16,0.3414
340,15,34,15,34,0.3825,17,29,0.9888,15,26,0.7803,17,29,1.0969
341,11,19,7,11,0.5561,7,15,0.8475,7,11,0.5313,7,15,0.7803
342,80,114,44,64,8.7111,44,72,13.5036,44,64,13.0457,44,72,15.8144
343,57,195,22,49,2.13,18,77,6.056,13,24,7.98,18,77,9.7476
344,18,27,12,19,0.866,12,23,1.2426,12,19,1.376,12,23,1.7123
345,25,34,25,34,0.5853,84,276,5.0641,25,34,0.6375,84,276,2.9585
346,10,24,9,20,0.6785,10,18,1.2702,9,20,0.581,10,18,1.2268
347,18,21,7,8,0.4922,8,8,0.6217,7,8,0.6078,8,8,0.7843
348,14,18,10,15,0.39,10,15,0.5392,10,15,0.5167,10,15,0.6781
349,21,34,21,34,0.3978,35,61,1.7771,21,34,0.6165,35,61,1.0673
350,40,51,25,29,1.2698,25,29,1.481,25,29,2.3048,25,29,2.52
351,16,22,12,14,0.7069,11,31,3.8605,11,12,0.6442,11,31,1.0259
352,10,17,7,11,0.5842,9,30,1.6251,8,14,1.1897,9,30,2.0218
353,3,2,3,2,0.0982,3,2,0.1211,3,2,0.1002,3,2,0.1409
354,8,8,8,8,0.1768,8,8,0.2696,8,8,0.1484,8,8,0.249
355,89,172,35,58,5.6925,240,1161,188.2357,32,51,18.619,240,1161,64.6373
356,5,6,5,6,0.1851,5,11,0.4294,5,6,0.1515,5,11,0.309
357,18,30,9,12,10.9887,12,41,12.4631,9,12,1.8458,12,41,3.0418
358,11,11,11,11,0.6852,11,11,1.0361,11,11,0.2415,11,11,0.4065
359,9,11,9,11,0.3734,9,12,0.6647,9,11,0.1705,9,12,0.3355
360,27,57,27,57,0.9422,37,81,13.7673,27,54,2.4675,37,81,3.3418
361,64,141,64,141,1.8521,92,231,4.4739,64,141,4.6922,92,231,7.6271
362,16,21,8,10,0.6284,10,22,0.8388,8,10,0.7136,10,22,0.9611
363,20,27,15,20,0.6276,11,21,43.2369,11,12,0.7918,11,21,17.9858
364,23,36,11,16,0.5838,3,6,1.2422,3,4,0.5944,3,6,0.6978
365,52,78,34,45,2.6333,35,273,8.295,33,42,5.5267,35,273,11.6886
366,101,100,28,37,2.4694,20,36,3.2605,28,36,12.1725,20,36,12.9869
367,27,31,27,31,0.4701,27,31,0.7357,27,31,0.6694,27,31,0.9142
368,14,14,14,14,0.2451,14,14,0.3126,14,14,0.266,14,14,0.3296
369,16,28,16,28,0.4401,16,18,0.7503,16,18,0.9532,16,18,1.2884
370,10,21,8,15,0.4653,5,13,1.4648,5,7,0.5309,5,13,0.8309
371,28,48,18,33,1.9073,18,30,2.2488,18,31,2.1698,18,30,2.4777
372,54,65,49,59,2.1335,49,60,2.621,49,59,6.2139,49,60,6.7804
373,4,3,4,3,0.1267,4,3,0.1543,4,3,0.1484,4,3,0.2119
374,11,11,11,11,0.1764,11,11,0.2905,11,11,0.1906,11,11,0.3023
375,19,18,19,18,0.2688,19,18,0.3461,19,18,0.3453,19,18,0.4263
376,9,10,9,10,0.1673,9,10,0.2731,9,10,0.1898,9,10,0.2992
377,8,11,4,5,0.2869,4,5,0.3702,4,5,0.2826,4,5,0.3682
378,32,33,32,33,0.4271,32,93,1.9926,32,33,1.0109,32,93,2.5294
379,18,32,15,23,0.6888,22,60,1.1254,15,23,0.7492,22,60,1.1861
380,45,44,45,44,0.581,45,44,0.7417,45,44,1.2682,45,44,1.4325
381,30,33,19,20,1.7613,19,20,1.9768,19,20,2.439,19,20,2.683
382,31,30,31,30,0.705,31,30,0.9422,31,30,0.6753,31,30,0.7914
383,49,65,35,50,3.1125,85,273,7.0184,32,42,4.9125,85,273,8.0795
384,18,19,18,19,0.8573,19,55,1.8414,18,19,0.3967,19,55,1.4723
385,34,34,30,30,1.1936,30,30,1.4435,30,30,2.1367,30,30,2.3822
386,5,8,5,8,0.1985,4,5,0.4113,4,5,0.3418,4,5,0.4203
387,13,14,13,14,0.2297,13,36,0.9327,13,14,0.2814,13,36,0.9438
388,28,72,26,68,1.9811,29,120,9.8633,21,48,3.6438,29,120,5.6506
389,11,10,11,10,0.4097,11,10,0.6043,11,10,0.1784,11,10,0.236
390,9,10,9,10,0.2167,9,24,0.6382,9,10,0.1871,9,24,0.6185
391,9,10,9,10,0.1871,9,24,0.4859,9,10,0.2471,9,24,0.6702
392,2,3,2,3,0.0742,2,3,0.1523,2,3,0.0848,2,3,0.1819
393,3,5,3,5,0.0975,3,5,0.2281,3,5,0.0753,3,5,0.1575
394,24,26,14,15,0.8696,14,15,1.0346,14,15,1.0831,14,15,1.2651
395,46,80,37,63,3.6075,167,815,244.1529,24,32,4.4625,167,815,40.4193
396,7,14,6,12,0.5636,4,6,1.0547,4,6,0.4748,4,6,0.5672
397,9,13,7,7,0.3477,7,17,1.4715,7,7,0.3497,7,17,0.63
398,8,12,6,9,0.2988,6,9,0.3994,6,9,0.2565,6,9,0.3426
399,19,29,18,27,0.9386,18,51,9.5996,18,27,0.8869,18,51,14.5457
400,14,26,13,24,1.0661,14,24,1.393,13,22,3.8187,14,24,4.1044
401,7,9,7,9,0.2277,9,12,0.3453,7,9,0.2988,9,12,0.4476
402,28,29,28,29,0.7831,28,81,2.1343,28,29,0.5952,28,81,1.7747
403,5,6,5,6,0.1571,5,12,0.4653,5,6,0.1614,5,12,5.7513
404,11,46,11,46,0.581,11,10,0.795,11,10,1.4404,11,10,1.4976
405,12,17,6,10,0.5853,4,10,1.1743,4,6,0.7196,4,10,1.1202
406,18,25,18,25,0.3035,18,25,0.5072,18,25,0.3947,18,25,0.6019
407,13,19,8,12,0.4117,9,18,0.8289,8,12,0.4136,9,18,0.853
408,21,47,17,33,0.8869,27,96,4.6879,14,23,4.0827,27,96,5.3313
409,6,5,6,5,0.1993,6,5,0.2581,6,5,0.1539,6,5,0.2123
410,13,22,12,18,0.84,17,69,9.6501,12,18,1.0709,17,69,3.1638
411,6,8,6,8,0.1748,6,15,0.4721,6,8,0.1961,6,15,0.5151
412,113,132,37,53,2.2717,50,216,7.4301,35,44,10.4605,50,216,15.7339
413,5,5,5,5,0.1689,5,5,0.2585,5,5,0.1926,5,5,0.2885
414,7,9,7,9,0.1839,7,19,0.4918,7,9,0.2313,7,19,0.5561
415,558,2116,557,2115,78.8661,5,11,277.9935,5,7,153.2827,5,11,153.7272
416,7,8,7,8,0.1815,7,10,0.3082,7,8,0.2313,7,10,0.4436
417,17,23,13,17,0.6252,13,22,1.4613,13,16,0.7093,13,22,1.0709
418,7,8,7,8,0.1677,7,10,0.4673,7,8,0.144,7,10,0.4314
419,6,9,4,6,0.2968,4,6,0.3611,4,6,0.2853,4,6,0.3576
420,9,10,9,10,0.1653,9,17,0.3446,9,10,0.2103,9,17,0.3844
421,19,18,19,18,0.2881,19,18,0.3801,19,18,0.4428,19,18,0.5696
422,16,39,13,26,0.9615,14,26,1.3436,13,24,1.6867,14,26,2.1146
423,20,44,13,28,1.543,13,35,2.2654,13,28,2.1635,13,35,3.2076
424,16,32,12,24,0.538,12,31,0.9288,12,24,0.6801,12,31,1.065
425,9,14,8,11,0.3446,8,21,1.168,8,11,0.3931,8,21,1.1415
426,9,14,8,11,0.2984,8,21,0.6481,8,11,1.0827,8,21,1.4344
427,5,7,5,7,0.1338,5,13,0.3998,5,7,0.1322,5,13,0.3781
428,54,120,52,117,2.7994,54,114,4.8264,52,108,6.5664,54,114,7.5616
429,18,25,14,21,0.5222,14,23,0.7188,14,21,0.6576,14,23,0.898
430,13,24,9,16,0.7271,13,35,1.8884,9,15,0.7831,13,35,1.2363
431,61,86,40,62,4.1234,40,60,5.368,40,62,8.5346,40,60,9.6916
432,36,46,18,26,0.836,16,22,1.1186,16,22,1.4554,16,22,1.6504
433,42,61,42,61,0.9592,32,64,2.1434,42,61,2.4615,32,64,3.4559
434,41,62,39,62,2.5211,38,74,4.0409,35,57,4.5501,38,74,5.951
435,7,9,7,9,0.4065,7,9,0.7456,7,9,0.2581,7,9,0.448
436,19,28,9,9,0.3181,9,9,0.3651,9,9,0.3422,9,9,0.4263
437,302,769,301,768,29.2446,255,941,75.3557,169,316,89.9464,255,941,839.9525
438,7,10,7,10,0.2111,7,20,0.7061,7,10,0.324,7,20,1.3484
439,4,6,4,6,0.146,4,10,0.3473,4,6,0.2218,4,10,0.4421
440,31,55,23,47,1.0579,31,65,1.7581,22,40,1.6192,31,65,2.3408
441,49,50,13,13,4.4656,13,13,4.6117,13,13,2.1746,13,13,2.2405
442,6,13,5,10,0.5368,3,4,0.864,3,4,0.4823,3,4,0.5928
443,12,13,12,13,0.1709,12,26,0.405,12,13,0.2021,12,26,0.4334
444,6,9,4,5,0.2577,4,4,0.3288,4,5,0.941,4,4,1.0211
445,22,24,22,24,0.2936,22,45,0.613,22,24,0.4792,22,45,1.4404
446,17,47,14,32,2.4963,18,91,8.3432,10,20,2.4181,18,91,8.1967
447,7,9,7,9,0.1709,5,6,0.4227,5,6,0.3596,5,6,0.4807
448,99,249,36,95,4.89,10,34,17.0057,9,17,8.0941,10,34,8.998
449,15,20,14,19,0.5538,14,21,0.8704,14,19,0.5601,14,21,0.8818
450,4,7,3,5,0.2775,3,5,0.3671,3,5,0.2285,3,5,0.3371
451,15,31,12,20,1.2339,12,20,1.5742,12,20,1.6129,12,20,2.0506
452,17,28,12,23,0.75,12,29,1.0721,12,23,0.8013,12,29,1.1822
453,8,10,6,7,0.3268,6,7,0.4057,6,7,0.3153,6,7,0.4018
454,2,3,2,3,0.0742,2,3,0.1665,2,3,0.0836,2,3,0.1602
455,104,167,37,64,4.7945,34,163,23.4775,16,25,13.3694,34,163,16.6753
456,4,7,3,5,0.2107,3,5,0.3106,3,5,0.1973,3,5,0.2522
457,6,5,6,5,0.1397,6,5,0.2052,6,5,0.1878,6,5,0.24
458,17,37,13,30,1.7332,13,29,2.2808,13,29,1.5967,13,29,2.094
459,11,28,10,22,0.9047,10,18,1.314,10,18,1.4873,10,18,2.0111
460,16,25,12,18,0.476,12,18,0.628,12,18,1.2288,12,18,1.3784
461,20,27,17,23,1.3622,17,28,2.051,17,23,2.4126,17,28,3.2056
462,22,28,13,21,0.6039,13,17,0.7859,12,17,1.0125,13,17,1.1968
463,128,145,20,37,4.4593,20,38,4.9559,20,37,12.2827,20,38,12.8057
464,11,16,9,14,0.6051,10,14,0.7527,9,14,0.9967,10,14,1.2051
465,4,9,1,1,0.0848,1,1,0.0947,1,1,0.0635,1,1,0.0777
466,13,37,4,10,0.6106,2,3,0.7725,4,8,0.5325,2,3,0.6142
467,12,20,7,11,0.4373,10,39,1.1601,7,11,0.6177,10,39,1.3452
468,17,34,12,22,1.3322,4,8,2.6652,4,5,0.8925,4,8,1.0452
469,11,14,10,12,0.3197,10,27,0.66,10,12,0.3821,10,27,0.7148
470,34,36,34,36,1.1226,42,121,4.1613,34,36,0.883,42,121,3.6162
471,17,22,10,12,0.7634,10,12,0.9051,10,12,0.7421,10,12,0.8826
472,20,36,20,36,0.6923,41,77,1.6061,20,35,1.3804,41,77,2.385
473,24,25,24,25,0.4223,24,25,0.6817,24,25,0.5668,24,25,0.8273
474,2,3,2,3,0.0809,2,3,0.1519,2,3,0.1026,2,3,0.2565
475,5,7,5,7,0.1839,4,6,0.3161,5,7,0.1906,4,6,0.2838
476,44,125,35,88,3.8033,57,208,11.0799,35,87,6.2179,57,208,10.489
477,11,10,11,10,0.2048,11,10,0.2656,11,10,0.2017,11,10,0.2561
478,27,30,27,30,0.405,27,78,2.9419,27,30,0.8597,27,78,3.5439
479,4,7,4,7,0.105,4,10,0.2025,4,7,0.1235,4,10,0.2253
480,4,6,3,4,0.2238,3,4,0.3244,3,4,0.2218,3,4,0.3071
481,5,7,5,7,0.105,5,10,0.2842,5,7,0.1278,5,10,0.311
482,6,12,6,12,0.2826,6,9,0.5506,6,9,0.401,6,9,0.5601
483,2,2,2,2,0.1176,2,2,0.1381,2,2,0.0785,2,2,0.1077
484,18,27,14,20,0.9379,19,80,2.2934,12,16,0.9592,19,80,2.0763
485,13,14,13,14,0.2538,13,14,0.4243,13,14,0.3868,13,14,0.5652
486,11,16,9,13,0.4113,12,45,1.4238,9,12,0.6509,12,45,1.6377
487,14,35,7,14,0.6765,9,21,1.0464,7,14,1.0018,9,21,1.4905
488,20,84,20,84,1.0689,20,56,1.8315,20,56,2.259,20,56,2.996
489,47,70,47,70,1.2414,45,68,2.0226,47,70,2.6096,45,68,3.5747
490,101,139,32,48,3.671,88,439,13.5687,32,48,13.4373,88,439,26.1108
491,36,51,24,39,1.481,70,224,7.2742,24,39,3.0773,70,224,9.6608
492,14,23,13,19,0.523,12,28,2.7533,12,16,1.8031,12,28,2.1718
493,12,15,12,15,0.2605,12,16,0.4894,12,15,0.2925,12,16,0.5253
494,14,19,9,12,0.4677,9,16,0.6903,9,12,0.5613,9,16,0.8013
495,31,39,11,18,1.1952,11,25,1.5189,11,18,1.5588,11,25,1.9168
496,22,29,22,29,1.6429,22,30,1.946,22,29,0.6003,22,30,0.909
497,7,9,6,7,0.204,6,15,0.5202,6,7,0.2234,6,15,0.5609
498,6,9,4,6,0.2313,4,6,0.298,4,6,0.984,4,6,1.1052
499,16,18,16,18,0.2281,13,28,1.2544,13,14,0.6903,13,28,0.9702
500,6,10,5,8,0.3244,5,8,0.4247,5,8,0.3323,5,8,0.48
501,70,127,44,79,6.3943,51,93,8.0657,44,77,11.3025,51,93,13.3386
502,22,29,22,29,0.3651,22,30,0.6185,22,29,0.4985,22,30,0.7547
503,53,54,53,54,3.0714,53,156,5.2275,53,54,1.8529,53,156,4.0373
504,63,92,35,46,4.695,35,107,6.3612,35,44,6.4153,35,107,8.4067
505,20,27,12,20,0.8226,12,19,0.9852,12,20,1.0148,12,19,1.1814
506,501,718,228,406,42.9101,233,656,60.3856,228,406,237.7084,233,656,256.3779
507,15,16,15,16,0.2964,16,45,1.4502,15,16,0.4389,16,45,1.6981
508,8,10,8,10,0.1484,11,35,0.8925,8,10,0.4444,11,35,7.6678
509,76,139,75,138,2.7308,76,268,11.0586,75,138,10.6761,76,268,12.3995
510,21,38,18,32,1.7569,18,32,5.4493,18,32,4.9145,18,32,7.5762
511,22,40,20,36,2.0183,20,36,2.4789,20,36,3.6418,20,36,4.7183
512,13,20,13,20,0.2348,22,90,1.9227,13,20,0.2396,22,90,4.9748
513,13,22,4,7,0.5246,2,2,0.6165,2,2,0.4527,2,2,0.4744
514,25,26,25,26,0.3418,25,72,1.1672,25,26,0.5538,25,72,1.3306
515,13,20,10,14,1.5375,17,60,6.3497,12,19,0.5964,17,60,3.6493
516,97,132,29,52,3.6063,29,75,11.5848,29,52,9.1018,29,75,9.9565
517,7,8,7,8,0.2344,7,17,0.6643,7,8,0.2151,7,17,0.7689
518,4,5,4,5,0.1294,4,9,0.3552,4,5,0.1231,4,9,0.3698
519,5,4,5,4,0.1334,5,4,0.165,5,4,0.1196,5,4,0.1551
520,3,4,2,2,0.2198,2,2,0.2368,2,2,0.1582,2,2,0.18
521,3,5,3,5,0.1744,2,2,0.3351,2,2,0.2178,2,2,0.2392
522,20,28,15,18,1.0152,111,460,9.3316,15,18,1.288,111,460,9.0178
523,16,34,10,20,1.2635,35,121,3.1934,10,20,1.3409,35,121,4.3038
524,5,4,5,4,0.1282,5,4,0.1575,5,4,0.1365,5,4,0.1803
525,10,15,8,11,0.3481,8,19,1.0855,8,10,0.5494,8,19,1.2004
526,24,50,17,43,1.3085,30,95,2.2101,16,36,1.6835,30,95,4.1423
527,4,5,4,5,0.225,4,5,0.3142,4,5,0.2127,4,5,0.2992
528,39,52,36,48,1.1869,35,55,1.676,36,48,2.2598,35,55,2.8113
529,89,90,89,90,4.0926,91,272,7.8454,89,90,5.2417,91,272,9.6545
530,21,23,13,15,0.5806,13,13,0.7496,13,15,0.643,13,13,0.8028
531,12,14,12,14,0.294,12,14,0.4811,12,14,0.3398,12,14,0.5972
532,32,67,27,52,2.7387,52,164,6.5297,27,49,5.8452,52,164,11.1051
533,7,10,7,10,0.2013,6,15,1.2134,6,7,0.3576,6,15,0.6552
534,12,22,8,14,0.3426,8,24,0.7642,6,10,0.465,8,24,0.7847
535,81,82,81,82,1.5718,85,256,8.1261,81,82,4.4996,85,256,8.0159
536,23,32,15,21,0.8415,1,1,1.046,1,1,0.5344,1,1,0.5498
537,17,40,17,40,0.7053,11,25,2.2583,9,11,1.4092,11,25,1.7419
538,103,143,33,52,4.7163,1,1,7.6279,1,1,10.0425,1,1,10.0634
539,13,36,11,31,0.6753,9,15,1.0054,11,24,0.8194,9,15,1.1696
540,3,5,2,3,0.0971,2,3,0.1764,2,3,0.1255,2,3,0.1811
541,5,8,3,5,0.2625,3,5,0.3213,3,5,0.2001,3,5,0.2656
542,30,81,22,54,1.5529,22,69,2.4315,22,51,3.9663,22,69,4.7664
543,17,27,12,17,0.6106,12,35,0.941,12,17,0.8182,12,35,1.1569
544,44,70,24,51,1.1727,24,51,1.573,24,51,2.3542,24,51,2.7987
545,25,39,19,23,2.0854,15,31,2.5101,15,18,1.8142,15,31,2.1165
546,14,35,13,31,1.0855,14,34,1.524,13,25,1.5568,14,34,2.1142
547,21,59,12,29,1.9255,15,54,7.3835,12,28,1.9342,15,54,3.8739
548,6,10,3,5,0.2782,3,5,0.3643,3,5,0.2403,3,5,0.3453
549,19,32,14,22,1.2738,16,30,1.9215,14,22,3.6683,16,30,5.2421
550,75,76,75,76,0.9888,75,221,4.0101,75,76,8.1671,75,221,25.6162
551,45,46,45,46,2.01,45,131,3.1389,45,46,18.7153,45,131,21.0621
552,11,13,6,7,0.2711,6,7,0.3477,6,7,0.253,6,7,0.3331
553,576,1102,102,185,45.2679,102,186,127.4202,102,182,333.4026,102,186,438.9338
554,223,1964,204,1910,73.4037,11,25,91.5001,9,12,59.7137,11,25,60.0485
555,13,16,8,13,0.8538,8,13,1.1479,8,13,0.7823,8,13,1.0563
556,6,9,6,9,0.1472,6,8,0.2494,6,9,0.1448,6,8,0.2747
557,18,21,12,14,1.0902,13,17,1.3381,12,14,1.125,13,17,1.4427
558,17,22,12,15,0.7697,12,17,1.0788,12,15,1.1546,12,17,1.5173
559,18,23,7,9,0.5352,8,13,0.7381,7,9,0.6852,8,13,0.9015
560,27,35,19,26,2.9625,40,214,7.0046,19,26,2.5646,40,214,7.7518
561,14,17,14,17,0.3319,11,13,0.4721,14,17,0.3122,11,13,0.4547
562,46,70,24,47,2.1951,27,46,3.3473,24,47,10.363,27,46,12.1279
563,20,23,16,19,0.8202,16,19,1.005,16,19,1.1601,16,19,1.3657
564,11,10,11,10,0.2214,11,10,0.2885,11,10,0.2542,11,10,0.3335
565,19,26,19,26,0.3197,28,39,0.8171,19,26,0.7953,28,39,1.8686
566,21,57,4,5,0.9311,4,5,1.029,4,5,1.1171,4,5,1.2146
567,7,9,7,9,0.1578,7,18,1.0357,7,9,0.2471,7,18,1.2718
568,7,8,7,8,0.1484,7,9,0.2577,7,8,0.1409,7,9,0.2589
569,99,181,32,72,3.6864,36,114,5.548,32,71,12.9904,36,114,14.7691
570,5,10,5,10,0.1547,4,7,0.3248,5,10,0.2147,4,7,0.6682
571,8,8,6,7,0.2447,6,7,0.3477,6,7,0.2984,6,7,0.4073
572,6,6,6,6,0.2017,6,16,0.3114,6,6,0.1101,6,16,0.223
573,4,6,2,3,0.2344,2,3,0.3102,2,3,0.1519,2,3,0.2356
574,13,29,5,9,0.5798,5,9,0.7878,5,9,1.2635,5,9,1.5904
575,10,24,5,10,0.2419,1,1,0.3011,1,1,0.1582,1,1,0.1725
576,70,84,19,27,5.5302,19,27,6.1389,19,26,7.0824,19,27,7.4135
577,3,4,3,4,0.0805,3,6,0.238,3,4,0.1401,3,6,0.2881
578,74,97,31,41,2.1943,34,146,3.9075,32,43,6.1299,34,146,8.535
579,4,4,4,4,0.1653,4,4,0.2032,4,4,0.116,4,4,0.1496
580,16,20,16,20,0.7717,14,16,0.9379,16,20,0.3351,14,16,0.5368
581,57,76,39,56,2.2634,36,55,3.3584,39,54,5.6676,36,55,6.2617
582,16,21,13,15,0.6371,13,15,0.9094,13,15,0.7981,13,15,1.0385
583,88,105,50,68,4.8237,261,1042,12.9233,50,68,9.583,261,1042,17.6945
584,68,128,47,87,4.6934,58,104,6.8329,47,85,10.1661,58,104,12.7098
585,22,61,10,24,1.5825,4,10,6.1678,4,7,1.9259,4,10,2.2993
586,67,198,63,186,4.2773,20,90,42.4838,11,23,9.7101,20,90,13.3177
587,5,9,5,9,0.1523,4,8,0.5553,4,6,0.2317,4,8,0.4085
588,36,67,32,54,2.0917,18,112,9.1903,16,27,3.4409,18,112,6.315
589,13,30,11,26,4.5,2,3,4.7423,2,3,0.6481,2,3,0.7215
590,4,6,3,4,0.2542,3,4,0.3868,3,4,0.2257,3,4,0.3015
591,12,24,6,13,0.5451,7,14,0.6982,7,15,0.5253,7,14,0.8202
592,11,12,11,12,0.1709,11,25,0.39,11,12,0.1835,11,25,0.4081
593,39,78,30,51,1.8161,23,66,6.2964,23,33,2.7687,23,66,5.1402
594,220,276,25,36,5.5804,313,1350,67.078,25,36,32.8079,313,1350,88.9406
595,29,68,8,17,0.9592,2,3,1.2686,2,3,0.5917,2,3,0.6501
596,5,7,4,5,0.2909,4,5,0.3785,4,5,0.2482,4,5,0.3181
597,20,30,20,30,0.4701,26,46,1.1494,20,30,0.6773,26,46,1.4873
598,15,28,11,18,0.6611,11,34,1.2529,9,13,1.1135,11,34,1.6369
599,12,34,4,7,0.2696,2,3,0.3817,2,3,0.208,2,3,0.2518
600,13,25,5,10,0.7259,4,10,1.3125,6,12,0.8155,4,10,1.1538
601,8,7,8,7,0.1535,8,7,0.2056,8,7,0.1681,8,7,0.2372
602,5,5,5,5,0.2064,5,5,0.2901,5,5,0.1164,5,5,0.268
603,12,13,12,13,0.1867,12,13,0.3051,12,13,0.268,12,13,0.4156
604,2,1,2,1,0.09,2,1,0.116,2,1,0.0836,2,1,0.1184
605,8,18,5,11,0.5273,3,5,0.8072,3,4,0.4259,3,5,0.521
606,32,41,31,39,1.8272,72,317,59.2069,31,39,1.7826,72,317,13.847
607,12,37,9,23,0.7642,8,16,1.1498,9,21,0.7215,8,16,1.0918
608,24,32,24,32,0.3655,18,59,1.7526,18,23,1.6381,18,59,3.6083
609,28,58,16,34,1.1475,13,45,3.4843,14,27,1.6669,13,45,2.6143
610,15,30,9,18,0.4413,8,26,1.0693,8,15,0.6173,8,26,1.0729
611,103,166,55,102,9.3067,85,736,33.0629,55,102,20.6736,85,736,51.7779
612,107,173,56,104,8.0605,88,764,32.933,56,104,28.5112,88,764,52.882
613,16,51,12,34,12.93,27,151,18.0012,12,34,3.898,27,151,9.8897
614,9,10,9,10,0.1768,9,17,3.3094,9,10,0.1689,9,17,14.9081
615,6,15,3,5,0.2557,3,5,0.3584,3,5,0.5384,3,5,0.7606
616,9,11,9,11,0.2226,9,25,0.5932,9,11,0.39,9,25,1.0886
617,7,9,7,9,0.1918,7,18,1.1072,7,9,0.2328,7,18,1.1613
618,16,19,16,19,0.2222,16,47,0.8325,16,19,0.4725,16,47,1.3851
619,9,13,9,13,0.2285,10,28,0.5909,9,13,0.2905,10,28,0.6947
620,9,11,9,11,0.1602,9,25,0.433,9,11,0.266,9,25,0.6185
621,9,13,9,13,0.2696,9,13,0.476,9,13,0.3169,9,13,0.5226
622,8,12,8,12,0.2577,8,12,0.4792,8,12,0.7823,8,12,1.4597
623,14,16,14,16,0.2084,14,16,0.3489,14,16,0.2482,14,16,0.3923
624,65,64,65,64,0.9809,65,64,1.3026,65,64,4.2537,65,64,4.6212
625,6,6,6,6,0.1709,6,14,0.3434,6,6,0.1136,6,14,0.2313
626,11,11,11,11,0.2297,11,11,0.3584,11,11,0.1882,11,11,0.3118
627,19,29,10,13,1.1088,10,45,2.4667,10,13,1.0713,10,45,2.2665
628,11,18,10,15,4.9606,12,17,5.2022,9,13,1.033,12,17,1.2118
629,11,21,9,14,0.388,9,13,0.598,8,12,1.2663,9,13,1.5548
630,15,14,15,14,0.2178,15,14,0.2794,15,14,0.3003,15,14,0.3868
631,13,20,12,18,0.4338,13,20,0.609,12,16,4.7191,13,20,5.1079
632,71,113,31,55,17.2307,42,242,22.9213,31,55,26.7463,42,242,35.3958
633,8,14,7,12,0.3647,6,8,0.5194,7,12,0.476,6,8,0.6177
634,10,9,7,8,2.2942,7,8,2.4698,7,8,0.5388,7,8,0.7563
635,23,31,23,31,0.3521,37,167,3.6312,23,31,0.6382,37,167,7.5493
636,19,24,19,24,0.3509,23,90,1.7771,19,24,0.4697,23,90,1.9642
637,26,35,25,33,1.0977,25,32,1.6815,25,31,3.0959,25,32,3.9122
638,4,6,2,3,0.1661,2,3,0.249,2,3,0.1326,2,3,0.2167
639,13,16,12,16,0.2419,15,49,0.8305,12,16,0.4598,15,49,1.2043
640,15,17,15,17,0.2068,13,29,0.975,13,14,1.0594,13,29,1.6239
641,153,200,59,88,6.0012,177,968,22.3521,59,88,21.4896,177,968,39.7983
642,65,87,38,59,2.3423,91,491,6.4768,38,59,5.9352,91,491,10.2837
643,194,472,150,335,25.4748,1,1,130.631,1,1,30.295,1,1,30.3155
644,21,24,20,23,1.1747,20,23,1.6898,20,23,0.8605,20,23,1.0906
645,5,9,4,7,0.3761,4,8,0.5281,4,6,0.4176,4,8,0.6434
646,22,22,13,13,0.7531,13,12,0.8696,13,13,0.926,13,12,1.0429
647,18,23,18,23,0.4211,18,25,0.7693,18,23,0.7819,18,25,1.3042
648,11,14,11,14,0.2703,9,28,1.5015,9,10,0.6015,9,28,1.3851
649,9,10,8,8,0.3371,8,8,0.4807,8,8,0.3378,8,8,0.448
650,12,14,12,14,1.1573,12,14,1.2836,12,14,0.255,12,14,0.3777
651,9,26,6,14,0.8964,6,9,1.1447,6,9,0.5565,6,9,0.7377
652,14,25,6,10,0.5214,9,24,0.8964,6,7,0.6572,9,24,1.1972
653,8,9,8,9,0.3868,8,24,1.4119,8,9,0.236,8,24,1.05
654,19,21,16,18,0.5794,23,27,0.8356,16,18,0.7346,23,27,0.9844
655,8,7,8,7,0.1732,8,7,0.2139,8,7,0.1811,8,7,0.2344
656,9,11,9,11,0.2092,9,29,0.9201,9,11,0.2459,9,29,1.0886
657,12,28,11,27,0.5281,11,20,0.7034,11,21,0.868,11,20,1.0827
658,9,11,9,11,3.0335,9,42,4.0851,9,11,0.2865,9,42,1.2864
659,21,44,17,32,1.4573,17,32,2.5322,17,32,1.9827,17,32,3.0596
660,12,16,10,13,0.579,10,27,1.2998,10,13,0.765,10,27,1.5461
661,10,10,10,10,0.1953,10,10,0.2451,10,10,0.1886,10,10,0.24
662,16,21,16,21,1.8319,16,15,1.9764,16,15,0.9075,16,15,1.0125
663,8,12,8,12,0.2928,8,21,1.3732,7,10,0.6963,8,21,1.4068
664,19,20,15,18,0.6738,15,18,0.9406,15,18,1.0069,15,18,1.3685
665,9,9,9,9,0.1847,9,9,0.2798,9,9,0.1653,9,9,0.2707
666,2,3,2,3,0.0781,2,3,0.1503,2,3,0.0631,2,3,0.1488
667,18,22,17,20,0.506,16,36,0.9485,15,16,1.063,16,36,1.4301
668,68,95,39,63,4.0519,39,78,5.1631,39,63,6.7859,39,78,11.0305
669,14,27,9,15,0.5214,9,15,0.7898,9,15,0.5486,9,15,0.8123
670,6,7,6,7,0.1484,6,16,0.2526,6,7,0.1839,6,16,0.3086
671,37,110,6,14,1.0452,2,3,1.4964,2,3,0.643,2,3,0.686
672,3,5,2,3,0.1152,2,3,0.1634,2,3,0.1207,2,3,0.1768
673,11,70,1,1,0.2407,1,1,0.2534,1,1,0.4476,1,1,0.4638
674,11,17,11,17,0.375,18,71,6.1066,11,17,0.7973,18,71,2.4493
675,7,9,7,9,0.1271,7,17,0.675,7,9,0.1223,7,17,0.7571
676,29,75,8,19,1.1198,10,25,1.8402,8,19,1.4944,10,25,2.1272
677,13,25,7,13,0.4768,6,10,1.0081,6,10,0.3027,6,10,1.0819
678,13,16,13,16,0.2767,13,16,0.5119,13,16,0.3856,13,16,0.7286
679,8,9,8,9,0.2818,8,21,0.7196,8,9,0.2088,8,21,0.6615
680,15,20,14,18,0.7847,29,51,1.8911,14,18,0.838,29,51,1.9583
681,33,38,21,26,1.1171,21,29,1.3886,21,26,2.5436,21,29,2.8006
682,2,3,2,3,0.0753,2,3,0.1578,2,3,0.0864,2,3,0.1748
683,35,35,35,35,0.5036,35,35,0.7823,35,35,0.9623,35,35,1.4175
684,72,75,22,25,1.5142,34,36,2.9735,22,25,3.8948,34,36,4.3259
685,35,47,29,40,1.3851,29,41,1.7261,29,40,2.7505,29,41,3.5621
686,116,117,116,117,2.636,117,348,6.3166,116,117,8.8761,117,348,12.6336
687,1,1,1,1,0.0588,1,1,0.0797,1,1,0.0457,1,1,0.0718
688,8,9,8,9,0.1811,8,21,0.673,8,9,0.2743,8,21,1.1964
689,59,60,59,60,0.8084,62,186,2.6159,59,60,2.053,62,186,3.7808
690,20,26,19,24,0.6386,18,43,1.708,18,21,1.2398,18,43,1.9579
691,17,29,14,22,0.8096,14,22,1.0125,14,21,1.3354,14,22,1.5517
692,15,16,15,16,0.2751,15,16,0.4136,15,16,0.3442,15,16,0.4957
693,4,6,4,6,0.1555,4,10,0.3813,4,6,0.191,4,10,0.4314
694,4,8,3,5,0.2297,3,5,0.3063,3,5,0.1843,3,5,0.27
695,6,11,5,8,0.3426,5,13,0.6114,5,8,0.2881,5,13,0.5522
696,9,13,9,13,0.2242,9,27,0.7598,9,13,0.2932,9,27,0.915
697,7,12,7,12,0.2759,7,22,0.6896,7,12,0.266,7,22,0.6884
698,2,2,2,2,0.075,2,2,0.0919,2,2,0.0805,2,2,0.1061
699,307,581,62,116,15.9691,4,10,94.2862,4,6,73.5118,4,10,73.6816
700,324,623,72,129,19.0651,60,362,129.1823,55,96,93.173,60,362,178.5531
701,11,10,11,10,0.3303,11,10,0.3872,11,10,0.3343,11,10,0.4243
702,22,23,22,23,0.4717,22,63,1.0665,22,23,0.4638,22,63,1.0184
703,15,17,15,17,0.2206,15,17,0.3643,15,17,0.2767,15,17,0.4247
704,15,19,10,14,0.6323,10,14,0.7934,10,14,1.0172,10,14,1.3156
705,3,5,3,5,0.1263,2,4,0.2147,2,2,0.1547,2,4,0.2103
706,7,14,6,12,0.2739,4,8,0.4069,4,5,0.2526,4,8,0.3406
707,72,118,62,106,3.7587,48,78,7.453,50,82,21.9972,48,78,23.5505
708,45,73,26,45,2.0881,50,131,15.0861,22,33,2.7446,50,131,5.2192
709,27,43,25,40,0.9027,31,62,1.44,25,40,1.3993,31,62,1.905
710,3,6,1,1,0.0631,1,1,0.0738,1,1,0.0793,1,1,0.0971
711,15,38,4,7,0.2364,3,6,0.4053,3,4,0.2522,3,6,0.3564
712,23,35,17,27,0.688,39,165,3.3789,13,21,1.3705,39,165,19.9398
713,23,30,21,26,0.6031,21,58,1.1036,21,26,0.9659,21,58,1.4775
714,9,8,9,8,0.2246,9,8,0.2881,9,8,0.2767,9,8,0.3489
715,26,34,23,31,1.3381,43,136,3.4148,23,30,2.5369,43,136,4.6089
716,11,16,9,11,0.4239,9,19,0.6102,9,11,0.4164,9,19,0.5664
717,33,58,25,39,15.6636,25,47,16.2561,25,39,4.8837,25,47,5.4702
718,92,110,38,54,4.3733,35,51,4.9571,38,54,10.2012,35,51,10.8028
719,92,110,36,51,7.1641,42,72,8.5618,36,51,9.3118,42,72,10.1487
720,6,7,6,7,0.1397,6,7,0.2336,6,7,0.1432,6,7,0.234
721,23,24,23,24,0.5198,26,75,2.8583,23,24,0.718,26,75,1.734
722,14,16,14,16,0.3884,14,16,0.6568,14,16,0.2439,14,16,0.3892
723,31,51,16,25,1.6192,25,152,7.6863,12,20,2.3996,25,152,5.2579
724,4,6,4,6,0.1519,4,7,0.2486,4,6,0.1097,4,7,0.2056
725,42,45,34,37,1.1392,7223,21615,1003.1571,34,37,1.931,7223,21615,1081.1161
726,19,27,16,21,1.2023,16,74,2.2883,15,17,2.3273,16,74,2.8981
727,31,48,21,35,3.0367,26,70,5.2654,21,35,2.6096,26,70,4.766
728,48,52,30,34,1.8477,30,34,2.1836,30,34,3.9766,30,34,4.3543
729,53,55,17,19,1.946,17,16,2.2531,17,19,22.0138,17,16,22.1906
730,9,17,5,8,0.5072,5,8,0.733,5,8,0.3078,5,8,0.4057
731,2,3,2,3,0.0805,2,3,0.1646,2,3,0.0623,2,3,0.1314
732,3,6,1,1,0.105,1,1,0.1255,1,1,0.0765,1,1,0.0939
733,3,3,3,3,0.129,3,3,0.1969,3,3,0.1006,3,3,0.1622
734,46,118,22,58,3.2483,3,6,11.6566,3,5,2.786,3,6,2.9696
735,224,362,218,352,10.8059,218,310,29.2971,218,316,61.9128,218,310,64.676
736,21,21,21,21,0.4042,21,21,0.5873,21,21,0.4484,21,21,0.6394
737,10,17,10,17,0.2786,8,24,0.6406,10,17,0.3339,8,24,0.8731
738,9,10,8,10,0.1871,10,16,0.3517,8,10,0.1713,10,16,0.3268
739,5,6,5,6,0.1271,6,9,0.2269,5,6,0.1125,6,9,0.2206
740,25,61,12,19,1.6089,12,16,3.6537,12,16,1.8793,12,16,2.0865
741,177,256,78,102,9.5862,-1,-1,-1,78,102,37.6561,-1,-1,-1
742,5,8,3,4,0.7807,3,4,0.9813,3,4,0.6217,3,4,0.9564
743,16,37,15,31,1.4889,177,795,52.2492,11,14,1.3369,177,795,32.138
744,12,13,11,12,0.4377,11,12,0.568,11,12,0.4527,11,12,0.5964
745,130,195,130,195,2.6617,66,130,3.8518,130,195,15.7272,66,130,17.1466
746,7,10,6,9,0.4602,6,9,0.851,6,9,0.553,6,9,0.9461
747,13,22,12,21,0.9698,11,20,1.4325,12,21,1.2197,11,20,1.7198
748,12,21,11,18,0.4622,10,13,0.645,11,18,0.4878,10,13,0.688
749,17,30,14,24,0.6055,12,30,1.0121,12,17,0.9615,12,30,1.2584
750,6,9,5,7,0.2814,5,12,0.6461,5,7,0.3477,5,12,0.7065
751,16,17,16,17,0.2925,31,97,1.419,16,17,1.4601,31,97,2.5401
752,18,26,18,26,0.476,18,26,0.7957,18,26,0.4543,18,26,1.0989
753,19,23,8,13,3.9146,8,10,4.0421,8,13,0.8443,8,10,0.9773
754,16,25,16,25,0.3967,19,80,4.0934,16,25,0.8889,19,80,5.2812
755,19,33,19,33,0.5996,29,50,1.3279,19,33,0.7452,29,50,1.5876
756,7,15,6,11,0.4657,6,11,0.8534,6,11,0.6521,6,11,0.9517
757,54,81,40,67,4.4514,36,89,5.8381,40,67,5.9135,36,89,7.7625
758,29,39,29,39,0.4559,57,241,7.0662,29,39,0.8917,57,241,12.6521
759,56,78,28,40,2.4919,13,86,7.4207,13,20,9.628,13,86,12.6636
760,81,118,41,60,3.8901,20,192,25.0963,20,30,5.8409,20,192,12.1303
761,17,35,5,9,0.6501,5,9,0.8238,5,9,0.7215,5,9,0.9157
762,508,923,154,311,38.5936,174,518,57.3042,154,304,234.3385,174,518,248.0951
763,51,87,28,46,2.908,16,68,11.5836,14,20,3.8218,16,68,7.3871
764,6,8,6,8,0.131,6,8,0.3296,6,8,0.135,6,8,0.2648
765,87,101,85,98,2.8973,320,1126,58.1273,82,92,13.5127,320,1126,43.9368
766,25,32,21,28,1.2584,23,43,1.8086,21,28,1.8761,23,43,2.4067
767,18,18,18,18,0.2463,18,18,0.3209,18,18,0.3375,18,18,0.416
768,4,5,4,5,0.1069,3,3,0.1811,4,5,0.0876,3,3,0.1634
769,9,12,9,12,0.1922,9,12,0.3082,9,12,0.1792,9,12,0.2996
770,16,31,8,17,0.7318,13,41,1.9898,10,21,0.9536,13,41,2.4852
771,11,14,11,14,0.2356,11,14,0.3852,11,14,0.2139,11,14,0.3698
772,22,56,19,40,6.5542,10,29,18.4501,10,13,0.9122,10,29,2.7158
773,13,22,12,20,0.5747,13,21,0.7567,12,18,0.7519,13,21,2.4777
774,20,30,20,30,0.4732,65,383,8.7943,14,23,1.5923,65,383,11.3021
775,2,2,2,2,0.1357,2,2,0.1582,2,2,0.1172,2,2,0.1507
776,55,74,33,47,2.6526,28,43,3.1752,33,47,4.1897,28,43,4.592
777,13,16,13,16,0.3848,13,40,0.9521,13,16,0.3327,13,40,0.6896
778,14,26,7,12,0.8743,7,15,1.1877,7,11,0.5321,7,15,0.6453
779,12,22,9,17,0.4571,3,6,0.7342,3,4,0.2664,3,6,0.3773
780,22,25,18,25,0.4188,19,33,0.8932,18,25,0.4902,19,33,1.0732
781,35,50,26,33,1.6954,17,53,3.039,17,19,5.6929,17,53,6.2191
782,39,70,32,47,1.4609,78,367,14.2579,29,37,2.1039,78,367,11.7904
783,29,37,29,37,0.414,78,367,4.9168,29,37,0.6769,78,367,6.3912
784,13,30,10,21,0.8542,10,18,1.1376,10,18,1.0357,10,18,1.3263
785,8,19,5,12,0.4551,5,9,0.5798,5,9,0.3825,5,9,0.5009
786,53,149,21,61,4.136,21,57,7.3488,21,55,5.8074,21,57,6.9489
787,53,149,21,61,2.7221,21,57,3.4267,21,55,6.6028,21,57,7.0796
788,23,31,22,29,1.7088,32,117,7.5951,22,27,1.6772,32,117,8.4249
789,18,23,13,16,4.1076,13,33,4.421,13,16,0.615,13,33,0.9529
790,6,7,6,7,0.1503,6,7,0.2269,6,7,0.1464,6,7,0.2297
791,15,18,14,16,0.405,14,16,0.5439,14,16,0.521,14,16,0.6757
792,11,18,11,18,0.3086,1,1,0.8735,1,1,0.3718,1,1,0.3864
793,12,18,12,18,0.2475,8,21,1.7711,8,11,0.7042,8,21,1.6598
794,6,8,6,8,0.1819,6,8,0.2917,6,8,0.1385,6,8,0.2257
795,11,12,11,12,0.191,11,14,0.3438,11,12,0.1989,11,14,0.3631
796,28,55,23,47,1.5201,34,134,4.9847,22,45,2.7,34,134,6.4662
797,33,57,21,35,1.5998,26,106,7.4795,15,20,1.8967,26,106,3.9335
798,9,17,6,11,0.2869,6,13,0.4357,6,9,0.2735,6,13,0.431
799,288,465,142,254,26.9393,144,539,97.8558,141,250,93.2022,144,539,134.6269
800,546,2608,543,2347,101.5494,-1,-1,-1,29,41,318.1653,29,45,318.8182
801,5,8,3,4,0.3426,3,5,0.4109,3,4,0.3702,3,5,0.4977
802,25,32,21,28,1.0105,31,134,13.0599,21,28,2.7098,31,134,5.8729
803,46,72,13,20,8.8709,13,22,9.7283,13,20,1.6559,13,22,1.9977
804,7,8,7,8,0.2692,7,10,0.6789,7,8,0.135,7,10,1.4632
805,6,7,6,7,0.2032,6,7,0.3532,6,7,0.2392,6,7,0.3536
806,72,120,58,85,15.964,52,95,18.3514,58,85,9.6276,52,95,10.7029
807,1501,1500,1501,1500,654.9004,1501,1500,690.9673,1501,1500,756.8891,1501,1500,761.5451
808,38,50,33,44,3.3012,56,145,17.2923,32,40,6.7974,56,145,8.3349
809,11,10,11,10,0.3217,11,10,0.4263,11,10,0.2471,11,10,0.3063
810,22,28,18,23,2.3052,18,25,3.1733,18,23,3.0979,18,25,3.9604
811,15,22,10,13,1.3144,8,18,1.6669,8,10,0.5017,8,18,0.7014
812,9,11,9,11,0.4721,9,11,0.819,9,11,0.3039,9,11,0.4965
813,42,47,22,27,7.1357,22,27,7.468,22,27,2.6214,22,27,2.9396
814,10,18,2,3,0.1022,2,3,0.1547,2,3,0.1227,2,3,0.1685
815,13,23,13,23,0.6951,13,18,1.3602,13,18,0.596,13,18,0.7922
816,19,19,19,19,0.3031,19,19,5.3526,19,19,0.4077,19,19,0.5739
817,6,8,6,8,0.2617,6,8,0.4484,6,8,0.4168,6,8,0.6525
818,10,11,10,11,0.3663,10,11,0.6126,10,11,0.2143,10,11,0.3359
819,9,8,9,8,0.1725,9,8,0.2277,9,8,0.2672,9,8,0.3671
820,9,8,9,8,0.1815,9,8,0.2344,9,8,0.1863,9,8,0.2376
821,18,17,18,17,0.3181,18,17,0.4286,18,17,0.3501,18,17,0.4322
822,10,19,3,4,0.3607,1,1,0.4448,1,1,0.1448,1,1,0.159
823,2,2,2,2,15.8653,2,2,15.9391,2,2,0.0864,2,2,0.1235
824,1,1,1,1,0.0935,1,1,0.1251,1,1,0.0607,1,1,0.0793
825,29,41,27,39,1.1534,80,175,2.8168,27,39,1.4601,80,175,2.9858
826,8,11,7,9,6.281,7,11,6.4938,7,9,0.2672,7,11,0.3986
827,8,8,8,8,0.2534,6,6,0.4594,8,8,0.3359,6,6,0.5186
828,3,5,2,3,2.8962,2,3,2.9794,2,3,0.7914,2,3,0.8506
829,4,7,4,7,0.1184,3,5,0.3189,3,5,0.2285,3,5,0.2822
830,4,7,4,7,0.1547,3,5,0.2364,3,5,0.2297,3,5,0.2842
831,74,99,57,74,22.6982,53,188,26.5939,57,74,8.8082,53,188,11.8019
832,14,14,14,14,0.3051,21,24,0.7985,14,14,0.2482,21,24,1.7305
833,22,32,22,32,0.4136,35,193,22.071,22,32,0.7843,35,193,13.2438
834,307,306,65,76,46.8547,65,74,47.6923,65,76,70.7597,65,74,72.0829
835,19,19,19,19,0.4069,18,18,0.6023,19,19,0.6153,18,18,0.8096
836,15,14,15,14,0.3694,15,14,0.4878,15,14,0.2534,15,14,0.3193
837,41,42,17,18,4.1629,17,18,4.3512,17,18,1.7814,17,18,1.9697
838,53,55,19,21,8.1296,18,18,11.3088,19,21,3.1302,18,18,3.5455
839,26,26,16,16,0.6169,16,15,0.7634,16,16,0.7752,16,15,0.9189
840,32,32,19,19,11.4999,19,19,11.6748,19,19,1.3926,19,19,1.56
841,17,16,17,16,0.2344,17,16,0.3086,17,16,0.4953,17,16,1.1534
842,134,141,28,35,5.4146,39,60,17.5745,28,35,12.1177,39,60,12.9782
843,8,11,6,8,0.4425,6,9,0.6414,6,8,0.2988,6,9,0.4792
844,63,68,53,55,30.1055,55,165,33.3448,53,55,9.2262,55,165,11.0858
845,8,9,8,9,0.24,8,18,0.669,8,9,0.1421,8,18,0.36
846,18,23,18,23,1.7834,49,214,17.8074,18,23,0.3394,49,214,4.5517
847,74,116,32,48,15.8645,34,232,31.3012,29,40,8.1434,34,232,12.9715
848,56,79,44,63,9.6557,35,127,29.8821,33,48,6.7342,35,127,9.8897
849,38,41,8,13,17.0487,8,16,17.597,8,13,1.4889,8,16,2.0183
850,2,3,2,3,0.1065,1,1,0.1689,1,1,0.1401,1,1,0.1567
851,2,3,2,3,0.1196,1,1,0.1768,1,1,0.1796,1,1,0.1997
852,385,1323,270,631,201.5881,2849,37006,4080.7139,274,651,246.6243,2849,37006,1953.9532
853,3,5,2,3,0.1456,2,3,0.2261,2,3,0.1282,2,3,0.219
854,577,1105,328,640,57.2537,338,707,108.0405,328,640,449.1054,338,707,510.7163
855,25,279,25,279,2.6234,25,48,3.3027,25,48,32.1771,25,48,32.5162
856,39,40,33,36,13.1286,94,332,15.0245,33,36,2.8456,94,332,4.7139
857,55,78,53,72,1.9385,53,74,2.6692,53,71,4.3077,53,74,5.0514
858,19,35,17,31,0.5838,9,24,1.3022,8,11,0.6142,9,24,0.7827
859,13,13,13,13,0.2171,13,13,0.339,13,13,0.2352,13,13,0.3726
860,35,60,19,28,1.7909,45,195,5.2827,19,28,3.0612,45,195,10.2336
861,12,20,11,18,0.4831,12,20,0.7089,11,16,0.6927,12,20,0.9315
862,30,45,21,31,1.1854,21,31,1.4688,21,31,1.3421,21,31,1.6046
863,17,21,17,21,2.1165,31,87,3.6335,17,21,0.4744,31,87,2.3064
864,5,9,4,7,0.189,2,3,0.2585,2,3,0.1484,2,3,0.193
865,81,96,45,59,12.6766,46,64,13.335,45,59,9.3861,46,64,10.727
866,11,13,10,11,0.33,10,13,0.4827,10,11,0.3564,10,13,0.6153
867,13,19,13,19,0.2297,10,27,1.4463,13,19,0.3023,10,27,1.6275
868,9,26,5,8,0.9596,6,14,1.9211,5,8,0.8352,6,14,1.1881
869,46,59,28,41,2.6459,27,38,2.9893,28,41,5.036,27,38,5.4379
870,178,267,32,58,7.4368,27,97,10.9074,32,58,28.4784,27,97,32.29
871,28,55,16,24,1.4281,21,96,3.9612,14,19,1.9271,21,96,3.8033
872,21,38,19,34,0.9955,19,34,2.2271,19,34,2.2504,19,34,3.8127
873,46,65,32,46,2.1998,325,2202,476.7178,32,44,5.0542,325,2202,484.5731
874,37,45,16,19,1.3626,69,217,34.1023,16,19,13.909,69,217,33.029
875,28,30,15,17,1.3839,15,17,1.7131,15,17,1.2789,15,17,1.4786
876,9,11,9,11,0.1768,9,23,0.5632,9,11,0.1918,9,23,0.5502
877,2,2,2,2,0.133,2,2,0.1673,2,2,0.0963,2,2,0.1203
878,13,20,10,13,0.7527,10,21,0.9102,10,13,0.673,10,21,0.8589
879,4,4,4,4,0.1582,4,4,0.2684,4,4,0.1038,4,4,0.1701
880,842,4387,412,1017,169.7149,95,1173,2906.4475,66,143,651.7973,95,1173,848.7781
881,5,7,5,7,0.2384,5,7,0.3734,5,7,0.2028,5,7,0.3667
882,2,2,2,2,0.0592,2,4,0.1555,2,2,0.0951,2,4,0.1614
883,6,9,3,4,0.1807,3,5,0.2467,3,4,0.1318,3,5,0.1973
884,39,66,38,65,1.5154,38,63,2.1702,38,62,2.9096,38,63,3.5159
885,10,14,9,12,0.7428,9,13,1.1885,9,12,0.4263,9,13,0.6556
886,10,30,10,30,0.7203,10,24,1.4451,10,30,1.059,10,24,1.7715
887,45,51,44,50,1.7992,48,169,12.9241,40,45,14.1198,48,169,41.2376
888,22,26,22,26,0.4373,24,80,2.0494,22,26,0.6793,24,80,2.4896
889,19,30,19,30,1.1123,120,565,108.4976,14,19,1.8055,120,565,33.7545
890,8,11,7,9,0.296,7,15,0.9615,7,9,0.4417,7,15,0.9521
891,34,50,26,32,2.1576,24,154,6.78,22,27,9.8226,24,154,13.1996
892,5,8,4,6,0.3446,4,8,0.523,4,5,0.2001,4,8,0.2936
893,75,99,40,62,4.0571,41,155,18.3774,40,62,9.1626,41,155,19.3824
894,36,66,24,37,2.0771,10,24,3.12,10,13,6.2435,10,24,6.5053
895,4,6,3,4,0.2103,3,5,0.3055,3,4,0.1373,3,5,0.2234
896,9,10,9,10,0.1863,9,10,0.3055,9,10,0.2372,9,10,0.3556
897,12,15,9,12,0.5376,9,12,0.6643,9,12,0.5502,9,12,0.684
898,6,7,6,7,0.1752,6,14,0.4456,6,7,0.1934,6,14,0.3805
899,11,21,5,7,0.4436,7,22,0.9604,7,12,0.2913,7,22,1.363
900,16,32,9,19,0.9927,8,18,1.6377,9,15,0.735,8,18,1.0981
901,13,23,7,12,0.388,7,12,0.566,7,12,0.3872,7,12,0.63
902,12,22,11,19,0.4156,10,14,0.583,11,19,0.4898,10,14,0.6734
903,64,140,38,94,3.9213,48,142,6.0624,38,94,8.1636,48,142,9.9134
904,14,13,14,13,0.2617,14,13,0.3256,14,13,0.2581,14,13,0.3481
905,10,26,10,26,0.4294,3,6,0.6027,3,5,0.6635,3,6,0.7942
906,17,21,17,21,0.2857,17,24,0.54,17,21,0.3781,17,24,0.6276
907,25,31,25,31,0.433,25,30,0.6872,25,30,2.0143,25,30,2.3269
908,18,22,18,22,0.3943,18,22,0.7018,18,22,0.5459,18,22,0.8127
909,7,16,5,11,0.2431,1,1,0.3994,1,1,0.2127,1,1,0.2372
910,55,71,46,62,2.8587,47,70,3.9434,46,62,6.763,47,70,8.957
911,17,19,17,19,0.5376,17,19,0.7981,17,19,0.4492,17,19,0.6836
912,33,43,33,43,0.7105,33,46,1.3207,33,43,1.0476,33,46,1.6681
913,10,21,9,18,0.9414,9,18,1.1632,9,18,0.4563,9,18,1.9792
914,65,98,45,69,8.6522,48,210,13.1736,45,69,7.9812,48,210,14.8362
915,76,106,36,62,4.5541,38,66,5.3538,36,62,7.3476,38,66,8.6345
916,2,2,2,2,0.0978,2,2,0.1302,2,2,0.0852,2,2,0.1251
917,3,4,3,4,0.1219,3,6,0.3011,3,4,0.1271,3,6,0.3118
918,201,4009,126,2163,96.4324,186,504,135.0908,126,271,144.7114,186,504,157.4141
919,72,132,24,45,2.7659,7,17,3.0955,6,8,6.3071,7,17,6.4934
920,22,36,17,25,2.4189,26,41,3.3067,17,25,1.725,26,41,2.3163
921,52,79,40,56,3.0217,97,556,90.3704,36,46,6.4247,97,556,60.999
922,30,40,30,40,0.868,31,103,2.5705,30,40,1.0879,31,103,2.6613
923,2,3,2,3,0.0469,2,3,0.1267,2,3,0.1057,2,3,0.2261
924,11,14,10,12,0.4914,10,12,0.7432,10,12,1.0598,10,12,1.3377
925,27,41,27,41,0.5407,24,59,1.0215,25,36,8.3187,24,59,8.8318
926,15,16,15,16,0.2309,17,18,0.39,15,16,0.268,17,18,0.4543
927,17,17,10,10,0.5597,10,10,0.6615,10,10,0.6481,10,10,0.7543
928,5,7,5,7,0.1756,5,7,0.264,5,7,0.3915,5,7,0.5735
929,1,1,1,1,0.0994,1,1,0.1267,1,1,0.1231,1,1,0.1851
930,11,21,11,21,0.2632,11,21,0.461,11,21,0.4184,11,21,0.5853
931,8,15,8,15,0.1882,8,15,0.3675,8,15,0.1657,8,15,0.2747
932,11,33,10,26,1.1206,10,31,1.9381,10,24,1.3385,10,31,2.1351
933,10,12,6,6,0.4914,6,6,0.585,6,6,0.3663,6,6,0.4452
934,6,8,6,8,0.1582,6,11,0.3047,6,8,0.2739,6,11,0.504
935,20,35,16,25,0.9165,38,113,3.2984,16,25,1.3823,38,113,3.354
936,7,8,7,8,0.1586,7,9,0.2636,7,8,0.1863,7,9,0.3078
937,12,44,10,37,0.7306,9,19,1.0744,10,27,0.9631,9,19,1.5288
938,10,26,8,23,0.5068,6,9,0.6722,8,16,0.4235,6,9,0.5711
939,9,11,9,11,0.1725,9,23,0.8447,9,11,0.1507,9,23,0.7867
940,26,51,25,49,1.005,21,58,17.4597,15,23,1.8177,21,58,3.1492
941,48,56,24,27,1.5363,64,223,3.8763,24,27,2.6952,64,223,5.6076
942,11,14,8,10,1.5469,8,10,1.693,8,10,0.6059,8,10,0.7393
943,19,28,10,16,0.7125,9,27,1.3598,9,13,0.7567,9,27,1.2951
944,30,50,26,37,1.3132,36,55,2.1915,26,37,4.3563,36,55,5.2551
945,5,10,5,10,0.1567,4,10,1.035,5,10,0.2139,4,10,0.4357
946,20,54,18,41,3.0462,17,72,6.0043,18,41,3.0765,17,72,7.8434
947,36,166,23,129,8.6392,25,174,43.2669,23,128,13.5596,25,174,30.5966
948,36,131,23,105,5.5895,24,176,28.6185,23,105,8.1588,24,176,21.5523
949,20,71,12,26,1.6867,16,47,2.9565,12,25,1.948,16,47,3.0955
950,10,9,10,9,0.2534,10,9,0.3059,10,9,0.2494,10,9,0.3098
951,12,13,12,13,0.2281,12,13,0.3572,12,13,0.2688,12,13,0.4286
952,10,12,10,12,0.163,10,27,0.5013,10,12,0.2238,10,27,0.6047
953,6,7,6,7,0.1393,6,7,0.2439,6,7,0.1827,6,7,0.2976
954,20,29,15,20,0.6789,37,198,9.1453,15,20,12.8842,37,198,20.9886
955,52,75,29,46,3.0079,41,297,14.1277,29,46,4.7617,41,297,10.2624
956,59,96,49,78,10.8063,75,389,23.095,44,68,16.1408,75,389,20.0811
957,28,61,23,45,2.1643,19,46,4.9571,13,18,1.766,19,46,2.2061
958,17,18,17,18,0.2881,17,18,0.4535,17,18,0.3165,17,18,0.5135
959,21,33,14,22,1.2067,23,77,3.238,14,20,1.5094,23,77,3.1038
960,28,35,10,17,1.8142,10,18,2.1809,10,17,1.0815,10,18,1.3188
961,37,66,37,66,1.1009,46,76,1.9365,37,64,2.7402,46,76,3.6335
962,19,22,19,22,1.0065,496,3183,41.2293,19,22,0.3955,496,3183,39.7932
963,6,7,6,7,0.2198,6,6,0.3489,6,7,0.1148,6,6,0.2151
964,11,16,10,14,0.4275,11,18,0.6525,10,14,0.4571,11,18,0.7334
965,36,59,33,56,1.6575,38,72,2.7426,33,56,2.5575,38,72,3.7559
966,19,37,14,23,0.5905,22,75,2.6246,13,20,1.1285,22,75,2.1193
967,5,6,5,6,0.148,5,11,0.279,5,6,0.204,5,11,0.3722
968,13,21,10,14,0.7602,12,39,2.908,10,14,1.0977,12,39,2.6562
969,4,5,4,5,0.1286,4,5,0.2135,4,5,0.1393,4,5,0.2348
970,10,11,10,11,0.18,15,37,0.6592,10,11,0.1969,15,37,0.7563
971,36,51,24,39,1.4755,71,226,6.9316,24,39,5.9222,71,226,11.5058
972,1,1,1,1,0.1061,1,1,0.1219,1,1,0.0746,1,1,0.0931
973,26,31,24,27,0.686,24,27,0.915,24,27,1.2268,24,27,1.6626
974,6,16,5,11,0.3146,5,6,0.4239,5,6,0.2952,5,6,0.3896
975,12,25,6,10,0.4555,6,10,0.5538,6,10,0.4428,6,10,0.5538
976,24,36,24,36,0.538,24,36,0.8569,24,36,0.7626,24,36,1.1088
977,13,33,8,18,0.4227,2,3,0.7563,2,3,0.2921,2,3,0.3335
978,71,125,36,77,3.7358,36,72,5.7221,36,77,8.7217,36,72,9.9055
979,28,39,24,30,1.1707,24,55,2.7008,24,30,1.7688,24,55,3.7279
980,13,17,13,17,0.2123,13,39,5.3897,13,17,0.2636,13,39,6.4267
981,14,28,12,21,0.6836,15,27,1.2094,12,20,0.8151,15,27,1.7747
982,14,26,7,14,0.8202,7,8,1.0188,7,14,0.9627,7,8,1.1873
983,10,11,10,11,0.1942,10,11,0.3607,10,11,0.2668,10,11,0.4184
984,13,15,13,15,1.8706,13,42,3.4038,13,15,0.315,13,42,1.4475
985,70,129,32,67,2.3017,30,113,4.4088,30,53,6.2088,30,113,8.6684
986,11,22,9,19,0.48,9,25,1.4036,9,19,0.5407,9,25,0.8064
987,37,42,30,32,1.7167,30,77,2.5109,30,32,5.4099,30,77,6.3497
988,34,34,30,30,1.1672,30,30,1.3831,30,30,2.5646,30,30,2.7856
989,15,34,10,16,0.4926,19,59,3.4721,9,14,0.6572,19,59,3.1717
990,35,58,34,57,1.1344,11,23,1.6606,11,12,1.7277,11,23,1.9385
991,547,1106,287,589,42.3788,-1,-1,-1,259,513,408.722,-1,-1,-1
992,47,46,25,46,7.5509,25,46,20.6799,25,46,16.0797,25,46,24.5113
993,23,47,15,29,1.9239,14,25,2.6254,15,28,2.6743,14,25,3.4002
994,4,6,2,3,0.2814,2,3,0.3647,2,3,0.2163,2,3,0.3055
995,21,28,18,26,17.2497,41,110,19.5411,18,26,1.644,41,110,11.6582
996,17,19,14,17,0.8372,16,23,1.1739,14,17,0.5735,16,23,0.7788
997,208,554,49,128,25.6612,46,290,195.5767,22,35,139.1818,46,290,158.453
998,7,11,6,9,0.4578,6,15,0.7661,6,8,0.4732,6,15,0.7555
999,9,13,9,13,0.264,9,13,0.4488,9,13,0.3323,9,13,0.6505
1000,8,31,6,18,0.8186,6,17,1.2671,6,17,1.0807,6,17,6.4599
1001,28,44,6,12,1.7427,6,12,1.916,6,12,0.9718,6,12,1.0879
1002,19,23,19,23,0.6872,19,23,1.3898,19,23,0.5593,19,23,0.9473
1003,21,42,21,42,11.355,27,55,14.3164,21,38,1.6721,27,55,2.6325
1004,14,19,13,16,0.5518,13,16,2.3794,13,16,0.9627,13,16,1.2288
1005,18,22,18,22,0.3528,18,51,1.4285,18,22,0.8569,18,51,1.9121
1006,11,14,8,12,0.8885,8,13,1.3855,8,12,0.4657,8,13,0.7278
1007,306,586,66,120,46.1608,168,1268,544.4859,51,91,313.7991,168,1268,671.946
1008,6,11,5,9,0.5143,5,9,0.7776,5,9,0.448,5,9,0.641
1009,13,24,11,19,1.5063,12,38,3.0738,11,19,1.764,12,38,2.9522
1010,150,185,148,185,16.4677,322,1072,62.244,147,182,189.5798,322,1072,219.8871
1011,10,10,10,10,0.2668,10,10,0.4571,10,10,0.2917,10,10,0.4859
1012,127,250,127,250,15.555,125,308,17.6286,127,250,58.987,125,308,73.828
1013,6,8,6,8,0.2585,8,14,0.5952,6,8,0.2455,8,14,0.613
1014,21,46,11,16,3.5396,9,24,4.5098,11,16,1.0018,9,24,1.6042
1015,23,62,19,41,1.3914,19,41,2.3175,19,41,7.4704,19,41,8.3159
1016,15,15,15,15,1.1084,15,15,1.4186,15,15,0.4057,15,15,0.6903
1017,23,25,15,17,0.6307,15,15,0.7886,15,17,1.4538,15,15,1.7952
1018,11,11,11,11,1.348,11,11,1.511,11,11,0.444,11,11,0.6781
1019,38,47,33,40,11.8244,89,464,41.714,33,39,17.5876,89,464,36.1241
1020,15,15,15,15,14.4494,15,17,15.2278,15,15,5.6893,15,17,6.0166
1021,22,25,22,25,0.3138,39,113,0.9836,22,25,2.0467,39,113,2.7829
1022,14,14,14,14,0.2482,14,14,2.0056,14,14,0.5182,14,14,0.8328
1023,13,13,13,13,0.2135,13,13,8.0266,13,13,0.2601,13,13,0.6465
1024,12,12,12,12,0.2032,12,12,0.3209,12,12,0.3532,12,12,0.5826
1025,13,15,13,15,0.2427,21,23,0.5044,13,15,0.2625,21,23,0.521
1026,15,16,15,16,0.2482,15,16,0.4034,15,16,0.3225,15,16,1.74
1027,14,15,14,15,0.2621,14,15,0.4227,14,15,0.6075,14,15,1.1277
1028,15,19,13,15,10.1704,13,15,15.4943,13,15,1.4486,13,15,1.9961
1029,15,18,14,16,0.5763,14,16,0.8321,14,16,1.256,14,16,1.6685
1030,17,21,17,21,0.2877,21,64,1.2513,17,21,0.6596,21,64,2.1209
1031,6,5,6,5,0.236,6,5,0.2703,6,5,0.1519,6,5,0.191
1032,8,8,8,8,2.9289,8,8,3.0276,8,8,0.1736,8,8,0.2739
1033,35,52,14,23,3.4105,14,41,26.4546,14,23,4.6875,14,41,18.1982
1034,60,86,28,49,22.0394,24,55,22.5459,28,49,5.0968,24,55,5.9187
1035,28,41,27,37,2.3048,59,237,41.8873,27,37,2.3088,59,237,37.4445
1036,35,68,29,52,19.823,88,638,63.5024,29,52,9.4646,88,638,45.5146
1037,8,11,7,10,10.0804,7,8,10.2896,7,10,0.3746,7,8,0.5222
1038,87,137,59,102,9.6719,109,1087,117.9366,57,91,45.3665,109,1087,108.8971
1039,22,36,21,34,0.6769,45,147,8.6866,21,24,1.0263,45,147,13.4692
1040,89,94,61,65,19.9903,61,182,32.0772,61,65,45.2157,61,182,48.1964
1041,15,18,8,11,8.9661,9,12,9.1903,9,12,0.7843,9,12,1.0109
1042,47,114,14,35,1.7668,15,41,8.5109,17,41,9.0442,15,41,11.2903
1043,5,7,5,7,0.1855,2,3,0.7898,2,3,3.853,2,3,3.9098
1044,5,8,2,3,0.1709,2,3,0.2214,2,3,0.1484,2,3,0.2206
1045,5,8,2,3,0.148,2,3,0.2238,2,3,0.1606,2,3,0.2538
1046,5,8,2,3,0.1188,2,3,0.1657,2,3,0.1144,2,3,0.1634
1047,8,14,7,13,0.3572,7,11,0.4807,7,13,0.3603,7,11,0.4938
1048,42,55,36,49,6.7484,43,137,15.3446,36,49,20.0863,43,137,39.6953
1049,17,25,14,19,2.3636,15,24,3.2937,14,19,1.4009,15,24,2.1134
1050,8,12,8,12,0.5218,4,6,0.7997,8,12,0.5372,4,6,2.3471
1051,15,28,10,16,1.318,9,27,21.5997,9,13,1.3172,9,27,17.192
1052,12,11,12,11,0.3773,12,11,0.4969,12,11,0.4669,12,11,0.5767
1053,51,90,22,32,10.185,22,232,24.2314,22,32,31.8538,22,232,48.9429
1054,11,11,11,11,0.2025,11,11,0.2723,11,11,2.7118,11,11,2.7951
1055,30,50,20,30,2.7643,30,148,14.6914,20,30,11.5038,30,148,19.2388
1056,12,14,9,11,0.9217,9,11,1.2836,9,11,0.6039,9,11,0.7563
1057,4,5,4,5,0.1176,4,5,0.2001,4,5,0.099,4,5,0.2664
1058,4,5,4,5,0.1792,4,5,0.2684,4,5,0.1539,4,5,0.2988
1059,8,12,8,12,0.6671,8,12,1.6227,8,12,2.6388,8,12,3.881
1060,61,65,27,31,1.736,30,33,2.0265,27,31,19.8628,30,33,20.164
1061,45,48,18,20,1.7301,21,26,1.9855,18,20,5.97,21,26,6.5613
1062,3,5,2,3,0.1393,2,3,0.4468,2,3,0.2143,2,3,0.3094
1063,25,40,16,23,14.447,16,36,17.2489,16,22,2.184,16,36,3.0398
1064,10,19,9,17,1.5643,8,24,3.4429,8,14,1.9717,8,24,18.0964
1065,46,106,28,55,5.7781,31,67,10.0445,27,52,19.838,31,67,21.0648
1066,36,51,24,39,1.7968,24,52,2.7284,24,39,21.1339,24,52,22.0051
1067,17,17,13,16,0.836,10,16,5.3735,13,16,3.2155,10,16,18.3826
1068,14,29,11,19,1.785,11,19,2.2389,10,16,3.9659,11,19,5.008
1069,3,4,3,4,0.1393,3,4,0.2328,3,4,0.0971,3,4,0.1602
1070,65,70,54,56,19.8609,54,160,25.6031,54,56,44.87,54,160,56.694
1071,52,57,43,45,16.0366,43,127,18.4678,43,45,39.1107,43,127,41.6536
1072,50,55,42,44,23.6318,42,124,34.8578,42,44,29.1222,42,124,30.2362
1073,1,1,1,1,0.0967,1,1,0.1152,1,1,0.0477,1,1,0.0714
1074,56,61,45,47,12.8957,45,133,25.8771,45,47,32.6248,45,133,35.3228
1075,56,61,45,47,21.9427,45,133,23.1127,45,47,34.919,45,133,37.274
1076,56,61,45,47,15.5215,45,133,18.2847,45,47,47.5743,45,133,49.5449
1077,56,61,45,47,31.478,45,133,33.6823,45,47,36.8473,45,133,40.2543
1078,56,61,45,47,51.9867,45,133,53.0284,45,47,50.9383,45,133,53.499
1079,12,15,12,15,0.448,12,15,0.7496,12,15,0.2834,12,15,0.6627
1080,28,35,28,35,0.5384,65,293,11.2551,28,35,9.9636,65,293,48.0673
1081,64,116,37,71,4.3235,161,988,1075.9944,27,42,27.4718,161,988,129.7598
1082,13,31,13,31,0.9773,4,8,16.8506,4,7,0.7105,4,8,0.9971
1083,2,3,2,3,0.0465,2,3,0.1365,2,3,0.0682,2,3,0.1503
1084,8,9,8,9,0.2873,8,21,1.2931,8,9,0.1863,8,21,0.6201
1085,44,57,35,48,6.0008,32,109,8.8828,35,48,3.4519,32,109,5.383
1086,6,11,5,9,0.9367,6,14,1.6898,5,9,0.5068,6,14,0.915
1087,4,7,3,5,0.2064,3,6,0.6375,3,5,0.2411,3,6,0.4361
1088,52,72,47,67,15.4631,1936,9094,594.2187,47,67,9.6292,1936,9094,182.8645
1089,48,62,43,57,4.2098,1638,6156,486.9088,43,57,4.4826,1638,6156,135.5045
1090,2,2,2,2,0.1717,2,2,0.2048,2,2,0.0821,2,2,0.1152
1091,28,33,28,33,0.4831,30,104,35.172,28,33,0.7263,30,104,5.4655
1092,10,17,6,10,0.5802,6,10,0.8171,6,10,0.2731,6,10,0.369
1093,19,21,19,21,0.5506,19,53,22.2096,19,21,0.568,19,53,2.4852
1094,5,4,5,4,0.1389,5,4,0.174,5,4,0.1231,5,4,0.1594
1095,11,10,11,10,0.2293,11,10,0.2834,11,10,0.2672,11,10,0.3268
1096,6,5,6,5,0.2036,6,5,0.2376,6,5,0.2147,6,5,0.2542
1097,6,5,6,5,0.1843,6,5,0.2384,6,5,0.1563,6,5,0.2076
1098,7,7,7,7,0.1985,7,7,0.2869,7,7,0.1263,7,7,0.2147
1099,5,4,5,4,0.163,5,4,0.2167,5,4,0.1369,5,4,0.1815
1100,6,5,6,5,0.2017,6,5,0.2589,6,5,0.1578,6,5,0.2218
1101,6,5,6,5,0.1914,6,5,0.2317,6,5,0.1456,6,5,0.2028
1102,5,4,5,4,0.1563,5,4,0.208,5,4,0.1322,5,4,0.1701
1103,9,8,9,8,0.2889,9,8,0.3809,9,8,0.1871,9,8,0.2344
1104,9,8,9,8,0.1555,9,8,0.2005,9,8,0.1673,9,8,0.2186
1105,7,6,7,6,0.2415,7,6,0.3078,7,6,0.1701,7,6,0.2107
1106,7,7,7,7,0.2321,6,6,0.3576,7,7,0.1665,6,6,0.2522
1107,7,6,7,6,0.1803,7,6,3.9742,7,6,0.1464,7,6,0.1886
1108,5,4,5,4,0.1551,5,4,0.2131,5,4,0.1227,5,4,0.1594
1109,5,5,5,5,0.1985,7,8,0.401,5,5,0.1097,7,8,0.2246
1110,8,8,8,8,0.2478,12,12,0.4519,8,8,0.1725,12,12,0.2913
1111,13,15,13,15,0.1989,13,33,0.4677,13,15,0.2238,13,33,0.4882
1112,6,5,6,5,0.1725,6,5,0.2096,6,5,0.1421,6,5,0.1823
1113,4,5,4,5,0.3852,4,5,0.6236,4,5,0.2743,4,5,0.4713
1114,6,5,5,5,0.1543,5,6,0.2506,5,5,7.2785,5,6,7.3962
1115,26,27,13,14,15.9103,14,15,16.0986,13,14,0.9501,14,15,1.0863
1116,8,9,8,9,0.3864,15,22,1.0946,8,9,0.2044,15,22,0.4851
1117,5,4,5,4,0.1602,5,4,0.2171,5,4,0.1231,5,4,0.1586
1118,5,4,5,4,0.1578,5,4,0.2143,5,4,0.1575,5,4,0.2226
1119,2,2,2,2,0.2328,2,2,0.27,2,2,0.1046,2,2,0.1503
1120,2,3,2,3,0.0805,2,3,0.1559,2,3,0.0643,2,3,0.1298
1121,3,4,2,2,0.2182,2,2,0.2411,2,2,0.1259,2,2,0.1496
1122,14,25,14,25,0.5009,27,48,10.6851,14,25,0.5032,27,48,0.879
1123,14,25,14,25,0.2948,27,48,0.6903,14,25,0.3256,27,48,0.6667
1124,35,49,35,49,0.7101,35,49,1.0855,35,49,1.0965,35,49,1.423
1125,39,51,39,51,1.2856,39,51,1.9733,39,51,2.666,39,51,3.0758
1126,36,51,24,39,20.2726,24,55,20.7048,24,39,2.1829,24,55,2.5744
1127,21,191,21,191,4.5114,21,20,11.953,21,20,7.0496,21,20,7.1862
1128,4,6,4,6,0.3153,2,2,0.8131,2,2,0.4046,2,2,0.4302
1129,18,17,18,17,0.4606,18,17,0.6189,18,17,0.763,18,17,0.8471
1130,64,561,63,559,42.048,3,6,42.7392,3,4,2.4051,3,6,2.4994
1131,44,58,30,35,6.0884,48,216,10.5059,30,35,4.5493,48,216,7.007
1132,32,45,27,40,1.6073,95,504,35.1819,27,39,2.319,95,504,13.3492
1133,31,39,26,34,20.0559,44,181,36.4225,26,34,3.011,44,181,8.1821
1134,11,10,11,10,0.3722,11,10,0.5581,11,10,0.2218,11,10,0.298
1135,31,30,13,18,1.7451,10,18,2.2385,13,18,1.3302,10,18,1.6097
1136,31,30,13,18,19.1338,10,18,19.4926,13,18,1.3531,10,18,1.6057
1137,34,40,14,20,7.9078,14,20,8.3443,14,20,1.6125,14,20,1.8359
1138,34,41,13,20,2.3179,16,29,3.1239,13,20,1.6405,16,29,2.0415
1139,13,12,10,12,0.24,8,12,0.3785,10,12,0.2451,8,12,0.4275
1140,40,47,40,47,4.106,48,62,4.545,40,47,1.1368,48,62,1.7222
1141,8,8,8,8,0.1748,8,8,0.2711,8,8,0.2731,8,8,0.4397
1142,17,21,17,21,0.2514,21,43,9.1804,17,21,0.3098,21,43,1.0042
1143,3,3,3,3,0.1239,3,3,0.1476,3,3,0.1661,3,3,0.1942
1144,38,40,36,38,2.3925,36,38,15.69,36,38,2.9455,36,38,3.2352
1145,4,4,4,4,0.1653,4,4,0.2727,4,4,0.1409,4,4,0.2526
1146,28,39,21,32,3.9979,21,32,4.3255,21,32,1.7565,21,32,2.01
1147,28,39,21,32,2.1481,21,32,2.4059,21,32,2.6972,21,32,2.938
1148,22,28,13,21,3.5976,14,23,3.8629,13,19,1.0582,14,23,1.284
1149,60,65,39,44,15.0486,56,124,17.3472,36,39,4.453,56,124,5.2073
1150,155,413,88,217,28.8538,91,260,45.3811,88,217,33.5023,91,260,37.4615
1151,151,150,151,150,20.588,151,150,22.3268,151,150,21.6131,151,150,22.8569
1152,14,21,14,21,1.3507,12,32,9.5195,12,14,1.016,12,32,1.5805
1153,11,18,11,18,0.2131,9,23,0.6726,9,11,0.6027,9,23,0.8648
1154,8,8,8,8,0.2644,8,8,0.5175,8,8,0.1918,8,8,0.2861
1155,26,44,26,44,6.7381,12,39,21.1461,26,44,2.3486,12,39,7.108
1156,95,115,95,115,1.976,456,2171,207.2077,95,115,5.233,456,2171,66.6529
1157,30,29,30,29,5.6045,30,29,5.73,30,29,3.9698,30,29,4.0981
1158,28,45,22,33,3.4863,22,33,22.1101,22,33,5.5855,22,33,8.5618
1159,24,39,17,32,1.0654,18,34,1.6665,17,30,1.8217,18,34,2.4004
1160,3,4,3,4,0.1203,3,5,0.2167,3,4,0.0959,3,5,0.2107
1161,9,12,8,9,0.5877,8,21,0.8826,8,9,0.3963,8,21,0.6568
1162,42,61,42,61,0.8956,32,64,4.83,42,61,1.3294,32,64,1.869
1163,23,51,12,26,20.5978,16,73,28.4997,8,15,2.1386,16,73,5.113
1164,126,220,54,99,28.6462,46,853,250.0013,33,63,44.1456,46,853,134.1458
1165,68,88,50,70,9.814,51,80,10.6804,50,68,7.7124,51,80,8.5812
1166,53,92,40,70,14.4794,41,81,19.8348,40,70,12.2542,41,81,17.886
1167,12,26,5,12,0.5246,4,8,0.66,6,14,0.4736,4,8,0.6576
1168,15,19,15,19,0.849,15,19,1.0223,15,19,0.4772,15,19,0.6919
1169,4,6,4,6,0.2928,4,7,1.1088,4,6,0.2028,4,7,0.4026
1170,13,12,13,12,0.3319,13,12,0.4405,13,12,0.2325,13,12,0.2913
1171,3,5,3,5,0.165,3,6,0.3927,3,5,0.1681,3,6,0.3513
1172,107,152,46,74,22.7215,75,636,42.2331,45,63,12.3304,75,636,30.0534
1173,11,23,8,14,0.5747,8,13,0.7547,8,13,0.5009,8,13,0.6315
1174,6,8,6,8,0.1492,6,8,0.3256,6,8,0.1768,6,8,0.2818
1175,67,94,30,45,6.4212,49,292,24.9108,30,42,5.8014,49,292,10.7976
1176,14,25,13,23,18.1208,14,24,18.604,13,21,0.9193,14,24,1.1711
1177,2,3,2,3,0.0738,2,3,0.1847,2,3,0.0836,2,3,0.1582
1178,8,9,8,9,0.2921,8,16,0.7061,8,9,0.1661,8,16,0.4034
1179,10,12,9,12,0.345,9,12,0.5723,9,12,0.1969,9,12,0.3327
1180,14,23,11,19,0.4685,14,27,0.7065,11,19,0.5644,14,27,1.8797
1181,40,52,40,52,1.2394,30,48,2.0443,40,52,2.2658,30,48,2.7051
1182,9,22,5,12,8.1959,6,13,8.5168,5,12,0.3331,6,13,0.5028
1183,8,8,8,8,0.1539,8,8,0.2498,8,8,0.144,8,8,0.2455
1184,25,34,20,29,1.7976,20,40,2.1406,20,29,1.6192,20,40,4.078
1185,34,46,27,39,7.2118,25,52,8.0676,27,39,2.5365,25,52,3.1918
1186,1,1,1,1,0.0915,1,1,0.105,1,1,0.0706,1,1,0.0868
1187,39,82,28,69,18.319,53,180,23.9034,28,69,4.6591,53,180,7.5722
1188,11,29,6,14,15.6679,7,17,16.2687,6,14,0.7464,7,17,1.1238
1189,43,58,39,52,15.3391,1,1,19.5127,1,1,1.605,1,1,1.6196
1190,33,45,30,40,20.4135,1,1,22.1918,1,1,1.0298,1,1,1.0436
1191,23,32,20,27,0.87,1,1,2.7181,1,1,0.5877,1,1,0.6027
1192,27,33,24,30,1.5919,28,99,7.1593,24,30,1.9148,28,99,3.9908
1193,257,508,6,7,1.9097,6,11,2.0423,6,7,4.0729,6,11,4.1893
1194,11,29,8,19,0.6544,3,6,1.1538,8,17,0.928,3,6,1.3519
1195,42,66,37,58,15.0766,1193,7326,737.4194,32,52,3.9564,1193,7326,270.6387
1196,57,76,39,56,4.4467,36,55,15.632,39,54,4.6531,36,55,5.0964
1197,2,2,2,2,0.1053,2,2,0.1286,2,2,0.0773,2,2,0.1132
1198,3,5,3,5,0.2111,4,6,0.369,3,5,0.1073,4,6,0.2028
1199,13,18,11,14,0.6915,11,26,1.0014,11,14,0.6627,11,26,0.9086
1200,9,10,9,10,0.1693,9,11,0.2944,9,10,0.2514,9,11,0.4385
1201,13,12,13,12,0.1922,13,12,0.2526,13,12,0.2443,13,12,0.3051
1202,518,6026,130,1507,59.7879,134,646,80.7466,130,256,2651.7342,134,646,2659.276
1203,36,40,33,37,1.6444,33,37,2.5219,33,37,2.9779,33,37,3.4543
1204,13,22,12,20,0.5151,13,21,0.735,12,18,0.896,13,21,1.6914
1205,53,88,30,47,3.6402,29,147,15.7445,26,37,6.3221,29,147,14.8485
1206,14,26,12,21,0.6232,13,22,0.9418,12,19,0.945,13,22,1.434
1207,13,14,9,13,0.4211,9,13,0.564,9,13,0.5613,9,13,0.7207
1208,3,4,3,4,0.1196,3,5,0.2028,3,4,0.0702,3,5,0.1527
1209,13,28,4,9,0.4882,2,3,0.5786,2,3,0.2755,2,3,0.3193
1210,22,26,22,26,0.4018,22,26,0.7176,22,26,1.0346,22,26,1.65
1211,32,40,23,30,1.8158,31,42,2.64,23,30,1.588,31,42,3.2048
1212,9,9,7,8,0.3915,7,8,0.5589,7,8,0.4346,7,8,0.596
1213,10,10,10,10,0.2163,7,6,0.2984,10,10,0.2088,7,6,0.2996
1214,5,5,5,5,0.1275,5,6,0.2096,5,5,0.1709,5,6,0.3256
1215,33,44,26,37,1.8394,26,44,2.2156,26,35,2.3502,26,44,3.4977
1216,21,40,20,38,0.9035,22,49,1.6894,20,38,1.2564,22,49,2.5697
1217,4,4,4,4,0.1511,4,4,0.2372,4,4,0.1543,4,4,0.2344
1218,18,33,14,21,0.924,20,40,1.4064,13,16,1.284,20,40,1.7135
1219,29,40,29,40,0.8739,40,86,2.6834,29,39,1.9223,40,86,3.6434
1220,366,1301,258,618,45.875,2793,36774,1645.0883,262,638,202.6334,2793,36774,1147.0577
1221,15,19,11,15,0.7807,11,33,1.7092,11,15,0.8628,11,33,1.6192
1222,21,31,21,31,0.3493,40,129,18.2089,21,31,0.5265,40,129,3.8692
1223,57,76,19,27,2.0376,168,567,44.2561,19,27,3.6213,168,567,50.4354
1224,10,13,10,13,0.2297,10,16,0.4559,10,13,0.2103,10,16,0.399
1225,54,89,38,68,3.0615,58,171,5.0242,38,68,5.2595,58,171,8.0518
1226,27,32,18,22,0.6315,18,22,0.7997,18,22,0.9675,18,22,1.1431
1227,9,8,9,8,0.2056,9,8,0.2498,9,8,0.1756,9,8,0.2269
1228,95,136,46,57,5.7043,47,508,22.099,46,57,18.5839,47,508,33.5855
1229,10,14,8,10,0.3292,7,16,0.6,7,8,0.3552,7,16,0.6619
1230,14,18,13,18,0.3039,12,20,0.5502,13,18,0.3832,12,20,0.6532
1231,4,5,4,5,0.0931,5,8,0.2609,4,5,0.1275,5,8,0.3528
1232,16,28,6,10,0.5463,2,3,0.7357,4,8,0.4357,2,3,0.5222
1233,256,255,256,255,9.8471,256,255,11.0629,256,255,57.8158,256,255,59.7248
1234,6,9,3,4,0.2952,3,4,0.3911,3,4,0.2644,3,4,0.3817
1235,8,8,8,8,0.1985,8,8,0.2905,8,8,0.1965,8,8,0.2889
1236,17,26,17,26,0.615,17,26,1.0271,17,26,0.6931,17,26,1.2505
1237,28,43,28,43,0.6473,43,116,2.265,28,43,1.0101,43,116,2.8539
1238,57,81,45,67,7.0437,44,78,7.8714,45,67,5.9581,44,78,7.7858
1239,5,8,4,6,0.2684,5,11,0.5672,4,6,0.2802,5,11,0.5897
1240,41,50,30,36,2.5772,41,105,4.1056,20,24,2.3921,41,105,4.0551
1241,13,19,9,12,0.6201,10,15,0.8111,9,12,0.6572,10,15,0.8569
1242,20,26,15,18,1.6271,16,19,2.1923,15,18,1.425,16,19,1.721
1243,3,6,3,6,0.0718,2,3,0.1598,2,3,0.1026,2,3,0.1539
1244,15,14,15,14,0.2403,15,14,0.3007,15,14,0.2952,15,14,1.5915
1245,17,16,17,16,0.2486,17,16,0.3165,17,16,0.3323,17,16,0.4057
1246,16,15,16,15,0.238,16,15,0.3015,16,15,0.2877,16,15,0.3572
1247,17,16,17,16,0.2455,17,16,0.3134,17,16,0.3181,17,16,0.3951
1248,17,16,17,16,0.2644,17,16,0.3394,17,16,0.3525,17,16,0.4334
1249,11,10,11,10,0.2171,11,10,0.285,11,10,0.2905,11,10,0.3761
1250,19,24,17,21,0.5151,1,1,1.8548,1,1,0.5202,1,1,0.5344
1251,18,23,16,20,0.4894,1,1,0.9907,1,1,0.4669,1,1,0.4819
1252,28,35,25,29,0.8917,1,1,4.0737,1,1,1.0918,1,1,1.1064
1253,15,17,14,15,0.3935,14,38,0.8956,14,15,0.5703,14,38,1.4565
1254,9,15,9,15,0.2585,9,15,0.4543,9,15,0.2992,9,15,0.5175
1255,13,50,11,37,1.1352,11,26,2.0558,11,34,3.1906,11,26,4.1909
1256,5,11,3,6,0.2301,2,3,0.3264,2,3,0.1843,2,3,0.2253
1257,14,19,14,19,0.2723,15,21,0.4792,14,19,0.2621,15,21,0.4871
1258,11,20,7,11,0.3631,7,18,0.5632,7,11,0.3892,7,18,0.5684
1259,18,31,15,24,0.8463,6,13,2.4556,5,6,0.7918,6,13,1.2446
1260,61,72,37,55,3.8096,34,73,4.6117,37,55,5.177,34,73,5.8433
1261,26,36,22,32,1.6685,22,32,2.169,22,32,2.4848,22,32,3.0623
1262,37,69,15,28,1.5098,63,275,15.8322,15,28,2.5267,63,275,14.6511
1263,27,36,19,27,1.0085,19,27,1.2848,19,27,2.199,19,27,2.4327
1264,15,20,14,19,0.6446,15,23,1.0168,14,19,0.7689,15,23,1.1463
1265,11,11,11,11,0.2072,11,11,0.3189,11,11,0.2032,11,11,0.3181
1266,15,19,15,19,0.2352,26,33,0.4946,15,19,0.2798,26,33,0.5471
1267,5,8,4,6,0.2084,4,10,0.4053,4,6,0.2352,4,10,0.4717
1268,14,15,14,15,0.2206,63,277,3.8771,14,15,0.2814,63,277,5.0313
1269,16,19,16,19,0.2376,26,32,0.4657,16,19,0.2936,26,32,0.5253
1270,11,11,11,11,0.1961,11,11,0.3086,11,11,0.2009,11,11,0.324
1271,11,11,11,11,0.1993,11,11,0.3142,11,11,0.1953,11,11,0.3122
1272,235,427,120,224,13.0429,410,2833,113.1677,113,204,70.6693,410,2833,96.5796
1273,3,4,3,4,0.0892,3,6,0.2459,3,4,0.1586,3,6,0.3394
1274,30,45,18,34,1.1017,20,45,1.9804,17,31,2.4734,20,45,3.3035
1275,30,47,24,36,0.9979,32,62,1.7025,24,36,1.4084,32,62,2.2405
1276,13,15,13,15,0.2234,13,16,0.3746,13,15,0.4622,13,16,0.7401
1277,16,20,16,20,0.4022,16,20,0.69,16,20,0.4811,16,20,1.0192
1278,3,3,3,3,0.1488,3,3,0.1768,3,3,0.135,3,3,0.2072
1279,5,4,5,4,0.1634,5,4,0.2285,5,4,0.1689,5,4,0.2403
1280,40,72,39,70,1.4025,42,126,7.5557,39,70,4.6634,42,126,16.2486
1281,23,26,19,25,1.0172,19,25,1.5114,19,25,1.7518,19,25,2.6787
1282,33,32,33,32,0.4906,33,32,0.6706,33,32,2.3202,33,32,2.544
1283,4,6,3,4,0.2676,3,4,1.5363,3,4,0.163,3,4,0.225
1284,8,8,8,8,0.2285,8,8,0.3205,8,8,0.1977,8,8,0.3201
1285,22,30,11,15,1.0172,12,35,4.4202,11,15,1.5382,12,35,5.5674
1286,2,2,2,2,0.0986,2,2,0.133,2,2,0.0793,2,2,0.116
1287,24,25,13,14,2.0009,13,14,2.1233,13,14,0.6359,13,14,0.7709
1288,19,27,15,20,0.8956,22,87,2.034,15,20,1.2821,22,87,2.3636
1289,22,25,22,25,0.36,22,25,0.6675,22,25,0.5328,22,25,0.8372
1290,1,1,1,1,0.0781,1,1,0.1026,1,1,0.0667,1,1,0.0963
1291,48,60,48,60,0.7357,48,63,1.6993,48,60,1.8067,48,63,7.5166
1292,31,33,31,33,0.4077,31,91,1.4644,31,33,0.7164,31,91,1.9302
1293,20,25,10,12,0.7721,32,85,5.7288,10,12,0.9019,32,85,5.3163
1294,34,36,34,36,0.4681,46,98,1.8454,34,36,0.8309,46,98,1.5193
1295,3,5,3,5,0.1851,2,2,0.3663,2,2,0.2794,2,2,0.3019
1296,3,3,3,3,0.1243,3,3,0.1503,3,3,0.1101,3,3,0.1835
1297,65,122,27,76,3.9319,30,76,5.0021,26,67,9.9872,30,76,11.0992
1298,18,18,17,18,0.2522,13,14,0.3809,17,18,0.3481,13,14,0.4906
1299,27,29,27,29,0.3469,39,83,0.9509,27,29,0.6631,39,83,1.2631
1300,6,8,6,8,0.1468,6,18,0.6398,6,8,0.2119,6,18,0.8988
1301,10,13,10,13,0.8581,11,40,1.8138,10,13,0.3919,11,40,1.4029
1302,9,14,7,10,0.4855,7,10,0.7188,7,10,0.5084,7,10,0.7472
1303,13,12,13,12,0.225,13,12,0.2806,13,12,0.283,13,12,0.3426
1304,6,8,6,8,0.1444,5,6,0.2218,6,8,0.2155,5,6,0.3153
1305,23,50,11,17,0.9548,11,17,1.7186,11,16,1.0847,11,17,1.4557
1306,6,10,6,10,0.1689,5,7,0.4014,5,8,0.386,5,7,0.645
1307,16,26,13,19,0.9011,13,31,1.3223,13,19,0.9694,13,31,1.363
1308,20,30,16,26,1.1467,18,31,1.5655,16,26,1.3504,18,31,1.8134
1309,37,69,15,28,2.4142,28,115,4.3196,15,28,2.9222,28,115,4.721
1310,18,19,18,19,0.2317,18,40,0.5877,18,19,0.3122,18,40,0.658
1311,57,83,39,63,2.9029,36,66,3.6225,39,60,5.4967,36,66,6.3888
1312,6,12,5,9,0.3319,6,12,0.5411,5,9,0.2972,6,12,0.5336
1313,16,32,13,26,1.6571,30,160,8.5607,13,26,2.6372,30,160,7.603
1314,13,14,13,14,0.2032,13,14,0.341,13,14,0.2198,13,14,0.4105
1315,18,22,10,15,0.8368,10,16,1.153,10,15,0.9039,10,16,1.2094
1316,37,36,34,34,1.3282,34,34,1.5856,34,34,2.6123,34,34,2.8883
1317,16,19,16,19,0.3363,16,19,0.5865,16,19,0.4207,16,19,0.671
1318,104,148,41,58,4.8055,101,660,19.2269,41,58,16.7787,101,660,30.2504
1319,18,111,3,4,2.3692,3,4,2.4679,3,4,1.7565,3,4,1.8292
1320,4,3,4,3,0.174,4,3,0.2455,4,3,0.1302,4,3,0.2257
1321,11,10,11,10,0.219,11,10,0.2873,11,10,0.2202,11,10,0.2984
1322,50,63,46,59,2.1856,44,61,2.7769,46,59,5.3064,44,61,5.8804
1323,1,1,1,1,0.0844,1,1,0.1093,1,1,0.1022,1,1,0.1551
1324,11,21,11,21,0.1811,66,186,1.406,11,21,1.2047,66,186,2.2575
1325,3,4,1,1,0.1089,1,1,0.1436,1,1,0.0718,1,1,0.0967
1326,8,16,2,3,0.2076,2,3,0.3998,2,3,0.1121,2,3,0.1551
1327,21,22,13,14,0.5431,13,13,0.6911,13,14,0.6722,13,13,0.8175
1328,40,60,40,60,0.8253,40,60,1.2679,40,60,1.71,40,60,2.1398
1329,16,17,16,17,0.236,16,17,0.3828,16,17,0.2775,16,17,0.4282
1330,15,22,15,22,0.3007,17,30,1.0097,15,20,0.6225,17,30,1.2086
1331,6,16,3,5,0.3828,3,6,0.5459,3,5,0.3351,3,6,0.5218
1332,2,2,2,2,0.0986,2,2,0.1314,2,2,0.0761,2,2,0.1101
1333,6,10,5,8,0.2514,5,7,0.3509,5,7,0.2435,5,7,0.3359
1334,2,2,2,2,0.1357,2,2,0.1784,2,2,0.0793,2,2,0.1527
1335,10,17,8,12,0.7938,6,8,0.9911,6,8,0.523,6,8,0.6825
1336,39,40,39,40,0.4863,39,114,1.3969,39,40,1.0579,39,114,2.0131
1337,110,163,88,109,5.0491,87,271,7.9808,87,103,17.3811,87,271,21.1149
1338,22,28,13,21,0.568,14,23,0.7835,13,19,1.1143,14,23,1.3732
1339,16,56,14,41,1.1696,15,43,3.3462,14,34,1.9926,15,43,2.6601
1340,21,36,20,34,0.7405,20,46,1.1048,20,34,1.0776,20,46,1.4475
1341,9,9,9,9,0.2123,9,9,0.3465,9,9,0.2581,9,9,0.4192
1342,7,12,6,11,0.2277,3,4,0.3236,3,4,0.1934,3,4,0.2471
1343,15,32,14,30,0.7251,15,29,1.0626,14,28,1.3634,15,29,1.7443
1344,14,17,9,13,1.2694,9,12,1.3961,9,13,0.6351,9,12,0.7752
1345,8,11,8,11,0.3122,1,1,0.8893,1,1,0.5925,1,1,0.6236
1346,44,59,30,40,1.6026,30,40,2.608,30,40,3.2869,30,40,3.6102
1347,12,15,6,7,0.7306,9,10,0.9248,6,7,0.5996,9,10,0.8735
1348,30,45,21,32,0.838,25,48,1.1822,21,32,1.3721,25,48,1.8193
1349,3,4,3,4,0.1239,3,6,0.2226,3,4,0.1046,3,6,0.1855
1350,39,42,38,41,0.956,1,1,1.7415,1,1,1.0879,1,1,1.1013
1351,21,38,16,22,0.645,16,49,1.0247,16,22,0.9276,16,49,1.299
1352,194,282,73,104,11.5263,138,2124,107.2178,73,103,42.6618,138,2124,133.7088
1353,31,60,12,23,1.2876,6,19,1.7617,6,10,1.2059,6,19,1.5185
1354,26,30,22,26,0.6781,22,26,0.8786,22,26,0.9746,22,26,1.1786
1355,96,110,30,39,2.503,33,41,2.7955,30,39,13.7333,33,41,14.3846
1356,5,5,5,5,0.1464,5,13,0.294,5,5,0.1421,5,13,0.2928
1357,66,121,66,121,1.7325,122,343,3.9138,66,121,5.1545,122,343,7.3433
1358,3,5,3,5,0.2186,2,2,0.3955,2,2,0.2309,2,2,0.2518
1359,35,48,31,44,2.0861,31,50,2.516,31,44,7.4487,31,50,7.9145
1360,18,22,18,22,0.2944,23,82,3.2573,18,22,0.4697,23,82,2.2705
1361,12,11,12,11,0.1914,12,11,0.2443,12,11,0.2151,12,11,0.2727
1362,12,11,12,11,0.2214,12,11,0.283,12,11,0.1985,12,11,0.2585
1363,19,27,18,25,0.5696,26,35,0.8459,18,25,0.7796,26,35,1.2229
1364,19,29,18,27,0.6836,26,38,1.0113,18,27,0.8186,26,38,1.2205
1365,21,22,11,12,0.7709,10,10,0.8869,11,12,0.7543,10,10,0.8688
1366,9,11,9,11,0.2581,9,11,0.3813,9,11,0.5072,9,11,0.6244
1367,19,27,19,27,0.3868,33,44,0.7934,19,27,0.4275,33,44,0.8151
1368,11,11,11,11,0.2826,11,11,0.4176,11,11,0.1965,11,11,0.3059
1369,19,25,18,24,0.7263,18,55,2.6305,18,24,1.7475,18,55,4.8166
1370,13,13,11,11,1.8229,11,11,1.9417,11,11,0.3706,11,11,0.4867
1371,7,8,7,8,0.1515,7,18,0.4732,7,8,0.2261,7,18,0.583
1372,19,31,19,31,0.5763,22,44,1.4944,19,31,0.8111,22,44,1.6294
1373,65,90,54,78,5.8638,63,129,12.4488,54,78,11.1944,63,129,18.8484
1374,32,44,29,37,1.0571,35,88,2.5539,29,37,1.6413,35,88,3.116
1375,5,9,4,7,0.2806,4,7,0.3517,4,5,0.3268,4,7,0.3971
1376,10,15,5,8,0.4468,5,10,0.6667,5,8,0.4867,5,10,0.6927
1377,6,8,3,4,0.2925,3,4,0.3797,3,4,0.24,3,4,0.3256
1378,26,27,26,27,0.3284,26,75,5.7071,26,27,0.6513,26,75,5.4738
1379,19,21,18,20,0.5214,22,24,0.7152,18,20,0.8455,22,24,1.1092
1380,5,9,4,6,0.3236,4,6,0.4172,4,6,0.2348,4,6,0.3378
1381,15,20,15,20,0.3856,23,32,0.8423,15,20,0.4744,23,32,0.9205
1382,25,55,9,18,0.7255,6,14,1.2011,6,9,1.0354,6,14,1.2011
1383,5,9,4,7,0.2171,4,7,0.3098,4,5,0.2542,4,7,0.3323
1384,4,6,4,6,0.1902,5,14,0.3197,4,6,0.086,5,14,0.2103
1385,18,28,15,21,0.6793,14,18,0.9651,14,18,0.6185,14,18,0.7657
1386,6,11,6,11,0.1784,4,11,0.519,6,11,0.1736,4,11,0.5218
1387,5,9,4,6,0.2348,4,6,0.3106,4,6,0.1938,4,6,0.2751
1388,12,13,12,13,0.1973,12,14,0.3319,12,13,0.2167,12,14,0.4113
1389,5,8,4,6,0.3331,4,10,0.6975,4,6,0.3323,4,10,0.7014
1390,5,8,4,6,0.3252,4,10,0.6971,4,6,0.3639,4,10,0.746
1391,4,5,4,5,0.118,4,5,0.2001,4,5,0.1389,4,5,0.2277
1392,10,12,10,12,0.1902,9,11,0.3556,9,10,0.4764,9,11,0.5944
1393,7,8,7,8,0.3473,8,12,0.5356,7,8,0.1515,8,12,0.2928
1394,19,31,10,13,0.7898,15,52,1.5809,10,13,0.9525,15,52,1.753
1395,16,22,11,19,1.0847,11,17,1.4242,11,19,2.8946,11,17,3.2617
1396,4,5,4,5,0.2348,4,5,0.3098,4,5,0.1164,4,5,0.206
1397,19,27,17,25,0.5992,27,36,0.8794,17,24,0.7152,27,36,0.9888
1398,13,17,13,17,0.2644,10,13,0.5723,13,17,0.27,10,13,0.6059
1399,5,6,5,6,0.2175,5,6,0.3252,5,6,0.118,5,6,0.2182
1400,5,7,5,7,0.1918,5,7,0.2913,5,7,0.1456,5,7,0.24
1401,7,11,6,9,0.236,6,15,0.4057,6,8,0.7196,6,15,0.8929
1402,21,34,15,22,1.1313,16,61,3.1887,13,18,1.316,16,61,2.4525
1403,14,15,13,15,0.2364,9,10,0.3457,13,15,0.2486,9,10,0.3623
1404,104,148,41,58,4.8888,101,660,16.5747,41,58,13.1894,101,660,25.1034
1405,68,88,33,44,2.728,33,45,3.0702,33,44,7.7787,33,45,8.1525
1406,7,8,7,8,0.1973,7,15,0.3461,7,8,0.1211,7,15,0.2711
1407,9,14,8,12,0.3063,7,18,0.5348,8,12,0.279,7,18,0.5032
1408,5,5,5,5,0.1515,5,5,0.1851,5,5,0.1239,5,5,0.1626
1409,12,12,12,12,0.1867,12,12,0.2411,12,12,0.2139,12,12,0.2719
1410,13,30,8,10,0.3627,8,18,0.6011,8,9,0.4705,8,18,0.7117
1411,8,8,8,8,0.1977,8,8,0.2877,8,8,0.1421,8,8,0.2392
1412,33,32,33,32,0.3951,33,32,0.5171,33,32,0.7492,33,32,0.8719
1413,67,132,24,46,5.7268,16,182,18.546,24,46,10.1945,16,182,21.6463
1414,67,132,24,46,2.5583,16,182,8.1947,24,46,8.6333,16,182,14.2137
1415,23,33,19,28,1.14,23,76,2.3917,19,28,1.7179,23,76,2.8121
1416,39,50,29,39,1.8679,31,54,2.3159,29,39,3.2005,31,54,3.6548
1417,6,5,6,5,0.1614,6,5,0.1965,6,5,0.1713,6,5,0.2171
1418,7,8,7,8,0.2163,7,10,0.3465,7,8,0.1472,7,10,0.2636
1419,16,24,12,17,1.2971,13,48,2.574,10,14,1.5335,13,48,2.4225
1420,19,20,18,19,0.4871,18,19,0.6418,18,19,0.7002,18,19,0.868
1421,41,75,38,67,3.1985,83,247,13.0879,38,65,7.8833,83,247,18.1512
1422,41,57,33,49,2.5725,32,51,3.7508,34,50,4.2805,32,51,5.4785
1423,59,104,31,58,4.6022,465,2006,701.8392,29,51,8.0633,465,2006,581.4564
1424,59,104,31,58,2.7462,465,2006,689.9331,29,51,6.0035,465,2006,574.5717
1425,22,26,21,25,0.7496,15,38,2.3554,12,13,1.1202,15,38,1.6879
1426,2,3,2,3,0.0785,2,3,0.3489,2,3,0.3426,2,3,0.6394
1427,2,3,2,3,0.0497,2,3,0.311,2,3,0.2771,2,3,0.615
1428,2,3,2,3,0.075,2,3,0.1464,2,3,0.0868,2,3,0.1559
1429,2,3,2,3,0.0781,2,3,0.1555,2,3,0.0907,2,3,0.2143
1430,2,3,2,3,0.0777,2,3,0.1725,2,3,0.0939,2,3,0.178
1431,2,3,2,3,0.0805,2,3,0.1618,2,3,0.0675,2,3,0.161
1432,2,3,2,3,0.1318,2,3,0.2025,2,3,0.0442,2,3,0.1235
1433,2,3,2,3,0.0769,2,3,0.174,2,3,0.0911,2,3,0.1823
1434,2,3,2,3,0.1168,2,3,0.2139,2,3,0.0896,2,3,0.1697
1435,39,43,39,43,0.6339,39,43,0.9998,39,43,1.1269,39,43,1.4885
1436,44,77,22,38,1.6571,5,9,2.1742,5,6,1.2102,5,9,1.344
1437,2,2,2,2,0.1006,2,2,0.1338,2,2,0.0564,2,2,0.0801
1438,14,23,13,21,0.4657,14,22,0.6596,13,19,0.8309,14,22,1.0267
1439,58,95,39,70,5.3956,39,75,6.7208,39,67,7.5892,39,75,8.6949
1440,58,91,39,68,2.878,36,70,3.5984,39,65,5.8899,36,70,6.5566
1441,22,35,12,25,0.986,10,17,1.2769,12,20,1.2339,10,17,1.5604
1442,20,33,20,33,0.5103,21,32,1.4794,20,31,0.8925,21,32,1.2568
1443,15,21,15,21,0.2696,15,20,0.4417,15,20,0.5439,15,20,1.498
1444,13,18,13,18,0.324,13,17,0.4835,13,17,0.5317,13,17,0.7847
1445,20,32,20,32,0.6173,20,30,1.0346,20,30,0.9347,20,30,1.4621
1446,13,18,13,18,0.2392,18,22,0.4338,13,18,0.3517,18,22,0.6671
1447,12,18,12,18,0.5273,48,302,13.2356,12,18,0.6844,48,302,14.1889
1448,15,21,10,15,0.7148,12,26,1.5173,10,15,0.7164,12,26,1.404
1449,11,24,4,8,0.4271,4,8,0.5826,4,8,0.5628,4,8,0.8447
1450,2,3,2,3,0.0797,2,3,0.2921,2,3,0.0884,2,3,0.1863
1451,89,107,51,68,3.0844,52,122,4.3389,51,68,10.5379,52,122,11.8816
1452,7,7,7,7,0.1977,7,7,0.238,7,7,0.1594,7,7,0.206
1453,19,32,14,19,0.5435,14,30,1.1676,14,18,0.7057,14,30,1.1293
1454,28,57,22,41,2.6893,38,216,9.7413,22,41,5.053,38,216,12.4982
1455,7,7,7,7,2.9427,7,19,3.2759,7,7,0.1361,7,19,0.6951
1456,223,1964,204,1910,44.879,11,25,57.7882,9,12,35.9031,11,25,36.19
1457,19,25,16,20,0.7503,16,20,1.0022,16,20,0.8246,16,20,1.0642
1458,14,13,14,13,0.2818,14,13,0.3398,14,13,0.2419,14,13,0.3142
1459,20,20,20,20,0.27,20,20,0.4294,20,20,0.3919,20,20,0.5664
1460,10,9,10,9,0.191,10,9,0.2384,10,9,0.1906,10,9,0.2419
1461,19,18,19,18,0.2486,19,18,0.3264,19,18,0.4077,19,18,0.5092
1462,5,8,4,7,0.2088,3,6,0.3003,4,7,0.51,3,6,0.6288
1463,7,12,7,12,0.2072,7,12,0.3347,7,12,0.1898,7,12,0.3655
1464,2,3,2,3,0.0517,2,3,0.1061,2,3,0.0698,2,3,0.146
1465,7,18,2,3,0.1109,2,3,0.1772,2,3,0.131,2,3,0.1851
1466,63,66,62,65,2.0538,1,1,3.0102,1,1,3.1405,1,1,3.2037
1467,10,13,9,12,0.3019,1,1,0.5759,1,1,0.2257,1,1,0.2392
1468,10,13,9,12,0.3473,1,1,0.6438,1,1,0.2194,1,1,0.2336
1469,10,13,9,12,0.3509,1,1,0.6951,1,1,0.2494,1,1,0.264
1470,10,13,9,12,0.343,1,1,1.1569,1,1,0.2167,1,1,0.2309
1471,41,44,40,43,1.0744,1,1,1.5201,1,1,1.5493,1,1,1.5643
1472,70,100,70,100,1.993,41,145,6.9458,70,100,3.9375,41,145,7.8253
1473,71,129,33,85,2.1027,35,84,2.9384,33,72,7.9141,35,84,8.8934
1474,5,6,5,6,0.1247,5,6,0.2048,5,6,0.1057,5,6,0.1811
1475,10,11,10,11,0.1622,10,20,0.3505,10,11,0.1803,10,20,0.3702
1476,33,54,28,48,1.8276,19,63,6.4922,18,33,2.3333,19,63,3.3165
1477,27,32,16,23,1.0184,16,27,1.4159,16,23,1.4431,16,27,1.7838
1478,23,24,15,19,1.4625,15,23,1.6855,15,19,0.8301,15,23,1.1029
1479,7,12,6,10,0.2376,7,19,0.3832,6,10,0.2214,7,19,0.3738
1480,33,50,23,34,1.1439,17,80,8.473,17,23,1.9508,17,80,7.1783
1481,257,415,169,285,14.6298,169,320,21.5405,169,248,89.6717,169,320,92.3405
1482,264,7965,135,3983,159.4458,264,523,251.6703,135,261,1047.6919,-1,-1,-1
1483,20,24,18,21,0.853,18,21,1.1921,18,21,1.1842,18,21,1.5884
1484,13,23,12,21,0.461,13,22,0.6438,12,19,0.9363,13,22,1.1731
1485,11,12,10,10,0.3086,10,10,0.4081,10,10,14.5942,10,10,14.9294
1486,2,2,2,2,0.1089,2,2,0.1393,2,2,0.1121,2,2,0.1476
1487,264,7965,135,3983,150.4442,264,523,232.3719,135,261,1020.4577,-1,-1,-1
1488,21,38,16,22,0.705,16,49,1.1498,16,22,7.8312,16,49,8.4355
1489,26,63,18,40,0.9071,18,40,5.578,18,40,3.5798,18,40,4.2158
1490,22,36,20,34,0.7243,20,67,1.3425,20,34,9.8309,20,67,10.9516
1491,11,14,11,14,0.206,11,14,0.3706,11,14,0.2218,11,14,0.4298
1492,5,7,4,5,0.2202,4,8,0.4069,4,5,0.191,4,8,0.45
1493,73,100,37,56,3.0777,40,58,3.6118,37,55,31.9205,40,58,33.0357
1494,24,31,23,29,1.3286,23,29,1.5548,23,29,5.9862,23,29,21.2278
1495,26,52,19,45,1.8079,31,97,3.1646,18,38,3.5056,31,97,14.9685
1496,32,40,16,25,2.5014,17,26,2.9187,17,24,18.0608,17,26,18.4931
1497,52,70,30,45,1.9235,32,45,2.2555,30,44,9.2353,32,45,11.284
1498,17,26,17,26,0.4906,17,26,0.9027,17,26,0.941,17,26,1.6101
1499,22,30,22,30,0.5873,18,22,1.269,22,30,1.1842,18,22,1.8446
1500,14,13,14,13,0.8096,14,13,0.8692,14,13,0.3126,14,13,0.4436
1501,2,2,2,2,0.1752,2,2,0.2325,2,2,0.0773,2,2,0.1125
1502,1,1,1,1,0.075,1,1,0.0884,1,1,0.1136,1,1,0.1436
1503,10,16,10,16,0.2735,11,18,0.4571,10,16,0.6414,11,18,1.0436
1504,65,122,58,107,5.3696,106,623,11.494,58,105,38.127,106,623,58.2157
1505,34,56,24,41,1.5536,24,49,2.0439,24,41,20.6338,24,49,21.2728
1506,61,93,30,43,3.5112,83,468,17.3795,30,40,18.0458,83,468,51.4826
1507,26,28,16,20,0.9568,16,18,1.1625,16,20,4.1573,16,18,4.3962
1508,11,19,10,17,0.4073,11,20,0.7207,10,17,0.4602,11,20,0.776
1509,8,13,8,13,0.4097,8,13,0.6607,8,13,0.51,8,13,0.883
1510,7,14,4,8,0.3627,4,6,0.4725,4,6,0.3059,4,6,0.3872
1511,5,6,5,6,0.1567,5,14,0.4835,5,6,0.1401,5,14,0.4788
1512,8,8,8,8,0.1859,8,8,0.2759,8,8,0.2242,8,8,0.3675
1513,8,21,7,16,1.1471,7,26,2.1584,7,16,2.0901,7,26,4.1692
1514,2,3,2,3,0.1105,1,1,0.1807,1,1,0.1772,1,1,0.195
1515,17,26,14,19,0.7294,14,19,0.9529,14,19,1.6511,14,19,2.0869
1516,294,377,52,68,11.9274,50,172,15.0186,52,68,300.136,50,172,314.9948
1517,385,498,43,59,17.4218,40,129,19.9931,43,59,466.5991,40,129,472.2494
1518,329,424,46,62,12.51,42,139,15.3103,46,62,375.5331,42,139,379.0325
1519,265,342,32,43,8.7782,30,95,10.8154,32,43,225.6254,30,95,226.9557
1520,423,545,48,67,17.6105,45,151,20.7376,48,67,544.8759,45,151,561.0187
1521,4,6,3,4,0.2625,3,4,0.4223,3,4,0.2293,3,4,0.3315
1522,13,24,2,3,0.1038,2,3,0.1472,2,3,0.1788,2,3,0.2455
1523,2,3,2,3,0.0781,2,3,0.1618,2,3,0.0647,2,3,0.1413
1524,2,3,2,3,0.0785,2,3,0.1436,2,3,0.0639,2,3,0.1353
1525,20,25,19,24,0.6603,41,199,7.3867,19,24,9.7461,41,199,23.8347
1526,5,5,5,5,0.1598,5,5,0.2427,5,5,0.1851,5,5,0.3292
1527,10,12,9,12,0.2771,8,11,0.5703,9,12,0.7492,8,11,1.2114
1528,19,26,16,20,0.6244,16,48,4.8256,16,20,1.3744,16,48,1.9646
1529,6,8,6,8,0.1286,6,8,0.6173,6,8,0.1827,6,8,0.3307
1530,14,17,10,13,0.5467,10,13,0.6706,10,13,6.7101,10,13,6.9912
1531,28,60,11,23,1.3306,13,42,2.4592,11,23,9.2187,13,42,12.8748
1532,2,2,2,2,0.0884,2,2,0.1061,2,2,0.135,2,2,0.163
1533,53,54,37,38,1.723,37,38,1.9973,37,38,18.2673,37,38,18.8472
1534,10,9,10,9,0.2017,10,9,0.2486,10,9,0.4085,10,9,0.5175
1535,8,8,8,8,0.1393,8,8,0.2277,8,8,13.6642,8,8,13.8731
1536,23,22,23,22,0.3722,23,22,0.4977,23,22,0.6497,23,22,0.8072
1537,88,105,59,76,7.0164,58,188,11.5998,59,76,33.6641,58,188,51.0295
1538,5,9,2,3,0.3631,2,3,0.4748,2,3,0.3122,2,3,0.4815
1539,5,9,3,4,0.3978,4,8,0.6773,3,4,0.6284,4,8,1.2742
1540,9,10,9,10,0.2364,9,10,0.3426,9,10,0.2064,9,10,6.795
1541,8,7,8,7,0.1697,8,7,0.2119,8,7,0.2925,8,7,0.3801
1542,8,7,8,7,0.1661,8,7,0.2068,8,7,0.2048,8,7,0.2518
1543,18,17,18,17,0.2684,18,17,0.341,18,17,0.6809,18,17,0.8439
1544,194,245,79,113,11.43,78,141,16.6919,79,113,139.0516,78,141,151.3501
1545,19,32,14,19,0.5475,14,30,1.3713,14,18,1.3188,14,30,1.6547
1546,55,96,45,77,1.8288,45,77,2.7252,45,77,25.2155,45,77,35.9125
1547,9,9,9,9,0.1811,9,9,0.2273,9,9,0.3323,9,9,0.4484
1548,2,2,2,2,0.1164,2,2,0.1365,2,2,0.1065,2,2,0.1428
1549,20,35,17,26,0.9746,19,31,1.6385,17,26,2.1852,19,31,2.9313
1550,12,13,12,13,0.2044,12,13,0.3225,12,13,0.2178,12,13,0.3505
1551,8,7,8,7,0.1827,8,7,0.2478,8,7,6.2775,8,7,6.4275
1552,97,132,28,50,2.9258,48,124,4.2722,28,50,40.8424,48,124,55.4292
1553,65,107,47,84,3.3521,94,383,6.5001,47,84,24.7387,94,383,38.7574
1554,3,3,3,3,0.1057,3,3,0.1657,3,3,0.1338,3,3,0.238
1555,30,45,30,45,0.6947,172,730,15.9857,30,45,17.7873,172,730,47.0908
1556,8,12,7,10,0.4089,6,15,1.0227,6,7,0.8017,6,15,1.4222
1557,12,16,11,14,0.3509,10,28,1.1088,10,11,1.1032,10,28,2.0321
1558,13,22,9,13,0.6769,7,19,1.4731,7,9,4.7313,7,19,5.4351
1559,6,10,5,8,0.3003,4,9,0.7069,4,5,0.2925,4,9,0.4961
1560,8,12,7,10,0.279,6,15,0.8269,6,7,0.3931,6,15,0.7543
1561,16,20,15,18,0.5471,15,44,2.0759,14,15,0.9292,15,44,1.961
1562,41,54,28,39,2.0779,27,38,2.4185,28,37,15.9218,27,38,16.4377
1563,15,22,15,22,0.4235,9,19,0.9635,9,10,1.1889,9,19,1.6618
1564,14,20,11,13,0.7547,11,36,1.2051,11,13,13.7787,11,36,14.7853
1565,106,161,73,105,10.5383,82,1041,48.8351,72,100,96.7675,82,1041,191.4666
1566,404,515,87,142,18.1785,86,122,22.6844,86,122,157.221,86,122,162.2741
1567,15,15,11,11,0.4594,11,10,0.5944,11,11,0.4531,11,10,0.6205
1568,19,29,19,29,0.4792,27,41,1.1096,19,29,0.7496,27,41,1.3184
1569,6,7,6,7,0.2103,6,15,0.5415,6,7,0.1752,6,15,0.4567
1570,15,19,15,19,0.255,15,19,0.4428,15,19,0.3568,15,19,0.538
1571,6,13,2,3,0.1318,2,3,0.1847,2,3,0.0903,2,3,0.133
1572,17,16,17,16,0.3765,17,16,0.4602,17,16,0.3213,17,16,0.3939
1573,21,38,20,36,1.0922,20,36,1.618,20,36,1.3235,20,36,1.8225
1574,22,212,22,212,2.0976,22,41,3.0308,22,41,1.3263,22,41,1.5765
1575,2,3,2,3,0.0884,2,3,0.1906,2,3,0.0773,2,3,0.2001
1576,4,8,3,5,0.3481,3,5,0.5072,3,5,0.204,3,5,0.285
1577,4,7,4,7,0.2056,4,9,0.4302,4,7,0.2486,4,9,0.4725
1578,5,7,5,7,0.2163,5,7,0.3434,5,7,0.3686,5,7,0.6584
1579,19,36,15,26,2.5346,15,27,3.7879,15,24,2.7533,15,27,3.4531
1580,11,11,11,11,0.1985,11,11,0.3118,11,11,0.1934,11,11,0.311
1581,27,51,24,42,0.9931,34,65,1.8229,24,42,1.8446,34,65,2.5768
1582,7,8,7,8,0.2253,7,20,0.476,7,8,0.1409,7,20,0.3268
1583,41,50,30,36,1.8943,41,105,3.8408,20,24,2.2646,41,105,3.2301
1584,4,7,4,7,0.2025,5,8,0.3848,4,7,0.1448,5,8,0.2451
1585,11,10,11,10,0.2625,11,10,0.3426,11,10,0.1728,11,10,0.268
1586,5,7,5,7,0.1744,5,11,0.4393,5,7,0.105,5,11,0.279
1587,9,8,9,8,0.2107,9,8,0.2684,9,8,0.2542,9,8,0.3146
1588,3,4,3,4,0.0919,3,4,0.1871,3,4,0.1436,3,4,0.2565
1589,8,11,5,6,0.1961,5,9,0.2897,5,6,0.2123,5,9,0.3142
1590,5,12,4,8,0.45,4,8,0.6813,4,8,0.416,4,8,0.6217
1591,3,5,3,5,0.0667,3,5,0.1882,3,5,0.0809,3,5,0.1725
1592,56,109,42,82,2.6143,38,141,4.0508,39,70,7.616,38,141,8.8749
1593,29,87,14,27,2.2594,10,28,3.4926,9,16,2.0423,10,28,2.7315
1594,42,130,26,65,3.0134,9,33,8.2141,10,23,3.0544,9,33,4.0946
1595,38,127,23,63,2.574,12,43,7.3559,13,29,2.4189,12,43,3.3272
1596,32,126,18,63,1.8754,8,28,3.3943,8,22,2.4071,8,28,2.8279
1597,14,21,12,17,1.1798,12,19,1.4297,12,17,0.5771,12,19,0.8396
1598,13,16,8,13,0.3663,8,13,0.504,8,13,0.6706,8,13,0.9063
1599,5,12,4,8,0.4002,5,9,0.5103,4,8,0.2356,5,9,0.3414
1600,31,48,23,32,1.5272,19,104,9.7279,19,24,2.1951,19,104,5.3952
1601,2,1,2,1,0.0931,2,1,0.1113,2,1,0.0765,2,1,0.0959
1602,3,3,3,3,0.2238,3,3,0.3272,3,3,0.2482,3,3,0.3568
1603,3,3,3,3,0.1267,3,3,0.1598,3,3,0.1061,3,3,0.1365
1604,21,23,16,18,0.5557,16,17,0.7369,16,18,0.7014,16,17,0.8747
1605,83,98,31,45,2.5105,29,45,2.865,31,45,7.5833,29,45,7.9421
1606,10,13,5,6,0.5013,5,6,0.6461,5,6,0.5419,5,6,0.6678
1607,2,2,2,2,0.144,2,2,0.1646,2,2,0.0742,2,2,0.0947
1608,9,12,9,12,0.2364,9,12,0.3667,9,12,0.2293,9,12,0.3647
1609,57,76,39,56,2.0743,36,55,2.5294,39,54,4.8189,36,55,5.2583
1610,3,4,3,4,0.1523,3,4,0.2565,3,4,0.1239,3,4,0.2293
1611,15,19,15,19,0.8463,25,65,1.5829,15,19,0.3201,25,65,1.0504
1612,45,55,40,50,1.2596,40,50,1.7317,40,50,3.3912,40,50,3.9169
1613,2,3,2,3,0.0828,2,3,0.1614,2,3,0.0876,2,3,0.1646
1614,32,91,20,53,1.3014,23,68,2.0522,20,53,1.7581,23,68,2.576
1615,61,86,40,62,3.1717,40,60,3.6963,40,62,6.133,40,60,6.6999
1616,4,4,4,4,0.1626,4,3,0.236,4,3,0.1989,4,3,0.2467
1617,29,71,27,57,2.5614,28,67,3.9473,27,55,2.2061,28,67,3.6166
1618,15,14,15,14,0.2135,15,14,0.2778,15,14,0.2565,15,14,0.3268
1619,61,118,24,44,3.3008,20,36,13.2802,24,44,11.3041,20,36,18.1062
1620,2,2,2,2,0.131,2,2,0.1653,2,2,0.0702,2,2,0.0943
1621,134,258,71,133,4.3433,132,333,6.5321,71,133,23.5821,132,333,25.7855
1622,66,141,40,95,3.0979,50,142,6.5084,40,95,7.922,50,142,9.0545
1623,3,4,2,2,0.2056,2,2,0.2269,2,2,0.1373,2,2,0.1606
1624,11,12,11,12,0.1768,11,26,0.4101,11,12,0.2013,11,26,0.4176
1625,13,28,13,28,0.3686,37,176,3.9335,13,28,0.4275,37,176,4.1534
1626,44,61,31,49,1.9965,31,169,4.4601,31,49,3.6075,31,169,6.0983
1627,3,4,3,4,0.1496,3,3,0.311,3,3,0.2028,3,3,0.2285
1628,42,46,41,44,1.7479,41,44,2.0605,41,44,2.2472,41,44,2.5527
1629,7,7,7,7,0.1831,7,7,0.2723,7,7,0.1661,7,7,0.2684
1630,20,34,12,26,0.9469,12,19,1.138,12,21,1.4344,12,19,1.6093
1631,17,26,14,21,0.4744,12,30,0.8139,12,17,2.0554,12,30,2.6234
1632,12,16,12,16,0.223,21,53,1.2714,12,16,0.3007,21,53,0.8328
1633,66,127,41,90,5.2109,62,151,7.3879,41,90,9.1851,62,151,11.3077
1634,10,9,10,9,0.1938,10,9,0.2538,10,9,0.1788,10,9,0.9418
1635,104,148,41,58,4.245,120,742,17.8291,41,58,13.8723,120,742,27.9068
1636,8,7,8,7,0.1602,8,7,0.2143,8,7,0.2182,8,7,0.3193
1637,3,6,3,6,0.1413,3,6,0.2538,3,6,0.0907,3,6,0.2001
1638,22,26,21,26,0.4223,27,39,0.8451,21,26,0.4831,27,39,0.9635
1639,5,8,5,8,0.6489,4,7,0.7484,5,8,0.1677,4,7,0.27
1640,8,8,8,8,0.1851,8,8,0.2747,8,8,0.1488,8,8,0.2419
1641,9,12,8,10,0.2921,8,13,0.3998,8,10,0.2917,8,13,0.4022
1642,4,5,4,5,0.1148,4,5,0.2135,4,5,0.1034,4,5,0.204
1643,14,16,14,16,0.2759,20,23,0.5088,14,16,0.3339,20,23,0.5778
1644,38,66,32,60,3.0608,51,123,4.3302,32,60,4.3934,51,123,5.7355
1645,7,9,7,9,0.1567,9,17,0.3311,7,9,0.1492,9,17,0.3434
1646,15,21,15,21,0.2076,15,21,0.3521,15,21,0.2593,15,21,0.4057
1647,11,15,9,12,0.2818,9,28,0.5656,9,12,0.7405,9,28,1.0614
1648,16,21,15,18,0.6063,16,48,1.3168,15,18,0.7377,16,48,1.5931
1649,17,121,17,121,0.6813,17,16,0.9146,17,16,0.9769,17,16,1.048
1650,22,52,15,37,1.8983,15,33,2.7931,15,37,2.1327,15,33,4.1731
1651,8,19,6,12,0.4606,5,11,0.699,5,10,0.6675,5,11,0.8952
1652,43,110,32,82,3.3892,69,449,37.5657,19,34,5.9499,69,449,18.2345
1653,21,20,21,20,0.3769,21,20,0.5285,21,20,0.5459,21,20,0.6722
1654,14,29,8,17,1.5327,7,18,2.25,8,17,1.3729,7,18,2.3092
1655,11,18,11,18,0.2167,8,27,1.168,8,9,0.5905,8,27,1.1755
1656,32,46,27,39,1.3326,24,75,2.4233,19,27,2.094,24,75,3.3552
1657,50,161,17,63,2.8034,21,51,3.6173,16,57,5.3526,21,51,6.8183
1658,48,62,33,40,1.2189,33,40,1.5442,33,40,2.4919,33,40,2.7769
1659,3,5,2,3,0.1065,2,3,0.1677,2,3,0.1282,2,3,0.193
1660,32,38,28,34,5.4237,28,34,5.726,28,34,1.3819,28,34,1.6547
1661,2,2,2,2,0.0986,2,2,0.1314,2,2,0.0809,2,2,0.1207
1662,6,9,5,7,0.2218,9,17,0.3876,5,7,0.2013,9,17,0.3923
1663,11,20,7,11,0.3268,7,18,0.4697,7,11,0.3209,7,18,0.4661
1664,7,9,7,9,0.2123,7,11,0.3378,7,9,0.1918,7,11,0.3509
1665,14,13,14,13,0.4176,14,13,0.6276,14,13,2.6246,14,13,2.6937
1666,3,4,2,2,0.1669,2,2,0.1867,2,2,0.1298,2,2,0.1535
1667,5,12,3,5,0.3832,3,5,0.5305,3,5,0.3951,3,5,0.5131
1668,76,125,57,104,8.8192,58,154,10.2509,57,104,10.6354,58,154,12.9849
1669,9,8,9,8,0.2498,9,8,0.2948,9,8,0.163,9,8,0.2198
1670,27,38,20,31,1.5205,20,38,1.8414,20,29,1.5694,20,38,1.8923
1671,34,44,27,35,1.5872,27,34,1.8935,27,35,2.9348,27,34,3.2514
1672,19,24,19,24,0.2913,37,114,2.2156,19,24,0.4365,37,114,1.7569
1673,9,11,9,11,0.1563,9,25,0.4338,9,11,0.2593,9,25,0.5984
1674,12,23,12,23,0.2723,12,15,0.5707,12,15,0.4144,12,15,0.5368
1675,106,167,48,89,4.6946,43,86,5.8208,47,83,12.9731,43,86,13.9149
1676,31,41,20,26,1.2923,22,34,1.5963,20,26,2.5413,22,34,2.8539
1677,256,255,256,255,6.7828,256,255,7.9895,256,255,54.4495,256,255,56.1927
1678,44,62,33,50,1.9283,37,65,2.5263,33,50,3.5613,37,65,4.2091
1679,27,40,20,28,1.2975,82,331,5.0021,20,28,2.0064,82,331,5.5287
1680,10,19,6,13,0.6335,6,18,1.0681,7,15,1.0464,6,18,1.5939
1681,9,10,9,10,0.268,9,10,0.4369,9,10,0.2628,9,10,0.4263
1682,6,5,6,5,0.1894,6,5,0.2877,6,5,0.1223,6,5,0.1768
1683,51,50,51,50,2.2429,51,50,2.7529,51,50,2.4722,51,50,2.7643
1684,14,15,14,15,0.2127,14,15,0.3414,14,15,0.2407,14,15,0.384
1685,8,9,8,9,0.225,8,9,0.3469,8,9,0.66,8,9,0.7622
1686,7,10,7,10,0.1894,8,19,0.4902,7,10,0.1752,8,19,0.5025
1687,5,6,5,6,0.2088,5,6,0.3465,5,6,0.2246,5,6,0.3481
1688,15,14,15,14,0.2644,15,14,0.326,15,14,0.2526,15,14,0.3209
1689,16,22,15,21,0.4882,15,26,0.7389,15,21,0.5917,15,26,0.8798
1690,11,18,7,11,0.5155,6,8,1.0657,6,8,0.8186,6,8,0.9347
1691,94,134,66,102,6.7125,97,385,16.9406,66,102,17.1987,97,385,27.471
1692,33,40,28,35,5.4738,9,19,8.0637,9,10,1.3717,9,19,1.5651
1693,35,63,19,30,1.6886,252,869,74.1943,17,24,2.3885,252,869,56.2337
1694,8,15,8,15,0.2601,8,15,0.4571,8,15,0.2621,8,15,0.4875
1695,85,184,79,154,6.2992,79,235,7.9614,79,154,23.5422,79,235,25.4598
1696,34,42,33,41,1.0061,16,47,3.4247,16,19,1.6748,16,47,2.2259
1697,15,19,15,19,0.2534,15,19,0.4425,15,19,0.2794,15,19,0.4689
1698,5,9,4,8,0.2321,3,5,0.3118,4,8,0.1894,3,5,0.2735
1699,3,5,3,5,0.2182,3,6,0.5171,3,5,0.0967,3,6,0.3442
1700,119,154,33,55,5.4789,31,60,6.0252,33,55,14.6602,31,60,15.1733
1701,10,25,9,22,0.4263,9,22,0.6177,9,22,0.4918,9,22,0.6868
1702,23,38,16,25,0.9986,16,26,1.2154,16,25,1.4534,16,26,1.68
1703,209,4446,198,4426,127.2161,11,28,141.289,12,16,2161.6015,11,28,2161.8316
1704,14,13,8,8,0.5964,8,8,0.729,8,8,0.6481,8,8,0.8186
1705,4,6,2,3,0.2178,2,3,0.268,2,3,0.1709,2,3,0.2246
1706,7,8,7,8,0.1685,7,11,0.3082,7,8,0.1346,7,11,0.2869
1707,10,12,10,12,0.1693,10,28,0.4105,10,12,0.1906,10,28,0.444
1708,5,8,4,6,0.3059,4,6,0.4069,4,6,0.2253,4,6,0.3252
1709,18,21,18,21,0.2802,18,49,2.2148,18,21,0.3256,18,49,1.8931
1710,17,48,15,39,1.5619,61,314,30.6818,14,33,2.2456,61,314,38.7144
1711,7,7,7,7,0.2123,7,7,0.3639,7,7,0.2115,7,7,0.3457
1712,7,8,7,8,0.1819,7,10,0.2984,7,8,0.1425,7,10,0.27
1713,16,20,16,20,0.5036,16,21,0.9947,16,20,0.6907,16,21,1.0717
1714,9,10,9,10,0.1942,15,41,0.9359,9,10,0.1934,15,41,0.9292
1715,20,30,14,18,0.6556,10,30,1.6496,10,12,0.8786,10,30,1.7727
1716,3,4,2,2,0.2332,2,2,0.2656,2,2,0.1389,2,2,0.1669
1717,3,5,2,3,1.6705,2,3,1.7494,2,3,0.1409,2,3,0.2036
1718,34,39,23,27,1.2734,23,25,1.4929,23,27,2.0696,23,25,2.291
1719,10,20,6,11,0.3296,7,14,0.4681,6,11,0.3086,7,14,0.461
1720,9,22,5,12,0.3702,6,13,1.0448,5,12,0.3,6,13,0.4472
1721,15,20,14,19,1.254,15,23,1.4514,14,19,0.5182,15,23,0.7227
1722,30,64,17,26,1.4297,16,28,1.8402,17,26,1.946,16,28,2.355
1723,12,17,12,17,0.1918,14,50,1.4482,12,17,0.2139,14,50,1.5126
1724,2,2,2,2,0.1365,2,2,0.1815,2,2,0.1061,2,2,0.1306
1725,36,57,26,42,2.4864,30,56,3.7681,26,42,2.9881,30,56,4.003
1726,27,43,26,40,0.9521,57,118,1.7396,26,40,3.2305,57,118,4.0216
1727,15,20,14,19,1.4857,14,21,1.725,14,19,0.731,14,21,1.4577
1728,16,21,9,13,0.3813,9,11,0.5325,9,13,0.4117,9,11,0.594
1729,4,5,4,5,0.1413,4,5,0.2415,4,5,0.1606,4,5,0.2613
1730,28,38,27,38,0.5684,27,46,1.5876,26,36,2.0329,27,46,2.775
1731,2,3,2,3,0.0655,2,3,0.1326,2,3,0.0939,2,3,0.1894
1732,15,16,15,16,0.2352,15,42,0.5988,15,16,0.2577,15,42,0.6161
1733,8,11,8,11,0.1622,8,12,0.3051,8,11,0.1922,8,12,1.1139
1734,7,8,7,8,0.1586,7,9,0.2625,7,8,0.1377,7,9,0.2463
1735,35,75,31,63,3.3375,9,26,6.2116,9,12,1.704,9,26,2.0396
1736,41,60,19,34,1.7261,19,36,3.8404,19,34,3.6181,19,36,4.2568
1737,37,48,31,37,1.0721,33,97,1.9851,31,35,2.409,33,97,3.2321
1738,28,39,26,35,1.2485,26,35,1.618,26,35,1.466,26,35,1.8951
1739,3,5,2,3,0.1839,2,3,0.2601,2,3,0.2293,2,3,0.2976
1740,24,27,24,27,0.3509,24,27,0.5601,24,27,0.6722,24,27,0.9375
1741,19,26,18,24,1.3665,22,69,2.1161,18,24,0.7342,22,69,1.3926
1742,10,9,10,9,0.1709,10,9,0.2175,10,9,0.1886,10,9,0.2396
1743,37,42,33,37,1.3413,33,121,2.3088,33,37,3.0205,33,121,4.0105
1744,104,148,37,54,4.3464,107,655,16.5987,37,54,12.7331,107,655,24.3265
1745,24,60,11,24,0.7318,8,25,2.2219,7,11,0.894,8,25,1.7415
1746,25,34,25,34,0.4267,25,34,0.6978,25,34,0.6351,25,34,0.9098
1747,9,9,9,9,0.1657,9,9,0.2636,9,9,0.1661,9,9,0.2652
1748,15,27,12,20,0.4196,34,144,7.558,12,20,0.6315,34,144,8.3372
1749,3189,8540,3185,7434,2261.1109,-1,-1,-1,91,237,25515.9715,98,363,25522.3351
1750,7,10,7,10,0.2676,7,17,1.8675,7,10,0.3114,7,17,1.7921
1751,6,10,3,5,0.6461,2,2,1.0906,2,2,0.3982,2,2,0.4361
1752,13,41,13,41,1.7088,7,18,4.3713,7,8,1.813,7,18,2.0017
1753,12,13,12,13,0.386,12,13,0.5419,12,13,0.2905,12,13,0.4389
1754,11,11,11,11,0.1839,11,11,0.2901,11,11,0.268,11,11,0.5431
1755,16,15,16,15,0.279,16,15,0.354,16,15,0.6019,16,15,0.72
1756,39,39,39,39,0.4981,39,39,0.7811,39,39,1.1332,39,39,2.0143
1757,29,43,27,38,2.4789,62,238,6.9671,27,38,2.2176,62,238,6.6825
1758,6,9,6,9,0.189,5,7,0.2964,6,9,0.1606,5,7,0.2723
1759,7,9,7,9,0.1555,8,21,0.8861,7,9,0.1736,8,21,0.8996
1760,8,9,7,7,0.264,7,7,0.3521,7,7,0.2561,7,7,0.3493
1761,8,8,8,8,0.1456,8,8,0.2356,8,8,0.1555,8,8,0.2522
1762,8,9,7,7,0.3655,7,7,0.5032,7,7,0.5976,7,7,0.8936
1763,9,11,9,11,0.2514,9,11,0.5009,9,11,0.2609,9,11,0.4701
1764,7,7,7,7,0.1503,7,7,0.2376,7,7,0.1906,7,7,0.2877
1765,5,4,5,4,0.1444,5,4,0.1764,5,4,0.1515,5,4,0.2257
1766,16,21,10,14,0.5909,9,12,0.7918,10,14,0.6935,9,12,0.8609
1767,56,108,24,44,8.2141,22,40,14.1004,24,44,17.2019,22,40,22.3205
1768,5,8,4,5,4.2383,4,9,4.4068,4,5,0.195,4,9,0.3414
1769,35,44,31,40,1.455,31,41,1.7704,31,40,2.6206,31,41,2.9605
1770,23,33,14,26,0.7117,15,27,0.999,14,24,1.7739,15,27,2.1888
1771,13,22,12,20,0.508,13,21,0.7278,12,18,1.6429,13,21,2.0573
1772,48,59,28,42,1.9661,24,51,2.426,28,42,3.1358,24,51,3.5692
1773,12,15,10,12,0.371,10,22,0.6094,10,12,0.3406,10,22,0.5557
1774,15,21,12,15,3.705,12,29,3.9691,12,15,0.5238,12,29,0.7231
1775,11,14,11,14,0.3892,18,57,1.633,11,14,0.399,18,57,2.6483
1776,29,33,16,20,0.9347,20,43,1.3294,16,20,1.2059,20,43,1.5639
1777,15,15,11,11,0.4669,11,10,0.6027,11,11,0.4444,11,10,0.5778
1778,256,255,256,255,8.1047,256,255,9.3983,256,255,64.5615,256,255,65.863
1779,11,27,8,18,0.9051,8,15,1.1309,8,15,1.0042,8,15,1.2071
1780,4,6,3,4,0.2119,3,6,0.3102,3,4,0.1926,3,6,0.2873
1781,9,14,9,14,0.1922,9,30,0.6671,9,14,0.1744,9,30,0.6228
1782,6,8,6,8,0.1373,6,13,0.4018,6,8,0.1748,6,13,0.4093
1783,7,9,7,9,0.1756,12,37,0.6161,7,9,0.596,12,37,1.0306
1784,31,65,12,21,1.0875,14,35,1.9188,12,21,1.3977,14,35,3.101
1785,10,11,10,11,0.204,10,23,0.388,10,11,0.1914,10,23,0.3619
1786,62,95,48,76,5.6613,46,88,6.5941,48,76,12.4153,46,88,14.147
1787,12,23,11,21,0.4543,11,38,0.9485,11,18,0.9023,11,38,1.888
1788,12,23,11,21,0.4428,11,38,0.763,11,18,0.4847,11,38,0.8553
1789,24,32,16,22,1.2505,2,4,1.5454,9,10,2.6767,2,4,2.8425
1790,4,4,4,4,0.1322,4,4,0.165,4,4,0.1444,4,4,0.2092
1791,41,78,37,64,2.6483,53,136,3.9517,37,64,8.3151,53,136,10.3125
1792,9,12,6,9,0.3927,6,9,0.5001,6,9,0.4267,6,9,0.5526
1793,1,1,1,1,0.0801,1,1,0.1022,1,1,0.0663,1,1,0.0959
1794,11,13,9,10,0.3185,9,21,0.4622,9,10,0.3138,9,21,0.4614
1795,34,39,23,26,1.2106,23,25,1.404,23,26,1.9926,23,25,2.1915
1796,12,12,9,11,0.4638,9,13,0.705,9,11,0.3525,9,13,0.5131
1797,18,17,18,17,0.2656,18,17,0.356,18,17,0.3161,18,17,0.3986
1798,23,37,18,24,1.5801,23,61,4.2647,18,24,1.7111,23,61,3.054
1799,6,7,6,7,0.1555,6,7,0.2506,6,7,0.1898,6,7,0.2956
1800,14,24,7,10,1.2829,7,23,1.7246,9,16,1.5371,7,23,2.0017
1801,83,122,35,64,5.3562,39,94,6.8258,35,64,8.9487,39,94,10.6701
1802,16,16,16,16,0.2731,16,16,0.4456,16,16,0.3438,16,16,0.5242
1803,22,32,17,21,0.9264,20,40,1.4332,17,21,1.179,20,40,1.7084
1804,2,2,2,2,0.103,2,2,0.1223,2,2,0.0825,2,2,0.1053
1805,30,58,21,28,1.4186,20,30,1.8181,21,28,2.649,20,30,3.0351
1806,5,9,3,4,0.2021,3,4,0.2581,3,4,0.1965,3,4,0.2605
1807,11,11,11,11,0.2281,11,11,0.2786,11,11,0.2842,11,11,0.3398
1808,33,44,26,35,0.8834,26,87,3.1429,26,35,2.0167,26,87,3.0904
1809,8,15,7,12,0.3209,7,12,0.4764,7,12,0.3,7,12,0.4196
1810,25,36,24,33,1.2138,24,77,3.3888,24,33,2.2926,24,77,4.6101
1811,17,24,14,19,0.6213,14,19,0.9015,14,19,0.7085,14,19,0.9347
1812,11,10,11,10,0.1985,11,10,0.2652,11,10,0.2313,11,10,0.2988
1813,18,19,16,17,0.5459,16,17,0.6975,16,17,0.5676,16,17,0.7334
1814,37,36,37,36,0.4551,37,36,0.5932,37,36,0.8798,37,36,1.016
1815,9,17,5,10,0.5135,3,6,0.8609,5,11,0.3785,3,6,0.4957
1816,9,14,9,14,0.1709,9,30,0.6651,9,14,0.1709,9,30,0.6367
1817,6,7,6,7,0.2226,6,7,0.3102,6,7,0.1207,6,7,0.2151
1818,16,22,13,19,0.7132,13,21,0.9221,13,19,0.8277,13,21,1.0744
1819,9,13,7,11,0.4444,9,14,0.5992,7,11,0.4184,9,14,0.5632
1820,26,41,8,11,1.691,10,36,2.9605,8,11,0.9307,10,36,2.1185
1821,13,20,12,18,1.8702,13,20,2.0475,12,16,0.6769,13,20,0.855
1822,10,9,10,9,0.2107,10,9,0.2719,10,9,0.1942,10,9,0.2593
1823,6,10,5,9,0.3564,5,13,0.6078,5,9,0.4365,5,13,0.6769
1824,9,12,9,12,0.1811,21,89,2.3522,9,12,0.2478,21,89,3.6158
1825,21,22,16,17,0.5538,16,16,0.7093,16,17,1.1692,16,16,1.3334
1826,8,8,8,8,0.8972,8,8,0.9915,8,8,0.1472,8,8,0.2392
1827,5,7,5,7,0.2163,5,7,0.3552,5,7,0.163,5,7,0.2565
1828,23,40,23,40,0.6422,29,48,1.2517,23,33,1.811,29,48,2.396
1829,95,133,31,47,3.2376,99,534,17.0752,31,47,10.7909,99,534,23.1119
1830,26,38,18,30,1.9618,22,49,2.4339,18,30,1.524,22,49,1.9835
1831,8,8,8,8,0.159,8,8,0.2482,8,8,0.8565,8,8,0.9682
1832,32,51,29,48,1.6981,40,84,3.8984,29,47,2.6277,40,84,3.5542
1833,17,20,17,20,0.2652,17,20,0.4318,17,20,1.2975,17,20,1.7242
1834,73,118,32,50,3.2826,31,52,3.9323,31,45,5.5752,31,52,6.161
1835,22,26,16,21,0.9821,15,20,1.395,16,21,1.3748,15,20,1.6807
1836,23,34,18,29,1.9685,18,29,2.248,18,29,1.4032,18,29,1.6843
1837,15,19,14,17,0.4413,14,17,0.5893,14,17,0.5411,14,17,0.6947
1838,8,8,8,8,0.1811,8,8,0.2763,8,8,0.1563,8,8,0.2672
1839,9,13,6,7,0.4902,8,11,0.6221,6,7,0.4539,8,11,0.5905
1840,9,12,9,12,0.386,6,6,0.5246,9,12,0.9146,6,6,1.0263
1841,11,17,11,17,0.328,5,14,2.6088,5,6,0.5005,5,14,0.7796
1842,46,54,37,45,1.8288,40,50,2.3119,37,45,4.063,40,50,4.5383
1843,28,40,25,32,1.0661,25,88,2.4138,25,32,1.4451,25,88,3.7583
1844,15,20,15,20,0.2786,32,42,0.5834,15,20,0.2834,32,42,0.5992
1845,25,43,16,24,3.2715,21,95,6.9659,14,18,1.5465,21,95,3.135
1846,23,38,18,30,1.7111,18,30,2.1031,18,30,1.5138,18,30,1.828
1847,24,29,24,29,0.343,36,119,2.0486,24,29,0.5842,36,119,3.6351
1848,10,9,10,9,1.3957,10,9,1.4479,10,9,0.2538,10,9,0.3063
1849,9,15,9,15,0.2289,13,26,0.4717,9,14,0.4109,13,26,0.7097
1850,14,16,14,16,0.2048,14,24,0.3805,14,16,0.2715,14,24,0.4488
1851,62,80,60,77,2.88,61,86,3.5641,60,77,5.0727,61,86,6.1156
1852,27,38,25,36,0.8111,26,44,1.1182,25,36,1.1944,26,44,1.5047
1853,21,22,16,17,2.7537,16,16,2.9502,16,17,0.6552,16,16,0.8277
1854,32,56,28,41,1.1779,48,229,14.1707,16,24,1.9772,48,229,13.746
1855,41,69,17,31,1.7214,21,94,7.9058,14,24,3.836,21,94,7.3476
1856,10,12,9,10,0.369,9,10,0.5143,9,10,0.3694,9,10,0.5025
1857,7,16,5,10,0.476,5,6,0.8909,5,7,0.3517,5,6,0.4752
1858,14,18,13,17,0.4219,14,23,0.6509,13,17,0.4882,14,23,0.7302
1859,11,10,11,10,0.2569,11,10,0.3071,11,10,0.2052,11,10,0.2581
1860,8,8,8,8,0.2044,8,8,0.2956,8,8,0.1488,8,8,0.2992
1861,37,41,32,36,2.0005,49,73,2.6254,32,36,3.1069,49,73,3.7476
1862,11,10,11,10,0.2451,11,10,0.315,11,10,0.489,11,10,0.6477
1863,6,17,3,4,0.534,3,4,0.7014,3,4,0.4961,3,4,0.6355
1864,15,22,11,15,0.733,8,19,0.9359,8,10,0.4744,8,19,0.6509
1865,16,22,13,19,0.7061,13,21,0.9327,13,19,0.924,13,21,1.1743
1866,13,16,12,15,0.4452,12,15,0.5948,12,15,0.431,12,15,0.5802
1867,37,37,20,20,1.168,20,20,1.3385,20,20,2.6254,20,20,2.7943
1868,106,122,50,62,3.8325,194,736,3788.6814,50,60,11.4344,194,736,3671.1747
1869,58,64,30,38,3.6481,164,625,8.2709,30,38,5.4363,164,625,9.5751
1870,7,9,7,9,0.1314,8,20,0.9351,7,9,0.1373,8,20,0.3753
1871,2,2,2,2,0.1259,2,2,0.1626,2,2,0.0892,2,2,0.1298
1872,3,5,3,5,0.1736,2,2,0.3319,2,2,0.2502,2,2,0.2723
1873,20,30,17,23,1.2256,25,86,2.2914,17,21,1.6646,25,86,3.2337
1874,15,18,14,17,0.5332,15,22,0.8119,14,17,0.5668,15,22,0.8147
1875,7,7,7,7,0.7756,7,7,0.8739,7,7,0.1503,7,7,0.2435
1876,26,42,25,39,1.5181,35,57,2.6676,23,34,2.2946,35,57,3.0947
1877,37,36,37,36,0.4784,37,36,0.6181,37,36,0.9375,37,36,1.0831
1878,5,12,3,5,0.268,3,5,0.3726,3,5,0.2265,3,5,0.2984
1879,3,5,2,3,0.1764,2,3,0.2443,2,3,0.1942,2,3,0.2526
1880,3,4,2,2,1.2138,2,2,1.2588,2,2,0.1831,2,2,0.223
1881,1,1,1,1,0.0738,1,1,0.0943,1,1,0.0584,1,1,0.0872
1882,9,8,9,8,0.2309,9,8,0.3153,9,8,0.2486,9,8,0.3086
1883,42,49,40,47,1.1885,1635,6137,160.1824,40,47,3.129,1635,6137,135.3758
1884,37,39,37,39,0.7851,37,76,1.749,37,39,0.9615,37,76,1.6085
1885,2,2,2,2,0.105,2,2,0.1421,2,2,0.0801,2,2,0.1176
1886,147,283,80,150,16.9177,152,296,19.1965,80,150,27.2812,152,296,29.6768
1887,15,19,15,19,0.4875,15,18,0.8013,15,18,0.553,15,18,0.7038
1888,26,35,26,35,0.6663,24,31,1.0926,26,35,0.8336,24,31,1.329
1889,27,37,14,24,1.6634,15,103,4.9918,13,18,8.4667,15,103,10.02
1890,6,6,6,6,0.1851,6,6,0.2676,6,6,0.1152,6,6,0.2056
1891,8,9,8,9,0.2127,8,17,0.3753,8,9,0.2234,8,17,0.3828
1892,9,12,9,12,0.1997,10,15,0.3469,9,12,0.1898,10,15,0.3825
1893,25,38,19,24,2.5894,19,104,5.3167,19,24,3.3383,19,104,4.4396
1894,8,8,8,8,0.1855,8,8,0.2873,8,8,0.2597,8,8,0.4732
1895,12,19,10,14,0.4484,10,13,0.6236,10,13,0.3947,10,13,0.521
1896,18,25,16,21,0.6094,18,58,1.554,16,21,1.269,18,58,2.1829
1897,36,51,24,39,1.4115,32,65,1.9231,24,39,2.1169,32,65,2.6044
1898,20,24,20,24,0.3114,41,105,1.4842,20,24,0.4492,41,105,1.4147
1899,8,14,6,10,3.0485,6,14,3.2593,6,8,0.2976,6,14,0.4381
1900,19,23,18,22,0.5435,9,19,0.9793,9,10,0.671,9,19,0.8632
1901,27,43,25,40,1.0286,31,62,1.5904,25,40,1.8154,31,62,2.265
1902,24,33,24,33,0.9406,24,77,1.5382,24,33,0.5771,24,77,1.1427
1903,25,30,19,23,0.8546,13,38,1.3354,13,14,1.5829,13,38,1.9397
1904,13,12,13,12,0.219,13,12,0.2782,13,12,0.2853,13,12,0.3461
1905,10,13,9,11,0.3075,9,15,0.4286,9,11,0.3394,9,15,0.4626
1906,2,1,2,1,0.0931,2,1,0.1223,2,1,0.0734,2,1,0.1065
1907,2,1,2,1,0.0951,2,1,0.1267,2,1,0.073,2,1,0.1069
1908,4,5,4,5,0.144,4,9,0.3027,4,5,0.1247,4,9,0.266
1909,11,12,11,12,0.1961,11,12,0.3118,11,12,0.1989,11,12,0.3201
1910,16,15,16,15,0.2546,16,15,0.3461,16,15,0.3572,16,15,0.4551
1911,3,4,3,4,0.1397,3,4,0.2226,3,4,0.1184,3,4,0.1878
1912,2,2,2,2,0.1006,2,2,0.135,2,2,0.0805,2,2,0.1176
1913,2,2,2,2,0.2711,2,2,0.3122,2,2,0.0781,2,2,0.1148
1914,2,2,2,2,0.099,2,2,0.1314,2,2,0.0809,2,2,0.114
1915,2,1,2,1,0.09,2,1,0.1196,2,1,0.0738,2,1,0.1061
1916,12,11,12,11,0.1894,12,11,0.2423,12,11,0.208,12,11,0.2636
1917,15,15,11,11,0.4097,11,10,0.5285,11,11,0.4326,11,10,0.5573
1918,11,10,11,10,0.2372,11,10,0.2885,11,10,0.2625,11,10,0.3209
1919,6,5,6,5,0.1472,6,5,0.1823,6,5,0.1476,6,5,0.1878
1920,2,1,2,1,0.09,2,1,0.1188,2,1,0.0746,2,1,0.1077


==> data/onlythisisused/simvsbisimnew/WS1S.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
ex11.mona.aut,2217,6513,644,2719,615.1726,172,712,12100.9794,624,2547,7777.0161,172,712,10391.0878
ex12.mona.aut,377,1089,158,558,49.1549,202,1603,1307.0838,138,448,232.2171,202,1603,846.6592
ex13.mona.aut,933,4591,135,944,471.0561,37,214,95437.0284,123,573,1579.0346,37,214,23501.8067
ex15.mona.aut,10,27,10,27,0.3671,9,31,0.8427,10,27,0.4969,9,31,0.9986
ex16.mona.aut,543,1426,116,574,86.0156,-1,-1,-1,104,481,353.6654,-1,-1,-1
ex17.mona.aut,1,0,1,0,0.0477,1,0,0.0493,1,0,0.0351,1,0,0.0363
ex19.mona.aut,814,2885,250,1416,67.8856,-1,-1,-1,224,1159,834.7629,-1,-1,-1
ex7.mona.aut,148,373,42,141,7.1763,180,826,54.2995,42,136,31.077,180,826,78.8665
horn_trans05.mona.aut,11,25,11,25,0.3848,2,3,4.8288,11,25,0.3248,2,3,4.7459
horn_trans10.mona.aut,21,50,21,50,0.596,2,3,5355.2151,21,50,0.7989,2,3,5239.1286
parametric_uabe1_11.mona.aut,2507,7493,762,3273,621.2453,208,772,39187.8058,722,2936,15004.3591,208,772,21346.8573
parametric_uabe3_10.mona.aut,2257,6733,684,2939,645.4318,192,782,28589.8702,654,2627,8622.7536,192,782,15248.9079
set_closed05.mona.aut,24,53,20,49,1.4648,3,5,26.8975,20,49,1.8821,3,5,29.9828
set_closed10.mona.aut,44,98,35,89,2.906,3,5,4324.787,35,89,6.7958,3,5,4263.4627
set_obvious05.mona.aut,1,0,1,0,0.0643,1,0,0.0667,1,0,0.0453,1,0,0.0481
set_obvious10.mona.aut,1,0,1,0,0.054,1,0,0.0556,1,0,0.0544,1,0,0.0572
set_singletons05.mona.aut,21,55,17,51,1.2221,313,6289,76.7353,17,51,1.736,313,6289,69.7918
set_singletons10.mona.aut,41,110,32,101,3.1065,-1,-1,-1,32,101,27.6996,-1,-1,-1
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,266,2737,384.3852,232,3935,2626.3347,265,2717,1960.4226,232,3935,3362.23
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,153,1317,57.8379,55,494,1033.7979,152,1239,205.7901,55,494,1491.1467
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,197,2059,79.1077,424,9277,4468.9584,196,2032,437.4215,424,9277,5901.8923
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,197,2059,82.864,424,9277,4370.3672,196,2032,436.5902,424,9277,5934.4168
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,664,15908,927.1674,303,7254,5597.8724,659,15704,4636.1005,303,7254,8214.058
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,664,15908,989.8244,303,7254,5622.364,659,15704,4615.6909,303,7254,8197.8815
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,276,3910,198.2356,153,2628,885.5954,272,3834,721.5694,153,2628,1226.6928
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,138,1603,59.4583,156,2680,854.9684,137,1583,289.7883,156,2680,1180.0642
toss05.mona.aut,65,288,63,285,4.9366,347,3986,88.3343,63,285,11.8654,347,3986,90.2235
toss10.mona.aut,1413,16619,1411,16616,623.0757,-1,-1,-1,1411,16616,6651.5502,-1,-1,-1
veanes05.mona.aut,6,11,6,11,0.2968,6,11,0.5376,6,11,0.206,6,11,0.33
veanes05_1alts.mona.aut,19,45,10,21,0.5553,9,28,0.8581,10,21,0.714,9,28,1.0069
veanes05_2alts.mona.aut,31,172,31,172,1.7593,30,207,5.1864,31,172,2.1126,30,207,4.8548
veanes05_3alts.mona.aut,19,50,16,42,0.8838,11,45,1.5465,16,42,1.1881,11,45,1.7905
veanes05_4alts.mona.aut,25,91,25,91,0.744,36,277,5.0798,25,91,1.7826,36,277,7.9721
veanes10.mona.aut,11,21,11,21,11.8678,11,21,12.1259,11,21,0.5025,11,21,0.7117
veanes10_1alts.mona.aut,39,95,15,31,1.0539,14,48,1.7261,15,31,6.4322,14,48,7.0551
veanes10_2alts.mona.aut,780,33596,780,33596,619.5475,779,34871,27495.5702,780,33596,2526.1313,779,34871,29020.6922
veanes10_3alts.mona.aut,39,100,21,52,2.4734,16,75,3.7069,21,52,2.9775,16,75,4.0227
veanes10_4alts.mona.aut,588,15179,588,15179,202.9042,971,49833,20496.8282,588,15179,1039.5335,971,49833,21228.083


==> data/onlythisisused/simvsbisimnew/onlyoneRegex.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
0,14,40,5,7,0.6761,4,8,0.8372,5,7,1.7269,4,8,3.0339
1,59,127,38,83,2.085,43,236,8.7458,38,79,4.4822,43,236,20.5986
2,17,20,17,20,0.3639,26,88,1.8935,17,20,0.78,26,88,2.7781
3,2,1,2,1,0.0959,2,1,0.1282,2,1,0.0785,2,1,0.1188
4,29,47,27,44,1.1751,35,74,1.9796,27,44,1.4226,35,74,2.2839
5,3,3,3,3,0.1405,3,3,0.2332,3,3,0.189,3,3,0.2806
6,18,21,16,17,0.3963,15,15,0.6864,16,17,0.6446,15,15,1.0464
7,25,36,21,26,0.7172,23,74,10.4455,21,26,9.8396,23,74,11.0811
8,3,6,1,1,0.0596,1,1,0.0734,1,1,0.0331,1,1,0.0477
9,7,9,6,8,0.2755,6,8,0.4227,6,8,0.3765,6,8,0.5321
10,12,14,12,14,0.356,12,15,0.6596,12,14,0.6477,12,15,0.9619
11,8,13,8,13,0.1807,7,20,1.0464,8,13,0.2123,7,20,1.091
12,16,19,15,18,0.356,15,18,0.566,15,18,0.4117,15,18,0.7902
13,38,66,36,64,1.2679,34,53,2.2164,36,64,2.0964,34,53,3.3158
14,44,81,40,78,1.0113,28,74,2.3269,40,78,1.7739,28,74,2.9873
15,15,16,15,16,0.2861,15,16,0.4602,15,16,0.3864,15,16,0.5976
16,3,3,3,3,0.1634,3,5,0.264,3,3,0.12,3,5,0.2084
17,65,135,41,72,2.4027,36,128,7.3117,40,67,99.576,36,128,104.112
18,44,49,29,34,0.6067,14,19,0.7843,29,34,1.6914,14,19,2.0179
19,40,52,32,46,1.6452,24,51,2.2523,32,46,1.2288,24,51,1.7794
20,6,10,6,10,3.7073,6,10,3.958,6,10,2.3392,6,10,2.9822
21,4,5,4,5,0.2123,4,5,0.373,4,5,0.2388,4,5,0.3813
22,4,5,4,5,0.1705,4,5,0.3059,4,5,0.2226,4,5,0.4022
23,11,13,11,13,0.3765,11,13,0.6548,11,13,0.3039,11,13,0.4705
24,22,29,22,29,0.5988,22,35,1.35,22,29,1.4064,22,35,3.3442
25,11,11,11,11,0.189,11,11,0.2447,11,11,0.3311,11,11,0.4227
26,8,9,8,9,0.1914,6,6,0.4192,8,8,0.2396,6,6,0.339
27,6,11,6,11,0.699,4,9,2.6175,6,9,0.615,4,9,2.1292
28,18,29,18,29,0.6367,21,81,5.3945,18,26,0.9059,21,81,2.0558
29,11,11,9,10,0.2392,6,9,0.48,9,10,0.3793,6,9,0.6098
30,1,1,1,1,0.0706,1,1,0.0848,1,1,0.0852,1,1,0.1148
31,33,36,33,36,0.5735,33,114,20.9543,33,36,1.2288,33,114,15.2866
32,16,16,10,10,0.3931,10,10,0.5309,10,10,0.3181,10,10,0.4503
33,36,51,28,43,0.6461,24,54,1.3172,28,43,1.1676,24,54,1.7715
34,3,2,3,2,0.1247,3,2,0.1661,3,2,0.1428,3,2,0.3213
35,19,24,15,19,0.3398,5,6,0.5021,15,18,0.3876,5,6,0.4803
36,370,804,224,450,14.5232,76,315,62.0221,147,241,71.1671,76,315,86.6432
37,6,8,6,8,0.1432,6,8,0.2328,6,8,0.1519,6,8,0.2526
38,3,3,3,3,0.1385,3,3,0.2514,3,3,0.1077,3,3,0.2352
39,28,66,27,59,2.5563,44,106,5.6502,27,57,2.9242,44,106,7.2454
40,14,13,14,13,0.2013,14,13,0.2644,14,13,0.2786,14,13,0.3532
41,13,26,8,15,0.5893,6,14,1.1392,7,12,0.5356,6,14,1.1036
42,7,8,7,8,0.2502,7,18,0.6386,7,8,0.2309,7,18,0.6288
43,9,13,9,13,0.2889,9,15,4.9484,9,13,0.3761,9,15,0.7547
44,4,6,2,3,0.2171,2,3,0.2893,2,3,0.1168,2,3,0.206
45,19,23,18,22,0.311,9,19,1.1565,18,20,0.4468,9,19,0.6371
46,7,8,7,8,0.1602,7,18,0.6252,7,8,0.2577,7,18,0.7543
47,7,8,7,8,0.2332,7,18,0.4073,7,8,0.1835,7,18,0.3698
48,11,12,11,12,0.174,11,22,2.0522,11,12,0.1997,11,22,2.2958
49,2,2,2,2,0.1322,2,2,0.1511,2,2,0.1176,2,2,0.1472
50,102,202,87,180,3.1113,1,1,595.462,71,88,9.0612,1,1,9.1137
51,101,185,87,167,2.9021,63,269,33.2082,87,149,13.1531,63,269,35.4049
52,10,9,10,9,0.1973,10,9,0.2621,10,9,3.8913,10,9,3.9706
53,29,59,17,25,0.8814,21,39,1.6409,17,25,1.4818,21,39,2.1367
54,17,40,13,29,0.9189,12,24,1.7672,13,27,1.5252,12,24,2.5302
55,46,66,38,60,1.3192,2,3,2.7509,38,54,1.6586,2,3,1.8998
56,3,4,3,4,0.195,3,4,0.2786,3,4,0.1875,3,4,0.2676
57,55,77,47,71,0.9461,11,26,2.655,47,65,2.321,11,26,2.8973
58,101,185,87,167,2.1702,60,270,27.5973,87,149,9.7512,60,270,14.9231
59,24,38,23,37,1.0168,23,37,1.7593,23,37,1.5122,23,37,2.6214
60,27,53,27,53,0.8352,27,51,2.8488,27,51,1.1597,27,51,1.9093
61,14,34,14,34,0.6915,25,47,1.3827,14,29,0.8605,25,47,1.5406
62,9,18,9,18,0.3568,9,15,0.5443,9,18,0.2897,9,15,0.5202
63,7,8,7,8,0.1428,7,13,0.2893,7,8,0.1602,7,13,0.2976
64,62,100,43,78,2.799,106,753,35.4376,43,78,2.7051,106,753,43.8953
65,64,102,45,80,0.8664,86,769,24.9178,45,80,3.7437,86,769,28.5952
66,15,16,15,16,0.2652,15,42,1.1482,15,16,0.2802,15,42,0.8328
67,46,69,31,51,0.9303,19,27,1.2138,31,51,1.5627,19,27,1.8951
68,2,2,2,2,0.1156,2,2,0.1361,2,2,0.0978,2,2,0.1646
69,3,4,3,4,0.2842,3,6,0.5715,3,4,0.2546,3,6,0.4839
70,32,31,32,31,0.5526,32,31,0.7586,32,31,1.123,32,31,1.3168
71,55,134,38,91,2.0044,26,55,3.6122,38,89,3.883,26,55,5.3317
72,132,230,121,216,4.7183,84,293,16.6473,120,197,14.5204,84,293,18.7461
73,143,262,119,231,10.8497,424,1596,28.7954,119,231,21.9107,424,1596,36.4359
74,124,238,107,214,3.0371,416,1583,20.1881,107,214,16.0106,416,1583,28.2637
75,22,50,20,46,0.6556,6,24,2.7529,11,22,1.211,6,24,2.9601
76,20,21,20,21,0.5948,20,42,1.1419,20,21,0.7105,20,42,1.4392
77,6,5,6,5,0.1989,6,5,0.2356,6,5,0.1744,6,5,0.2135
78,6,5,6,5,0.1756,6,5,0.2123,6,5,0.1673,6,5,0.2092
79,8,11,6,7,0.3351,6,7,0.641,6,7,0.1697,6,7,0.3477
80,30,71,27,66,1.0993,38,96,3.4405,27,66,1.7455,38,96,4.4025
81,16,15,16,15,0.2778,16,15,0.3769,16,15,3.8104,16,15,3.9244
82,5,5,5,5,0.1109,5,5,0.1819,5,5,0.1527,5,5,0.2325
83,1,1,1,1,0.9426,1,1,0.9611,1,1,0.0852,1,1,0.103
84,18,27,13,20,0.33,1,1,0.5159,9,10,0.3394,1,1,0.3722
85,32,50,18,27,0.9911,18,35,1.7218,18,27,1.2675,18,35,2.0573
86,13,22,10,16,0.279,8,28,0.8451,9,14,0.2775,8,28,0.909
87,2,3,2,3,0.0781,2,3,0.1511,2,3,0.0639,2,3,0.1847
88,19,30,9,14,0.2936,7,22,0.8277,8,11,0.3331,7,22,0.748
89,9,14,7,11,0.1748,6,15,0.416,6,9,0.1511,6,15,0.4211
90,26,42,22,30,0.9903,21,42,2.469,21,26,1.8801,21,42,2.9747
91,68,95,62,89,2.428,56,84,22.2293,62,89,10.6922,56,84,13.1752
92,25,33,23,31,0.5009,19,73,2.5093,23,31,1.3164,19,73,3.1472
93,10,11,10,11,0.2435,38,46,0.705,10,11,0.2739,38,46,0.7243
94,3,3,3,3,0.1717,3,3,0.2869,3,3,0.1626,3,3,0.2731
95,4,5,4,5,0.225,4,5,0.3457,4,5,0.1488,4,5,0.2427
96,4,6,4,6,0.206,4,5,0.2984,4,5,0.1125,4,5,0.2092
97,5,8,5,8,0.1677,5,7,0.2692,5,7,0.1918,5,7,0.2877
98,26,47,25,44,1.0322,55,98,2.2318,25,44,1.348,55,98,2.5733
99,6,11,5,8,0.234,2,3,0.3248,5,8,0.2273,2,3,0.3126
100,28,43,25,40,0.5419,22,42,0.8775,25,40,0.806,22,42,1.3776
101,8,13,8,13,0.2159,7,11,0.42,8,13,0.2573,7,11,0.5028
102,15,21,15,21,0.2609,26,77,1.9057,15,20,4.6729,26,77,5.9131
103,33,44,18,25,0.4709,1,1,1.1238,17,17,0.7796,17,17,0.8976
104,33,43,18,24,0.3785,3,6,0.705,18,19,0.673,3,6,0.8518
105,16,24,16,24,9.2092,57,210,21.0435,16,22,0.8372,57,210,6.27
106,40,59,24,36,0.8621,7,25,4.0066,24,30,1.8544,7,25,2.3467
107,29,30,29,30,0.3761,26,30,0.6706,29,30,0.7006,26,30,1.0302
108,61,85,45,67,0.9473,157,510,26.8907,45,67,3.011,157,510,42.9693
109,21,23,12,15,0.5222,12,17,0.9623,12,15,0.6963,12,17,1.138
110,27,44,25,42,1.0022,31,47,1.7411,25,40,1.2469,31,47,1.9733
111,20,20,20,20,0.2522,20,44,0.4768,20,20,0.3832,20,44,0.6126
112,31,36,30,33,0.495,30,89,4.8975,30,33,1.0105,30,89,7.7854
113,43,46,43,46,2.0605,44,131,3.7069,43,46,1.5379,44,131,3.3884
114,30,52,22,43,1.0701,11,25,3.2127,21,32,1.5994,11,25,2.2271
115,13,20,10,15,0.4286,10,15,0.6651,10,15,0.8285,10,15,1.3006
116,8,8,8,8,0.2396,8,8,0.3363,8,8,0.2932,8,8,0.5171
117,13,30,6,11,0.2498,4,9,0.6225,5,8,0.3461,4,9,0.5368
118,18,33,11,15,0.493,16,64,1.9768,11,15,0.54,16,64,2.1205
119,9,22,4,7,0.1555,2,3,0.2644,3,4,0.1057,2,3,0.1543
120,49,53,49,53,0.7377,51,154,2.2804,49,53,3.0556,51,154,4.5651
121,5,5,5,5,0.1559,6,7,0.3307,5,5,0.1586,6,7,0.3888
122,6,7,6,7,0.1736,6,15,0.763,6,7,0.1898,6,15,0.7547
123,14,17,14,17,0.2135,14,43,0.7492,14,17,0.3003,14,43,0.9039
124,10,9,10,9,0.1886,10,9,0.2372,10,9,0.1823,10,9,0.2372
125,9,8,9,8,0.2475,9,8,0.2944,9,8,0.2127,9,8,0.2609
126,7,9,6,8,0.3075,6,9,0.5972,6,8,0.2514,6,9,0.5368
127,21,38,20,36,1.6594,20,36,5.0214,20,36,4.1877,20,36,8.0321
128,4,5,4,5,0.1365,4,9,0.3378,4,5,0.1286,4,9,0.339
129,95,150,66,115,1.8975,70,324,52.1998,66,115,12.8783,70,324,60.7396
130,1,1,1,1,0.0734,1,1,0.0971,1,1,0.0461,1,1,0.0714
131,13,16,9,9,0.1634,9,9,0.2088,9,9,0.1721,9,9,0.2222
132,79,248,43,92,4.05,5,15,102.9115,35,40,8.0664,5,15,8.4596
133,79,248,43,92,1.8442,5,15,98.8706,35,40,5.6881,5,15,6.0043
134,6,9,5,8,0.2755,5,7,0.4334,5,7,0.2072,5,7,0.3564
135,21,131,18,101,2.4769,45,265,27.2365,18,62,4.6496,45,265,29.1589
136,3,5,2,3,0.1618,2,3,0.2336,2,3,0.1097,2,3,0.3319
137,14,16,11,13,0.2435,8,10,0.3481,11,13,0.2664,8,10,0.3746
138,13,18,12,16,0.3588,13,33,1.1467,12,16,0.4346,13,33,1.2217
139,7,7,7,7,0.1373,7,7,0.2178,7,7,0.1346,7,7,0.2175
140,2,3,2,3,0.075,2,3,0.1819,2,3,0.0892,2,3,0.1839
141,65,69,65,69,1.0125,66,71,1.6417,65,69,2.8737,66,71,7.5557
142,14,17,12,15,0.3225,10,29,1.1901,12,15,0.3513,10,29,1.185
143,14,18,14,18,0.3528,15,23,0.7784,14,18,0.4598,15,23,0.9781
144,31,30,31,30,0.4594,31,30,0.6268,31,30,0.9675,31,30,1.151
145,7,9,7,9,0.3603,7,15,0.7026,7,9,0.2565,7,15,1.106
146,13,15,13,15,0.2321,13,24,0.4772,13,14,0.2482,13,24,0.4701
147,28,39,24,35,0.4436,24,47,0.8703,24,35,0.9205,24,47,1.4486
148,13,16,13,16,0.206,14,21,0.4796,13,16,0.2514,14,21,0.54
149,19,32,19,32,0.3927,19,32,0.6643,19,32,0.5482,19,32,0.7918
150,4,7,3,5,0.1634,3,6,0.3418,3,5,0.2052,3,6,0.3884
151,39,42,21,27,6.4899,20,29,7.5347,21,27,1.3594,20,29,1.9839
152,28,30,19,23,0.4776,19,25,0.9256,19,23,0.9706,19,25,1.4467
153,79,148,43,89,2.7935,6,17,4.6014,38,70,4.7029,6,17,6.0624
154,74,74,74,74,1.0298,74,74,1.5907,74,74,3.1879,74,74,3.8001
155,3,5,2,3,0.0742,2,3,0.1223,2,3,0.0635,2,3,0.1125
156,25,69,17,33,0.5735,9,18,9.5424,17,30,0.7282,9,18,2.289
157,13,17,13,17,0.3181,13,23,0.9118,13,17,0.3789,13,23,0.939
158,23,32,21,29,0.5964,20,27,1.4475,21,27,0.8013,20,27,2.6238
159,20,23,19,23,0.371,19,25,0.8167,19,23,0.5664,19,25,1.0109
160,10,16,8,14,0.2431,7,23,0.8684,8,14,0.2723,7,23,0.924
161,15,16,15,16,0.2226,15,16,0.3623,15,16,0.3209,15,16,0.4839
162,77,108,46,76,1.6673,50,327,17.1561,45,73,4.4862,50,327,19.3193
163,13,33,13,33,0.3738,13,12,0.5411,13,12,0.5739,13,12,0.6903
164,13,12,13,12,0.2494,13,12,0.3268,13,12,0.3185,13,12,0.4322
165,9,33,4,11,0.2585,4,7,0.3943,4,7,0.2684,4,7,0.3639
166,747,986,327,553,25.2696,243,5534,719.0457,298,497,290.0215,243,5534,1115.3928
167,76,116,66,105,1.7818,157,1082,30.4872,66,105,4.4569,157,1082,44.071
168,11,11,11,11,0.1985,11,11,0.2502,11,11,0.2526,11,11,0.3138
169,2,2,2,2,0.0813,2,2,0.1042,2,2,0.0817,2,2,0.12
170,9,8,9,8,0.2372,9,8,0.2857,9,8,0.2246,9,8,0.2747
171,9,8,9,8,0.1689,9,8,0.2234,9,8,0.1898,9,8,0.2407
172,9,8,9,8,0.2538,9,8,0.3007,9,8,0.1989,9,8,0.2478
173,6,5,6,5,0.2021,6,5,0.2743,6,5,0.1819,6,5,0.2234
174,80,104,67,92,1.5477,57,104,2.9447,67,91,10.2746,57,104,12.1571
175,4,7,4,7,0.1421,4,8,0.3003,4,7,0.2782,4,8,0.4425
176,4,7,4,7,0.1811,4,8,0.3911,4,7,0.1961,4,8,0.3947
177,10,12,9,11,0.4357,8,10,0.6532,9,11,0.2692,8,10,0.521
178,34,55,34,55,0.6801,34,55,1.1179,34,55,1.2829,34,55,1.7901
179,7,14,5,11,0.2727,2,3,0.5921,5,8,0.283,2,3,0.341
180,279,489,243,459,8.8985,223,408,15.2898,243,388,85.1878,223,408,90.1137
181,8,8,8,8,0.2676,8,8,0.4511,8,8,0.3236,8,8,0.5107
182,12,17,9,12,0.2064,9,29,0.7381,9,12,0.2743,9,29,0.8396
183,19,24,13,18,0.489,22,61,2.1264,13,18,0.7231,22,61,2.3889
184,48,59,32,46,0.6828,24,51,1.11,32,46,1.6014,24,51,2.0297
185,15,29,11,21,0.5692,10,20,0.9951,11,21,0.7081,10,20,1.1348
186,3,4,3,4,0.1827,3,4,0.2625,3,4,0.1618,3,4,0.2601
187,14,13,14,13,0.2411,14,13,0.3047,14,13,0.2794,14,13,0.3465
188,15,14,15,14,0.2486,15,14,0.313,15,14,0.4172,15,14,0.5352
189,14,13,14,13,0.4551,14,13,0.6461,14,13,0.2281,14,13,0.2897
190,14,13,14,13,0.251,14,13,0.311,14,13,0.4038,14,13,0.5455
191,44,59,43,55,2.2227,43,56,2.8729,43,55,1.9476,43,56,2.5642
192,25,25,25,25,0.3142,25,25,0.5036,25,25,0.759,25,25,0.9556
193,18,19,18,19,0.3098,18,27,0.5948,18,19,0.3781,18,27,0.6753
194,6,8,6,8,0.2115,6,16,0.7334,6,8,0.2423,6,16,0.7259
195,4,10,4,10,0.3078,4,9,0.478,4,9,0.2921,4,9,0.5265
196,8,8,8,8,0.1614,8,8,0.2526,8,8,0.1756,8,8,0.2692
197,71,118,50,83,1.3626,45,67,4.1297,47,59,5.8626,45,67,6.4587
198,2,3,2,3,0.0939,2,4,0.1634,2,3,0.0821,2,4,0.1515
199,4,5,4,5,0.1452,5,7,0.2467,4,5,0.1247,5,7,0.2459
200,4,7,4,7,0.1859,4,8,0.2952,4,7,0.1811,4,8,0.2952
201,11,15,11,15,0.2601,7,9,0.4152,11,15,0.3339,7,9,0.5044
202,32,34,32,34,0.405,32,34,0.6532,32,34,0.806,32,34,1.0523
203,13,16,13,16,0.2202,14,21,0.4693,13,16,0.2727,14,21,0.551
204,10,11,10,11,0.2056,10,13,0.3434,10,11,0.219,10,13,0.3611
205,8,8,8,8,0.1365,8,8,0.2265,8,8,0.131,8,8,0.2384
206,95,194,81,179,7.9208,74,1466,394.6844,81,172,21.6676,74,1466,252.9649
207,3,6,1,1,0.0513,1,1,0.0726,1,1,0.0426,1,1,0.0635
208,9,38,1,1,0.1405,1,1,0.1535,1,1,0.0868,1,1,0.1018
209,70,80,31,44,1.1846,21,39,2.2038,31,44,4.3034,21,39,5.3522
210,138,186,35,66,2.0392,2,3,17.5374,35,58,18.5326,2,3,18.6612
211,23,26,14,20,0.4444,11,20,0.8696,14,20,0.7413,11,20,1.3204
212,44,52,19,33,1.0136,16,36,1.6318,19,33,1.723,16,36,2.4304
213,17,34,8,18,0.2514,2,3,0.8988,8,13,0.2818,2,3,0.369
214,16,19,10,17,0.2605,9,18,0.521,10,17,0.4156,9,18,0.7977
215,26,42,25,41,0.5798,270,1825,104.1629,24,37,1.4048,270,1825,103.5696
216,4,6,3,4,0.1128,3,6,0.2514,3,4,0.1594,3,6,0.3785
217,36,74,18,31,1.0251,15,33,2.3194,18,31,1.4696,15,33,3.3075
218,3,4,2,2,0.2289,2,2,0.2475,2,2,0.1602,2,2,0.1977
219,19,30,18,29,5.7596,18,29,6.3095,18,29,1.0875,18,29,7.0587
220,6,10,4,6,0.1251,4,10,0.4085,4,6,0.129,4,10,0.4097
221,49,110,34,62,1.9354,34,61,3.9872,34,61,3.3138,34,61,4.9768
222,12,15,11,13,0.2222,8,10,0.3303,11,13,0.2313,8,10,0.341
223,18,21,15,18,0.3067,11,20,0.7326,15,17,0.4744,11,20,0.7034
224,52,69,36,53,0.8786,28,61,1.5039,36,53,1.8623,28,61,2.469
225,94,124,73,103,1.5915,42,64,2.3613,73,103,6.2724,42,64,7.0425
226,36,51,24,36,1.9685,24,33,2.2567,24,36,1.0693,24,33,1.3989
227,18,30,18,30,0.3185,24,97,2.7568,18,28,0.4898,24,97,2.604
228,6,7,6,7,0.1539,6,7,0.2696,6,7,0.1693,6,7,0.2553
229,25,34,21,30,0.4148,18,30,0.834,21,30,0.8143,18,30,1.2517
230,5,8,4,5,0.2403,4,5,0.3311,4,5,0.1847,4,5,0.2861
231,5,14,4,10,0.2842,4,9,0.4681,4,9,0.2471,4,9,0.3742
232,3,5,3,5,0.1369,3,6,0.2739,3,4,0.0963,3,6,0.2044
233,23,25,23,25,0.3106,23,25,0.504,23,25,0.5072,23,25,0.7405
234,15,17,15,17,0.3698,24,29,0.7851,15,17,0.3627,24,29,0.8052
235,18,36,15,23,0.4038,22,79,8.1095,15,22,0.7196,22,79,5.3372
236,13,26,8,15,0.2684,6,14,0.5396,7,12,0.2526,6,14,0.5234
237,96,121,93,118,2.9561,85,111,8.9021,93,118,9.9458,85,111,14.6566
238,20,26,17,23,0.5368,17,24,0.8119,17,23,0.5518,17,24,0.8226
239,12,23,9,19,0.2542,9,27,1.6582,9,19,0.4578,9,27,2.5065
240,79,101,52,74,2.01,44,95,3.4338,52,74,3.8459,44,95,5.2425
241,31,30,19,24,0.4113,10,17,0.6359,19,24,0.7709,10,17,1.1135
242,9,10,9,10,0.2025,8,13,0.5467,9,9,0.2455,8,13,0.476
243,100,187,51,110,6.9931,51,110,13.5399,51,110,30.6633,51,110,37.2463
244,215,401,87,243,14.8473,88,244,44.9824,87,243,82.1574,88,244,105.7016
245,27,50,27,50,2.6708,27,50,3.4302,27,50,9.6087,27,50,12.3746
246,8,11,8,11,0.2846,7,19,0.6118,8,11,0.3114,7,19,0.641
247,86,115,72,101,1.4869,16,47,3.0055,71,91,4.4033,16,47,6.3584
248,3,4,3,4,0.1132,3,5,0.2467,3,4,0.1614,3,5,0.343
249,17,18,17,18,0.2794,17,48,0.9177,17,18,0.3607,17,48,1.0223
250,20,26,18,24,0.9039,16,20,1.4826,18,24,0.4638,16,20,0.7073
251,3,2,3,2,0.1772,3,2,0.2321,3,2,0.1053,3,2,0.1326
252,24,39,24,39,12.2696,24,39,15.0344,24,39,4.3784,24,39,8.0053
253,65,102,62,99,2.0609,56,102,5.0913,62,99,17.8532,56,102,23.6156
254,5,5,5,5,0.2577,7,7,0.384,5,5,0.2178,7,7,0.448
255,4,3,4,3,0.1452,4,3,0.2013,4,3,0.1188,4,3,0.1689
256,37,61,23,33,0.7792,15,17,1.7234,23,33,7.3243,15,17,8.3171
257,11,12,9,10,0.2001,7,7,0.2857,9,9,0.3457,7,7,0.5092
258,9,8,9,8,0.1665,9,8,0.2218,9,8,0.2798,9,8,0.3856
259,15,26,11,16,0.6209,11,15,1.1471,11,16,1.0247,11,15,2.1292
260,10,11,10,11,0.1839,10,27,0.7496,10,11,0.3564,10,27,1.785
261,5,10,3,5,0.1831,3,5,0.3,3,5,0.1468,3,5,0.2257
262,5,10,4,8,0.1468,3,5,0.266,4,8,0.1638,3,5,0.3706
263,43,52,43,52,0.7571,53,81,1.9579,43,52,1.9429,53,81,3.3856
264,15,16,15,16,0.3,15,16,0.4819,15,16,0.3059,15,16,0.5123
265,10,9,10,9,0.1863,10,9,0.2467,10,9,0.1638,10,9,0.2167
266,19,27,19,27,0.5557,20,31,1.3882,19,26,0.7034,20,31,1.4455
267,13,16,11,12,0.2352,11,12,0.4271,11,12,0.3619,11,12,0.581
268,7,6,7,6,0.1357,7,6,0.1835,7,6,0.1326,7,6,0.1851
269,7,8,7,8,0.1263,7,18,0.5944,7,8,0.2155,7,18,0.6955
270,11,17,10,13,0.3801,10,11,0.5427,10,11,0.3161,10,11,0.4507
271,56,94,34,64,0.9343,39,169,8.4876,34,57,8.8228,39,169,14.8623
272,28,31,28,31,0.4519,28,31,0.7705,28,31,0.8905,28,31,1.2702
273,11,19,7,12,0.3067,7,13,0.5423,7,12,0.3138,7,13,0.5459
274,205,3036,136,2035,22.3666,198,463,46.8981,136,264,84.6987,198,463,154.8573
275,39,41,18,20,0.6292,17,17,0.8285,18,20,1.2635,17,17,1.541
276,13,18,12,16,0.2696,11,17,0.4843,12,16,0.328,11,17,0.5617
277,29,45,26,43,0.7926,25,47,1.5892,26,43,1.7759,25,47,2.6033
278,7,18,2,3,0.0651,2,2,0.0994,2,2,0.0525,2,2,0.0702
279,44,45,44,45,0.7172,44,128,2.4517,44,45,1.4281,44,128,3.1164
280,10,11,10,11,0.2609,10,23,0.7156,10,11,0.2585,10,23,0.7598
281,10,15,10,15,0.2032,10,26,0.5992,10,15,0.3773,10,26,1.104
282,6,12,4,5,0.2415,5,8,0.4006,4,5,0.2119,5,8,0.3856
283,22,28,13,21,0.476,14,23,0.7432,13,21,0.7523,14,23,1.3417
284,20,22,20,22,0.2952,20,22,0.478,20,22,0.3817,20,22,0.5589
285,20,22,20,22,0.2925,20,22,0.4657,20,22,0.5901,20,22,0.8309
286,11,13,11,13,0.1871,11,13,0.3035,11,13,0.2427,11,13,0.3619
287,2,2,2,2,0.1014,2,2,0.1318,2,2,0.0671,2,2,0.0911
288,14,16,14,16,0.298,14,16,0.4894,14,16,0.3406,14,16,0.5372
289,5,9,4,7,1.0657,4,7,1.1613,4,6,0.1278,4,7,0.2155
290,30,31,30,31,0.3911,30,86,1.5457,30,31,0.7728,30,86,2.7698
291,9,20,6,14,0.3528,2,3,0.6576,6,14,0.3382,2,3,1.1936
292,17,36,13,26,1.2367,12,23,1.8947,13,25,1.2765,12,23,1.8919
293,12,11,12,11,0.193,12,11,0.2494,12,11,0.2143,12,11,0.2747
294,3,4,3,4,1.8173,3,3,1.9717,3,3,0.2088,3,3,0.3043
295,33,54,31,51,0.8269,31,112,5.1639,29,45,2.9265,31,112,4.4581
296,21,45,13,21,0.4369,11,37,3.4954,13,19,0.615,11,37,1.8185
297,2,3,2,3,0.0789,2,3,0.161,2,3,0.0667,2,3,0.1677
298,11,11,11,11,0.2368,1024,3070,17.9183,11,11,0.2222,1024,3070,18.2598
299,7,9,6,7,0.2072,6,7,0.309,6,7,0.2147,6,7,0.311
300,7,8,7,8,0.1476,7,10,0.2625,7,8,0.1318,7,10,0.2561
301,60,134,40,100,2.0798,36,110,4.2896,40,100,4.7408,36,110,6.5905
302,15,19,11,12,0.3785,11,12,0.7377,11,12,0.3221,11,12,0.5415
303,15,25,10,16,0.4109,9,13,0.7081,10,16,0.4882,9,13,0.7752
304,59,257,36,54,2.5946,5,13,7.622,36,43,4.5521,5,13,4.9496
305,29,41,25,35,0.701,26,46,1.513,25,35,1.005,26,46,1.7905
306,24,38,20,33,0.4053,22,87,2.325,20,33,0.669,22,87,2.715
307,29,61,26,52,1.496,20,32,8.818,25,42,1.7463,20,32,2.2993
308,43,156,40,149,1.3981,100,252,6.9659,40,77,3.131,100,252,10.1317
309,16,22,16,22,0.4385,16,21,0.671,16,21,0.4685,16,21,0.8735
310,5,9,2,3,0.1665,2,3,0.2451,2,3,0.1606,2,3,0.2415
311,38,70,35,60,1.2359,55,197,8.0897,35,60,2.1019,55,197,7.181
312,4,6,2,3,0.1093,2,4,0.1977,2,3,0.1819,2,4,0.2893
313,29,32,20,23,16.9311,16,18,17.3211,20,23,0.6323,16,18,0.8419
314,45,46,45,46,18.6024,45,132,21.1809,45,46,1.4692,45,132,4.691
315,20,33,20,33,0.7721,33,56,1.5209,20,31,0.7227,33,56,1.7242
316,24,26,23,25,0.4271,21,23,0.6607,23,25,0.6659,21,23,0.896
317,19,20,19,20,0.27,19,54,1.1463,19,20,0.3611,19,54,2.2034
318,21,22,21,22,0.2822,21,60,0.7736,21,22,0.4961,21,60,1.0464
319,16,29,15,24,0.5036,18,59,4.5612,15,22,0.8403,18,59,2.6111
320,3,5,2,3,0.1969,2,3,0.27,2,3,0.1563,2,3,0.2115
321,19,27,17,25,0.403,15,42,0.926,17,24,0.6067,15,42,2.3056
322,393,736,116,200,11.3929,107,186,14.8382,116,200,112.0383,107,186,115.6751
323,7,15,7,15,0.3414,5,10,0.5518,7,15,0.4046,5,10,0.6517
324,5,6,5,6,0.1251,5,11,0.3931,5,6,0.1523,5,11,0.4089
325,15,14,15,14,0.4306,15,14,0.5857,15,14,0.2696,15,14,0.3386
326,16,26,13,22,0.6055,13,22,1.0957,13,22,0.9209,13,22,1.5536
327,43,56,37,49,0.9213,34,47,1.4932,37,49,1.6551,34,47,2.2484
328,45,55,40,48,0.795,52,157,3.4054,40,48,1.9109,52,157,3.8739
329,43,70,34,58,0.808,25,165,11.1565,34,56,1.7494,25,165,11.2994
330,10,20,8,15,0.3201,8,15,0.5996,8,15,0.4097,8,15,0.6363
331,30,40,20,29,1.4396,16,50,3.3193,20,27,1.5982,16,50,3.3059
332,52,84,49,80,1.1771,26,118,10.9575,48,72,2.5658,26,118,9.2968
333,16,20,13,17,0.2636,7,9,0.4097,13,15,0.3011,7,9,0.4835
334,2,3,2,3,0.0765,2,3,0.18,2,3,0.0947,2,3,0.2194
335,2,3,2,3,0.1022,2,4,0.1772,2,3,0.0765,2,4,0.1792
336,9,15,8,13,0.1957,5,11,0.5688,8,12,0.4156,5,11,0.9296
337,13,29,11,24,0.2581,2,3,1.0314,5,6,0.1946,2,3,0.2482
338,35,120,25,84,1.5604,1,1,2.3858,23,57,2.3194,1,1,2.355
339,16,16,16,16,0.4271,16,16,0.5285,16,16,0.2794,16,16,0.3509
340,15,34,15,34,0.3872,17,29,1.044,15,26,0.5463,17,29,0.8617
341,11,19,7,11,0.4614,7,15,1.0654,7,11,0.4255,7,15,0.6872
342,80,114,52,74,2.3139,44,72,5.3617,52,74,5.8314,44,72,8.9021
343,57,195,22,49,1.8398,18,77,6.0837,21,43,2.7418,18,77,4.6208
344,18,27,14,21,0.4665,12,23,0.9165,14,21,0.5384,12,23,0.894
345,25,34,25,34,0.8056,84,276,3.375,25,34,0.6809,84,276,3.1946
346,10,24,9,20,0.4942,10,18,1.1676,9,20,0.3489,10,18,1.0488
347,18,21,7,8,0.3347,8,8,0.4867,7,8,0.4097,8,8,0.5917
348,14,18,10,15,0.2534,10,15,0.4006,10,15,0.3288,10,15,0.4855
349,21,34,21,34,0.4018,35,61,0.8747,21,34,0.658,35,61,1.1779
350,40,51,26,31,0.5893,25,29,1.6657,26,31,1.2114,25,29,1.4344
351,16,22,14,19,0.2427,11,31,1.2943,13,15,0.3146,11,31,0.763
352,10,17,9,16,0.1997,9,30,1.496,9,15,0.234,9,30,0.9647
353,3,2,3,2,0.09,3,2,0.1263,3,2,0.0982,3,2,0.1444
354,8,8,8,8,0.165,8,8,0.2605,8,8,0.1567,8,8,0.2692
355,89,172,68,144,2.2886,240,1161,383.6534,68,131,12.0213,240,1161,322.3628
356,5,6,5,6,0.1077,5,11,0.3505,5,6,0.1875,5,11,0.4586
357,18,30,15,27,0.3225,12,41,1.6788,15,27,0.4121,12,41,1.7506
358,11,11,11,11,0.2609,11,11,0.3967,11,11,0.2368,11,11,0.3978
359,9,11,9,11,0.2182,9,12,0.3592,9,11,0.1784,9,12,0.33
360,27,57,27,57,0.7732,37,81,1.5907,27,54,1.5402,37,81,2.595
361,64,141,64,141,1.6756,92,231,5.3818,64,141,5.3392,92,231,35.3334
362,16,21,12,17,0.2593,10,22,0.5257,12,17,0.3197,10,22,0.624
363,20,27,15,20,0.3619,11,21,45.8299,15,17,0.4657,11,21,25.0604
364,23,36,11,16,0.3994,3,6,1.05,10,12,0.5032,3,6,0.6228
365,52,78,42,66,1.0752,35,273,8.2058,41,63,1.993,35,273,10.0583
366,101,100,56,65,1.271,20,36,2.1363,56,64,10.4392,20,36,11.9009
367,27,31,27,31,0.4294,27,31,0.6694,27,31,0.7038,27,31,1.0346
368,14,14,14,14,0.2798,14,14,0.3528,14,14,0.2372,14,14,0.3031
369,16,28,16,28,0.5198,16,18,0.8917,16,18,0.4918,16,18,0.8976
370,10,21,8,15,0.3161,5,13,1.3732,7,11,0.4444,5,13,0.8163
371,28,48,22,42,0.6825,18,30,1.1301,22,40,0.9075,18,30,1.3172
372,54,65,52,62,0.9082,49,60,1.4692,52,62,2.2034,49,60,2.8014
373,4,3,4,3,0.1721,4,3,0.2202,4,3,0.1192,4,3,0.1515
374,11,11,11,11,0.3643,11,11,0.51,11,11,0.2171,11,11,0.3355
375,19,18,19,18,0.2451,19,18,0.3244,19,18,0.375,19,18,0.4642
376,9,10,9,10,0.4219,9,10,0.6757,9,10,0.1878,9,10,0.2972
377,8,11,4,5,0.204,4,5,0.2932,4,5,0.1835,4,5,0.2853
378,32,33,32,33,0.4002,32,93,2.2302,32,33,0.7697,32,93,2.2215
379,18,32,15,23,0.491,22,60,2.7742,15,23,0.5096,22,60,1.0121
380,45,44,45,44,0.583,45,44,0.7511,45,44,2.6447,45,44,2.8425
381,30,33,27,30,0.4539,19,20,0.7038,27,30,0.733,19,20,0.9754
382,31,30,31,30,0.3967,31,30,0.5186,31,30,0.703,31,30,0.8309
383,49,65,39,55,0.9765,85,273,6.4539,39,55,2.0036,85,273,6.853
384,18,19,18,19,0.2565,19,55,1.3357,18,19,0.5021,19,55,1.6282
385,34,34,32,32,0.4397,30,30,0.7606,32,32,0.8719,30,30,1.1782
386,5,8,5,8,0.2656,4,5,0.4922,5,6,0.2455,4,5,0.3367
387,13,14,13,14,0.7898,13,36,1.5311,13,14,0.3975,13,36,1.3563
388,28,72,26,68,1.3164,29,120,9.0446,26,58,3.0039,29,120,4.9895
389,11,10,11,10,0.2546,11,10,0.3075,11,10,0.2407,11,10,0.2952
390,9,10,9,10,0.1582,9,24,0.6351,9,10,0.2715,9,24,0.7338
391,9,10,9,10,0.2471,9,24,0.5731,9,10,0.2427,9,24,0.6205
392,2,3,2,3,0.0765,2,3,0.1693,2,3,0.0805,2,3,0.1768
393,3,5,3,5,0.1034,3,5,0.2881,3,5,0.0809,3,5,0.1942
394,24,26,16,18,0.4523,14,15,0.6375,16,18,1.3906,14,15,1.59
395,46,80,41,73,1.1463,167,815,133.3392,36,52,2.1256,167,815,38.3003
396,7,14,6,12,0.4156,4,6,0.9809,4,6,0.4215,4,6,0.5482
397,9,13,7,7,0.2652,7,17,0.6714,7,7,0.3122,7,17,0.639
398,8,12,6,9,0.1981,6,9,0.3047,6,9,0.18,6,9,0.2715
399,19,29,18,27,0.3363,18,51,10.4396,18,27,0.5111,18,51,23.4786
400,14,26,13,24,0.3359,14,24,0.5869,13,24,0.5064,14,24,0.8171
401,7,9,7,9,0.1626,9,12,0.2806,7,9,0.1728,9,12,0.3228
402,28,29,28,29,0.3797,28,81,1.7857,28,29,0.731,28,81,1.9855
403,5,6,5,6,0.1792,5,12,0.5281,5,6,0.1496,5,12,0.4677
404,11,46,11,46,0.3078,11,10,0.4298,11,10,0.2853,11,10,0.3568
405,12,17,7,11,0.2913,4,10,0.958,7,9,0.5273,4,10,0.924
406,18,25,18,25,0.3015,18,25,0.5111,18,25,0.6548,18,25,0.9359
407,13,19,8,12,0.3043,9,18,0.7531,8,12,0.343,9,18,0.9217
408,21,47,17,33,0.6043,27,96,4.5477,17,30,0.9675,27,96,2.1339
409,6,5,6,5,0.1444,6,5,0.1803,6,5,0.1077,6,5,0.1665
410,13,22,12,18,0.6584,17,69,3.0548,12,18,0.8869,17,69,3.0497
411,6,8,6,8,0.1926,6,15,4.8848,6,8,0.1894,6,15,0.5147
412,113,132,37,53,2.3459,50,216,8.2887,36,47,11.6013,50,216,16.7523
413,5,5,5,5,0.2064,5,5,0.2897,5,5,0.1713,5,5,0.2672
414,7,9,7,9,0.2253,7,19,0.551,7,9,0.2459,7,19,0.6228
415,558,2116,557,2115,29.5888,5,11,245.3405,31,33,150.8096,5,11,151.3401
416,7,8,7,8,0.1488,7,10,0.2719,7,8,0.1938,7,10,0.3355
417,17,23,13,17,0.4606,13,22,2.0779,13,16,0.5072,13,22,0.9418
418,7,8,7,8,0.2869,7,10,0.8309,7,8,0.1653,7,10,0.4993
419,6,9,5,7,0.2684,4,6,0.3986,5,7,0.2364,4,6,0.3465
420,9,10,9,10,0.2214,9,17,0.4089,9,10,0.2589,9,17,0.4488
421,19,18,19,18,0.4732,19,18,0.5865,19,18,0.4914,19,18,0.6118
422,16,39,13,26,1.2682,14,26,2.0909,13,26,1.1044,14,26,1.6531
423,20,44,14,30,0.8901,13,35,1.7309,14,30,5.8164,13,35,7.9089
424,16,32,12,24,0.3296,12,31,0.7417,12,24,0.5609,12,31,1.3752
425,9,14,8,11,0.3678,8,21,2.1888,8,11,0.4464,8,21,1.5402
426,9,14,8,11,0.2005,8,21,0.5565,8,11,6.0584,8,21,6.5388
427,5,7,5,7,0.18,5,13,0.4622,5,7,0.1665,5,13,0.465
428,54,120,52,117,1.8959,54,114,3.2834,52,108,13.8446,54,114,17.6302
429,18,25,14,21,0.3718,14,23,0.6161,14,21,0.6288,14,23,0.9173
430,13,24,9,16,0.6217,13,35,1.9172,9,16,0.776,13,35,1.4135
431,61,86,56,80,1.3346,40,60,2.9952,56,80,2.7556,40,60,4.4368
432,36,46,18,26,0.506,16,22,0.7776,17,23,0.9757,16,22,1.1865
433,42,61,42,61,0.9671,32,64,2.0021,42,61,1.7502,32,64,3.5025
434,41,62,39,62,1.063,38,74,2.745,39,61,1.6867,38,74,3.5021
435,7,9,7,9,4.391,7,9,4.6105,7,9,0.3039,7,9,1.5489
436,19,28,9,9,0.3623,9,9,0.4357,9,9,0.2202,9,9,0.2711
437,302,769,301,768,11.7825,255,941,59.9564,174,321,55.5871,255,941,741.8627
438,7,10,7,10,0.2759,7,20,0.793,7,10,0.3276,7,20,0.9959
439,4,6,4,6,0.1121,4,10,0.4034,4,6,0.2092,4,10,0.4192
440,31,55,23,47,0.7294,31,65,1.4944,22,40,1.179,31,65,1.9488
441,49,50,25,25,0.8593,13,13,0.9915,25,25,1.4265,13,13,1.5556
442,6,13,5,10,0.3919,3,4,0.7563,5,8,0.3481,3,4,0.4697
443,12,13,12,13,0.1784,12,26,0.4373,12,13,0.2214,12,26,0.4788
444,6,9,4,5,0.1811,4,4,0.2506,4,5,0.1638,4,4,0.2384
445,22,24,22,24,0.2909,22,45,0.6161,22,24,1.2829,22,45,1.9729
446,17,47,14,32,1.1881,18,91,7.6204,12,23,1.3302,18,91,5.036
447,7,9,7,9,0.2419,5,6,0.5044,7,8,0.1993,5,6,0.2932
448,99,249,46,112,2.7375,10,34,13.9078,43,85,8.1284,10,34,9.0189
449,15,20,14,19,0.2601,14,21,0.5707,14,19,0.3063,14,21,0.6319
450,4,7,3,5,0.2301,3,5,0.3189,3,5,0.3165,3,5,0.4271
451,15,31,13,23,0.9576,12,20,1.4186,13,23,2.1138,12,20,2.5204
452,17,28,12,23,0.4488,12,29,0.8948,12,23,0.6086,12,29,1.2797
453,8,10,6,7,0.2234,6,7,0.3015,6,7,0.2261,6,7,0.3315
454,2,3,2,3,0.0525,2,3,0.1298,2,3,0.0939,2,3,0.219
455,104,167,84,147,2.3625,34,163,35.4167,84,131,8.6246,34,163,16.894
456,4,7,3,5,0.0817,3,5,0.223,3,5,0.0832,3,5,0.2119
457,6,5,6,5,0.1985,6,5,0.2581,6,5,0.1507,6,5,0.2028
458,17,37,15,32,0.6003,13,29,1.2023,15,31,1.1629,13,29,1.8438
459,11,28,10,22,0.7034,10,18,1.0981,10,18,1.3239,10,18,1.9448
460,16,25,12,18,0.2822,12,18,0.4282,12,18,0.3193,12,18,0.4942
461,20,27,18,24,0.5025,17,28,1.2347,18,24,0.7677,17,28,1.5
462,22,28,13,21,0.371,13,17,0.5636,13,20,0.7539,13,17,0.9572
463,128,145,56,73,3.3576,20,38,3.9706,56,73,12.5661,20,38,13.2245
464,11,16,10,15,0.2925,10,14,0.4547,10,15,0.5103,10,14,0.9304
465,4,9,1,1,0.0659,1,1,0.0769,1,1,0.0564,1,1,0.0714
466,13,37,7,21,0.2956,2,3,0.5226,7,15,0.3844,2,3,0.4969
467,12,20,8,13,0.2656,10,39,1.5122,8,13,0.2573,10,39,1.1885
468,17,34,12,22,0.6126,4,8,2.1252,11,17,0.5932,4,8,3.1417
469,11,14,10,12,0.2013,10,27,0.5735,10,12,0.2443,10,27,0.6406
470,34,36,34,36,0.5017,42,121,2.3325,34,36,0.9248,42,121,3.0785
471,17,22,14,20,0.4515,10,12,0.6931,14,18,1.0042,10,12,1.1676
472,20,36,20,36,0.7361,41,77,1.7321,20,35,0.896,41,77,1.8888
473,24,25,24,25,0.4523,24,25,0.7377,24,25,0.594,24,25,0.879
474,2,3,2,3,0.075,2,3,0.1555,2,3,0.0651,2,3,0.1555
475,5,7,5,7,0.163,4,6,0.2794,5,7,0.1819,4,6,0.2901
476,44,125,35,88,3.144,57,208,11.8386,35,87,4.4976,57,208,11.8634
477,11,10,11,10,0.1748,11,10,0.2415,11,10,0.2214,11,10,0.2806
478,27,30,27,30,0.4571,27,78,3.4279,27,30,0.9844,27,78,4.1017
479,4,7,4,7,0.1117,4,10,0.2107,4,7,0.1073,4,10,0.2068
480,4,6,3,4,0.2431,3,4,0.3738,3,4,0.1764,3,4,0.2498
481,5,7,5,7,0.1646,5,10,0.4223,5,7,0.1184,5,10,0.2885
482,6,12,6,12,0.2913,6,9,0.5857,6,9,0.2775,6,9,0.4511
483,2,2,2,2,0.1077,2,2,0.1357,2,2,0.103,2,2,0.1385
484,18,27,16,25,0.3876,19,80,2.0222,15,22,0.4097,19,80,1.843
485,13,14,13,14,0.2625,13,14,0.4503,13,14,0.2893,13,14,0.4689
486,11,16,9,13,0.3075,12,45,1.3942,9,13,0.3544,12,45,1.6042
487,14,35,7,14,0.8707,9,21,1.5106,7,14,1.0109,9,21,1.509
488,20,84,20,84,4.6859,20,56,5.5642,20,56,1.8631,20,56,2.64
489,47,70,47,70,1.5836,45,68,2.7611,47,70,6.9221,45,68,7.8205
490,101,139,78,116,2.5602,88,439,17.9539,78,116,6.3584,88,439,22.7638
491,36,51,28,43,5.9996,70,224,12.0648,28,43,1.1407,70,224,9.2076
492,14,23,13,19,1.1992,12,28,2.1063,13,18,0.4314,12,28,0.8214
493,12,15,12,15,0.296,12,16,0.5218,12,15,0.4326,12,16,0.6864
494,14,19,9,12,0.313,9,16,0.5625,9,12,0.3797,9,16,0.611
495,31,39,15,22,0.5719,11,25,0.9319,15,22,1.1609,11,25,1.6077
496,22,29,22,29,0.4144,22,30,1.4143,22,29,0.5936,22,30,0.9339
497,7,9,6,7,0.1259,6,15,0.4744,6,7,0.1464,6,15,0.538
498,6,9,4,6,0.1736,4,6,0.2475,4,6,0.1081,4,6,0.1792
499,16,18,16,18,0.2167,13,28,0.7784,16,17,0.285,13,28,0.5632
500,6,10,5,8,0.2261,5,8,0.3323,5,8,0.2273,5,8,0.3509
501,70,127,53,93,4.181,51,93,6.0801,53,91,5.9084,51,93,7.9026
502,22,29,22,29,0.3844,22,30,0.6592,22,29,0.5044,22,30,0.7614
503,53,54,53,54,0.7196,53,156,3.1208,53,54,1.8363,53,156,6.0249
504,63,92,36,49,2.8133,35,107,6.1922,36,49,3.3015,35,107,6.071
505,20,27,18,26,0.3738,12,19,0.5617,18,26,0.4713,12,19,0.6686
506,501,718,315,502,22.877,233,656,84.0501,315,502,144.2925,233,656,163.6931
507,15,16,15,16,0.3915,16,45,1.9148,15,16,0.5253,16,45,2.0696
508,8,10,8,10,0.1788,11,35,0.99,8,10,0.2723,11,35,1.1581
509,76,139,75,138,1.5086,76,268,3.3521,75,138,6.7954,76,268,14.4344
510,21,38,18,32,0.9761,18,32,2.8097,18,32,1.9606,18,32,4.0034
511,22,40,21,38,0.8877,20,36,1.5256,21,38,2.5713,20,36,3.4306
512,13,20,13,20,0.2506,22,90,2.0009,13,20,0.2411,22,90,1.9827
513,13,22,7,15,0.2664,2,2,0.4539,6,9,0.3276,2,2,0.373
514,25,26,25,26,0.3923,25,72,14.4316,25,26,0.5719,25,72,1.4854
515,13,20,12,19,0.2171,17,60,2.4769,12,19,0.405,17,60,3.264
516,97,132,51,79,1.6594,29,75,2.5385,51,79,10.9338,29,75,12.0833
517,7,8,7,8,0.2257,7,17,0.54,7,8,0.1977,7,17,0.5253
518,4,5,4,5,0.1428,4,9,0.3734,4,5,0.1547,4,9,0.4227
519,5,4,5,4,0.1231,5,4,0.1555,5,4,0.135,5,4,0.2048
520,3,4,2,2,0.1732,2,2,0.1906,2,2,0.1132,2,2,0.1369
521,3,5,3,5,0.2163,2,2,0.3809,3,3,0.189,3,3,0.2317
522,20,28,19,27,0.2928,111,460,11.0669,19,27,0.4357,111,460,8.2453
523,16,34,11,21,0.508,35,121,7.4878,11,21,0.6071,35,121,3.7539
524,5,4,5,4,0.21,5,4,0.2542,5,4,0.1681,5,4,0.2048
525,10,15,8,11,0.2356,8,19,0.8897,8,11,0.9525,8,19,2.5527
526,24,50,20,46,0.5652,30,95,1.5201,20,40,0.9067,30,95,1.7944
527,4,5,4,5,0.2159,4,5,0.3019,4,5,0.1417,4,5,0.2277
528,39,52,36,48,0.6631,35,55,1.179,36,48,1.3586,35,55,3.9241
529,89,90,89,90,2.5385,91,272,6.3675,89,90,30.876,91,272,43.0395
530,21,23,13,15,0.3678,13,13,0.5151,13,15,0.9513,13,13,1.3026
531,12,14,12,14,1.5193,12,14,1.7182,12,14,0.3777,12,14,0.7164
532,32,67,28,55,1.9875,52,164,5.8689,28,55,3.4223,52,164,20.4601
533,7,10,7,10,0.2178,6,15,0.7417,7,9,0.2068,6,15,0.5628
534,12,22,8,14,0.2115,8,24,0.6473,7,11,0.2025,8,24,0.5581
535,81,82,81,82,1.1846,85,256,5.5717,81,82,4.1175,85,256,7.4724
536,23,32,16,23,0.3671,1,1,0.585,14,16,0.5597,1,1,0.6075
537,17,40,17,40,0.6927,11,25,3.3572,17,33,1.3176,11,25,1.7786
538,103,143,53,98,1.7893,1,1,7.7775,52,81,14.9444,1,1,14.9973
539,13,36,11,31,1.0989,9,15,1.5473,11,24,0.6548,9,15,1.0267
540,3,5,2,3,0.0603,2,3,0.1255,2,3,0.0663,2,3,0.1373
541,5,8,3,5,0.3311,3,5,0.4871,3,5,0.1136,3,5,0.1886
542,30,81,22,54,1.0555,22,69,1.9279,22,53,2.7276,22,69,3.4863
543,17,27,12,17,0.4342,12,35,0.778,12,17,0.5565,12,35,0.9122
544,44,70,24,51,0.7555,24,51,1.1652,24,51,1.6764,24,51,2.2117
545,25,39,19,23,0.5084,15,31,0.9603,18,21,0.6386,15,31,0.9611
546,14,35,13,31,0.8178,14,34,1.4407,13,31,0.8597,14,34,1.4443
547,21,59,12,29,1.59,15,54,2.9506,12,28,1.5986,15,54,3.2522
548,6,10,3,5,0.2242,3,5,0.3075,3,5,0.1961,3,5,0.2964
549,19,32,15,24,0.4847,16,30,1.1857,15,24,1.2588,16,30,2.1943
550,75,76,75,76,0.988,75,221,4.0464,75,76,3.0659,75,221,8.5417
551,45,46,45,46,0.5747,45,131,2.171,45,46,1.391,45,131,2.5843
552,11,13,6,7,0.1898,6,7,0.2676,6,7,0.2001,6,7,0.2818
553,576,1102,109,192,22.3588,102,186,101.8035,109,189,317.6753,102,186,390.1154
554,223,1964,204,1910,25.1626,11,25,40.4042,28,66,37.6711,11,25,38.277
555,13,16,8,13,0.3142,8,13,0.5628,8,13,0.5348,8,13,0.7535
556,6,9,6,9,0.1476,6,8,0.2897,6,9,0.1725,6,8,0.296
557,18,21,14,16,0.2747,13,17,0.5435,14,16,0.3702,13,17,0.6852
558,17,22,14,17,0.3205,12,17,0.6588,14,17,0.461,12,17,0.894
559,18,23,9,11,0.2838,8,13,0.4989,9,11,0.3118,8,13,0.5317
560,27,35,24,31,0.5396,40,214,5.7533,24,31,0.8494,40,214,21.8851
561,14,17,14,17,0.3019,11,13,0.4294,14,17,0.3489,11,13,0.5348
562,46,70,36,64,1.1885,27,46,2.2421,36,64,3.1523,27,46,4.0137
563,20,23,18,21,0.3347,16,19,0.5463,18,21,0.5021,16,19,0.7144
564,11,10,11,10,0.2281,11,10,0.3027,11,10,0.2392,11,10,0.3142
565,19,26,19,26,0.3173,28,39,0.8171,19,26,0.4543,28,39,0.9785
566,21,57,4,5,2.4327,4,5,2.5425,4,5,0.9994,4,5,1.1068
567,7,9,7,9,0.1602,7,18,1.1139,7,9,0.2265,7,18,3.8558
568,7,8,7,8,0.1421,7,9,0.2534,7,8,0.1405,7,9,0.251
569,99,181,55,102,4.0519,36,114,6.0197,55,101,9.013,36,114,11.1592
570,5,10,5,10,0.146,4,7,0.3193,5,10,0.2636,4,7,0.5009
571,8,8,6,7,0.1851,6,7,0.2968,6,7,0.1922,6,7,0.3232
572,6,6,6,6,0.1314,6,16,0.2372,6,6,0.2301,6,16,0.5202
573,4,6,2,3,0.1397,2,3,0.223,2,3,0.1397,2,3,0.2348
574,13,29,5,9,0.4614,5,9,0.6919,5,9,0.4946,5,9,0.7219
575,10,24,5,10,0.4614,1,1,0.5921,4,6,0.1357,1,1,0.3323
576,70,84,25,35,2.1813,19,27,3.3694,25,35,3.279,19,27,3.6189
577,3,4,3,4,0.129,3,6,0.4219,3,4,0.1519,3,6,0.3327
578,74,97,48,71,18.1765,34,146,23.0938,48,71,4.0898,34,146,6.9276
579,4,4,4,4,0.1981,4,4,0.2467,4,4,0.1618,4,4,0.2135
580,16,20,16,20,9.6138,14,16,9.9841,16,20,0.3852,14,16,0.6043
581,57,76,45,62,7.1013,36,55,7.9453,45,60,2.6147,36,55,3.345
582,16,21,13,15,0.4638,13,15,0.8885,13,15,0.5735,13,15,0.8968
583,88,105,53,72,1.783,261,1042,10.9911,53,72,5.863,261,1042,14.2548
584,68,128,53,110,2.9767,58,104,5.7146,53,106,7.6899,58,104,10.4676
585,22,61,11,28,0.9596,4,10,2.3751,11,22,1.3756,4,10,1.8288
586,67,198,63,186,5.1201,20,90,44.4637,57,141,8.6645,20,90,12.2598
587,5,9,5,9,0.1697,4,8,0.579,5,8,0.1377,4,8,0.3284
588,36,67,32,54,1.3756,18,112,9.1863,21,36,2.3751,18,112,5.3964
589,13,30,11,26,0.3907,2,3,0.6446,11,19,0.386,2,3,0.4373
590,4,6,3,4,0.225,3,4,0.3686,3,4,0.1728,3,4,0.2621
591,12,24,7,15,0.2727,7,14,0.4219,7,15,0.2542,7,14,0.4567
592,11,12,11,12,0.1677,11,25,0.4077,11,12,0.1875,11,25,0.4314
593,39,78,32,53,0.8775,23,66,5.1446,25,35,1.1467,23,66,3.5289
594,220,276,61,117,2.5468,313,1350,101.8019,61,117,25.8376,313,1350,126.4668
595,29,68,12,27,0.4314,2,3,0.8869,9,14,0.4938,2,3,0.551
596,5,7,4,5,0.2293,4,5,0.3209,4,5,0.1306,4,5,0.2451
597,20,30,20,30,0.6892,26,46,1.2904,20,30,0.6252,26,46,1.344
598,15,28,11,18,0.4618,11,34,1.0614,11,16,0.6765,11,34,1.4459
599,12,34,4,7,0.2143,2,3,0.4188,3,4,0.1642,2,3,0.2238
600,13,25,7,15,0.3588,4,10,0.8909,7,13,0.5846,4,10,1.3432
601,8,7,8,7,0.1661,8,7,0.2285,8,7,0.2755,8,7,0.3686
602,5,5,5,5,0.2005,5,5,0.2782,5,5,0.1567,5,5,0.2471
603,12,13,12,13,0.1859,12,13,0.3078,12,13,0.2115,12,13,0.3343
604,2,1,2,1,0.0828,2,1,0.1006,2,1,0.0746,2,1,0.1097
605,8,18,5,11,0.3043,3,5,0.579,4,6,0.1957,3,5,0.2613
606,32,41,31,39,0.4965,72,317,15.1074,31,39,1.1767,72,317,12.4473
607,12,37,9,23,0.461,8,16,0.7689,9,21,0.5534,8,16,2.2377
608,24,32,24,32,0.3939,18,59,2.8397,24,31,0.6244,18,59,1.3642
609,28,58,16,34,0.8226,13,45,3.2131,15,29,0.9477,13,45,1.9022
610,15,30,9,18,0.3213,8,26,2.4592,9,17,0.3303,8,26,1.8848
611,103,166,64,120,3.6213,85,736,35.2158,64,120,13.7227,85,736,46.7888
612,107,173,65,122,4.2469,88,764,65.3529,65,122,12.8444,88,764,55.7805
613,16,51,14,42,1.0823,27,151,5.3842,14,42,1.3638,27,151,5.9404
614,9,10,9,10,0.1685,9,17,3.2759,9,10,0.1594,9,17,14.0696
615,6,15,3,5,0.2139,3,5,0.3177,3,5,0.2344,3,5,0.3931
616,9,11,9,11,0.2025,9,25,0.54,9,11,0.2723,9,25,0.6481
617,7,9,7,9,0.1973,7,18,1.1072,7,9,0.2392,7,18,1.335
618,16,19,16,19,0.2226,16,47,1.1988,16,19,0.431,16,47,1.0397
619,9,13,9,13,0.2376,10,28,0.5992,9,13,0.3284,10,28,0.7657
620,9,11,9,11,0.1863,9,25,0.465,9,11,0.1578,9,25,0.4511
621,9,13,9,13,0.2557,9,13,0.4492,9,13,0.3075,9,13,0.5388
622,8,12,8,12,0.2522,8,12,0.4701,8,12,0.3347,8,12,0.5727
623,14,16,14,16,0.2072,14,16,0.4942,14,16,0.2632,14,16,0.4401
624,65,64,65,64,0.9868,65,64,1.3215,65,64,4.3768,65,64,4.7672
625,6,6,6,6,0.1405,6,14,0.2696,6,6,0.1792,6,14,0.2932
626,11,11,11,11,0.2285,11,11,0.3438,11,11,0.1938,11,11,0.3146
627,19,29,13,21,0.4803,10,45,2.1383,13,21,0.4428,10,45,1.813
628,11,18,10,15,0.2743,12,17,0.4772,10,14,0.2656,12,17,0.4148
629,11,21,9,14,0.2403,9,13,0.4377,9,13,0.2609,9,13,0.388
630,15,14,15,14,0.2597,15,14,0.3276,15,14,0.3051,15,14,0.4421
631,13,20,12,18,0.2553,13,20,0.4361,12,18,0.3082,13,20,0.5305
632,71,113,35,62,1.9618,42,242,7.5801,35,62,7.56,42,242,13.8774
633,8,14,7,12,0.1977,6,8,2.1671,7,12,0.2182,6,8,0.3556
634,10,9,7,8,0.298,7,8,0.4969,7,8,0.298,7,8,0.4957
635,23,31,23,31,0.3528,37,167,3.583,23,31,16.761,37,167,20.0349
636,19,24,19,24,0.2707,23,90,1.6472,19,24,0.4657,23,90,2.1497
637,26,35,25,33,0.6761,25,32,1.1929,25,33,0.999,25,32,1.6006
638,4,6,2,3,0.1381,2,3,0.2246,2,3,0.1338,2,3,0.2202
639,13,16,12,16,0.2557,15,49,0.8601,12,16,0.2498,15,49,0.969
640,15,17,15,17,0.208,13,29,0.9836,15,16,0.2601,13,29,0.5688
641,153,200,79,116,2.6723,177,968,22.3986,79,116,13.7898,177,968,29.9374
642,65,87,55,79,0.9635,91,491,5.5192,55,79,3.0556,91,491,12.6742
643,194,472,161,386,13.7077,1,1,133.2784,140,164,27.4469,1,1,27.4991
644,21,24,20,23,1.7396,20,23,2.0056,20,23,0.4977,20,23,0.7543
645,5,9,4,7,0.2159,4,8,0.3607,4,6,0.234,4,8,0.3682
646,22,22,21,21,0.3098,13,12,0.4393,21,21,0.4539,13,12,0.6217
647,18,23,18,23,0.4452,18,25,0.7965,18,23,0.5317,18,25,0.9173
648,11,14,11,14,0.2775,9,28,1.4277,11,13,0.3161,9,28,1.1806
649,9,10,8,8,0.1969,8,8,0.3469,8,8,0.2463,8,8,0.3611
650,12,14,12,14,1.4111,12,14,1.5919,12,14,0.2684,12,14,0.4259
651,9,26,6,14,0.4673,6,9,0.6359,6,9,1.6223,6,9,1.8434
652,14,25,9,16,0.266,9,24,0.6821,9,15,0.2869,9,24,0.7661
653,8,9,8,9,0.1807,8,24,0.8652,8,9,0.221,8,24,0.9892
654,19,21,16,18,0.3647,23,27,0.6446,16,18,0.4172,23,27,0.6848
655,8,7,8,7,0.1969,8,7,0.2411,8,7,0.1894,8,7,0.238
656,9,11,9,11,0.2384,9,29,0.986,9,11,0.2285,9,29,1.0275
657,12,28,11,27,0.345,11,20,0.5356,11,25,0.3288,11,20,0.5411
658,9,11,9,11,0.1942,9,42,1.2517,9,11,0.2932,9,42,1.4407
659,21,44,17,32,0.9706,17,32,4.6926,17,32,1.5852,17,32,2.685
660,12,16,10,13,1.0144,10,27,2.4568,10,13,0.5423,10,27,1.3954
661,10,10,10,10,0.1792,10,10,0.2411,10,10,0.2573,10,10,0.3098
662,16,21,16,21,0.255,16,15,0.399,16,15,0.3694,16,15,0.4582
663,8,12,8,12,0.3031,8,21,1.4234,8,11,0.4748,8,21,1.2631
664,19,20,15,18,0.4484,15,18,0.7823,15,18,0.6572,15,18,1.0196
665,9,9,9,9,0.1689,9,9,0.2668,9,9,0.1851,9,9,0.3114
666,2,3,2,3,0.0781,2,3,0.165,2,3,0.0615,2,3,0.1511
667,18,22,17,20,0.3059,16,36,0.7472,17,20,0.3994,16,36,0.8735
668,68,95,47,71,3.8494,39,78,5.1181,47,71,3.0509,39,78,4.8623
669,14,27,9,15,0.3896,9,15,0.6706,9,15,0.3635,9,15,0.6398
670,6,7,6,7,0.1511,6,16,0.2692,6,7,0.1618,6,16,0.2751
671,37,110,11,30,0.4788,2,3,1.0164,10,15,0.5546,2,3,0.6019
672,3,5,2,3,0.0544,2,3,0.1018,2,3,0.0465,2,3,0.1132
673,11,70,1,1,0.2242,1,1,0.2396,1,1,0.4314,1,1,0.4578
674,11,17,11,17,0.3702,18,71,3.789,11,17,0.4677,18,71,2.1169
675,7,9,7,9,0.1207,7,17,0.688,7,9,0.1196,7,17,0.7946
676,29,75,8,19,1.0057,10,25,1.6847,8,19,1.2055,10,25,1.8544
677,13,25,7,13,0.2427,6,10,0.4507,6,10,0.236,6,10,0.431
678,13,16,13,16,0.2727,13,16,1.4131,13,16,0.6244,13,16,0.8759
679,8,9,8,9,0.1744,8,21,0.5956,8,9,0.1661,8,21,0.6071
680,15,20,14,18,0.4768,29,51,1.539,14,18,0.5021,29,51,1.6906
681,33,38,26,33,0.4997,21,29,0.7946,26,33,0.913,21,29,1.185
682,2,3,2,3,0.0603,2,3,0.1464,2,3,0.0848,2,3,0.1803
683,35,35,35,35,1.4475,35,35,1.7656,35,35,4.4218,35,35,4.7581
684,72,75,22,25,1.0563,34,36,1.4297,22,25,3.6031,34,36,3.9876
685,35,47,33,45,0.5305,29,41,0.9,33,45,1.0085,29,41,1.5414
686,116,117,116,117,1.9539,117,348,6.21,116,117,7.6457,117,348,12.394
687,1,1,1,1,0.0627,1,1,0.0793,1,1,0.0434,1,1,0.0659
688,8,9,8,9,0.2021,8,21,0.7448,8,9,0.2178,8,21,0.7152
689,59,60,59,60,0.8115,62,186,2.9723,59,60,2.0179,62,186,3.7164
690,20,26,19,24,0.3465,18,43,1.4901,19,23,0.5798,18,43,1.1806
691,17,29,16,27,0.3631,14,22,0.5826,16,27,0.6015,14,22,0.866
692,15,16,15,16,0.268,15,16,0.4117,15,16,0.521,15,16,0.6975
693,4,6,4,6,0.1681,4,10,0.388,4,6,0.1898,4,10,0.4227
694,4,8,3,5,0.2459,3,5,0.3268,3,5,0.1752,3,5,0.2589
695,6,11,5,8,0.2526,5,13,0.5222,5,8,0.2198,5,13,0.5115
696,9,13,9,13,0.2526,9,27,0.8135,9,13,0.4946,9,27,1.3914
697,7,12,7,12,0.2696,7,22,0.6832,7,12,0.3043,7,22,0.7464
698,2,2,2,2,0.0821,2,2,0.101,2,2,0.0868,2,2,0.1077
699,307,581,67,121,8.2792,4,10,96.3297,66,75,75.6999,4,10,75.9166
700,324,623,82,142,7.5268,60,362,94.1097,78,122,75.4449,60,362,159.5507
701,11,10,11,10,0.3347,11,10,0.3931,11,10,0.221,11,10,0.3367
702,22,23,22,23,0.3059,22,63,0.8664,22,23,0.4993,22,63,1.0527
703,15,17,15,17,0.2336,15,17,0.3919,15,17,0.354,15,17,0.6189
704,15,19,11,16,0.2763,10,14,0.4275,11,16,0.3209,10,14,0.5084
705,3,5,3,5,0.1038,2,4,0.1946,3,4,0.1302,2,4,0.1867
706,7,14,6,12,0.1598,4,8,0.2964,6,9,0.1409,4,8,0.2447
707,72,118,62,106,1.918,48,78,6.0651,62,106,5.563,48,78,8.3337
708,45,73,32,56,0.6521,50,131,12.9971,32,55,1.5951,50,131,13.065
709,27,43,25,40,1.0681,31,62,1.781,25,40,0.9122,31,62,1.9515
710,3,6,1,1,0.043,1,1,0.0532,1,1,0.0315,1,1,0.0461
711,15,38,4,7,0.1815,3,6,0.3682,4,6,0.18,3,6,0.2818
712,23,35,17,27,0.3864,39,165,2.908,16,25,0.5692,39,165,2.9064
713,23,30,21,26,0.345,21,58,0.8628,21,26,0.5226,21,58,1.0709
714,9,8,9,8,0.2676,9,8,0.3311,9,8,0.2546,9,8,0.3268
715,26,34,24,32,0.6513,43,136,2.6905,24,32,0.8257,43,136,2.8385
716,11,16,9,11,0.3098,9,19,0.4843,9,11,0.3244,9,19,0.523
717,33,58,27,45,1.0827,25,47,1.7613,27,45,1.4025,25,47,2.1059
718,92,110,71,87,2.5338,35,51,3.1934,71,87,20.3243,35,51,20.9286
719,92,110,56,74,1.4913,42,72,2.2361,56,74,5.6558,42,72,6.4464
720,6,7,6,7,0.3714,6,7,1.4309,6,7,0.1859,6,7,0.2948
721,23,24,23,24,0.3185,26,75,1.599,23,24,0.8739,26,75,1.9788
722,14,16,14,16,0.2064,14,16,0.3505,14,16,0.2798,14,16,0.459
723,31,51,24,44,0.4705,25,152,8.8903,24,42,1.0247,25,152,4.3843
724,4,6,4,6,0.1117,4,7,0.1965,4,6,0.0773,4,7,0.1717
725,42,45,34,37,1.2872,7223,21615,986.1462,34,37,1.1814,7223,21615,983.7122
726,19,27,16,21,0.4792,16,74,1.3602,16,21,0.6335,16,74,1.7104
727,31,48,22,38,0.9892,26,70,2.8658,22,38,0.9604,26,70,2.7367
728,48,52,36,40,0.7472,30,34,1.0942,36,40,1.9504,30,34,2.3629
729,53,55,17,19,0.729,17,16,0.8972,17,19,1.9685,17,16,2.1714
730,9,17,5,8,0.1886,5,8,0.3197,5,8,0.2017,5,8,0.3165
731,2,3,2,3,0.0536,2,3,0.1219,2,3,0.0655,2,3,0.129
732,3,6,1,1,0.0978,1,1,0.1184,1,1,0.0367,1,1,0.0564
733,3,3,3,3,0.1034,3,3,0.1646,3,3,0.0773,3,3,0.1555
734,46,118,23,59,1.8272,3,6,10.74,12,19,9.5953,3,6,9.8025
735,224,362,218,352,5.8527,218,310,9.0691,218,316,46.8085,218,310,49.5768
736,21,21,21,21,6.1002,21,21,6.2901,21,21,0.5321,21,21,0.7093
737,10,17,10,17,0.2905,8,24,0.6596,10,17,0.3844,8,24,0.9761
738,9,10,8,10,0.1922,10,16,0.3536,8,10,0.1728,10,16,0.3351
739,5,6,5,6,0.2072,6,9,0.3071,5,6,0.1622,6,9,0.2715
740,25,61,15,22,0.7606,12,16,1.1557,15,19,1.3804,12,16,1.6586
741,177,256,102,154,4.2122,-1,-1,-1,102,154,62.4887,-1,-1,-1
742,5,8,3,4,0.6146,3,4,0.7136,3,4,0.4472,3,4,0.7571
743,16,37,15,31,0.7125,177,795,64.3756,15,27,0.9355,177,795,31.8274
744,12,13,11,12,0.2167,11,12,0.4472,11,12,0.2573,11,12,0.416
745,130,195,130,195,2.8654,66,130,4.1025,130,195,15.5775,66,130,18.8037
746,7,10,6,9,0.2921,6,9,0.6809,6,9,0.3797,6,9,0.7725
747,13,22,12,21,0.594,11,20,1.0432,12,21,0.8778,11,20,1.391
748,12,21,11,18,0.2885,10,13,3.7365,11,18,0.2703,10,13,0.4618
749,17,30,14,24,0.3288,12,30,0.7042,14,21,0.3876,12,30,0.8435
750,6,9,5,7,0.1728,5,12,0.5332,5,7,0.2182,5,12,0.5928
751,16,17,16,17,0.2542,31,97,1.3594,16,17,0.3856,31,97,1.7632
752,18,26,18,26,0.4097,18,26,0.6927,18,26,0.4148,18,26,0.911
753,19,23,16,22,0.7942,8,10,0.9406,16,22,0.4559,8,10,0.643
754,16,25,16,25,0.3809,19,80,5.1821,16,25,0.7298,19,80,5.9562
755,19,33,19,33,0.6525,29,50,1.5414,19,33,0.8806,29,50,1.7597
756,7,15,6,11,0.3264,6,11,0.7535,6,11,0.3706,6,11,0.8021
757,54,81,44,71,2.6281,36,89,4.1025,44,71,3.09,36,89,4.6725
758,29,39,29,39,0.4946,57,241,9.5759,29,39,0.9651,57,241,9.5179
759,56,78,33,54,1.0776,13,86,6.8495,28,44,2.5626,13,86,6.2293
760,81,118,49,83,18.7339,20,192,30.4473,39,64,4.1135,20,192,25.7002
761,17,35,9,17,0.5147,5,9,0.7578,9,17,0.4275,5,9,0.5984
762,508,923,307,577,30.1241,174,518,62.6592,307,568,168.0996,174,518,189.0247
763,51,87,46,81,1.1526,16,68,16.8778,45,71,2.4359,16,68,5.6664
764,6,8,6,8,0.1373,6,8,0.3607,6,8,0.1871,6,8,0.3102
765,87,101,85,98,1.571,320,1126,57.6666,85,96,5.2729,320,1126,42.3681
766,25,32,22,29,0.5475,23,43,1.1277,22,29,1.0946,23,43,2.1221
767,18,18,18,18,0.2475,18,18,0.3292,18,18,0.4259,18,18,0.5107
768,4,5,4,5,0.1385,3,3,0.2127,4,5,0.0947,3,3,0.1953
769,9,12,9,12,0.2001,9,12,0.3193,9,12,0.3509,9,12,0.6394
770,16,31,11,25,0.2739,13,41,1.8544,11,23,0.5431,13,41,2.5125
771,11,14,11,14,0.2577,11,14,0.4136,11,14,0.2167,11,14,0.3888
772,22,56,19,40,0.5542,10,29,14.5441,13,17,0.5431,10,29,2.4363
773,13,22,12,20,0.2628,13,21,0.4507,12,20,0.309,13,21,0.5376
774,20,30,20,30,0.4961,65,383,12.1544,19,28,1.2635,65,383,16.5557
775,2,2,2,2,0.0947,2,2,0.1152,2,2,0.0943,2,2,0.1302
776,55,74,41,58,1.0997,28,43,1.5371,41,58,2.2488,28,43,2.7047
777,13,16,13,16,0.2838,13,40,0.6457,13,16,0.3765,13,40,0.8013
778,14,26,7,12,0.279,7,15,0.4014,7,12,0.2996,7,15,0.4251
779,12,22,9,17,0.2826,3,6,0.5553,5,7,0.204,3,6,0.3359
780,22,25,18,25,0.39,19,33,0.8506,18,25,0.5897,19,33,1.5134
781,35,50,30,41,0.5214,17,53,1.9204,28,34,0.8715,17,53,1.3713
782,39,70,32,47,0.9422,78,367,12.0782,29,37,2.7517,78,367,12.0332
783,29,37,29,37,0.3903,78,367,4.273,29,37,4.8975,78,367,8.7233
784,13,30,11,25,0.3797,10,18,0.6856,11,21,0.54,10,18,0.8403
785,8,19,6,16,0.1989,5,9,0.3157,6,12,0.2139,5,9,0.3532
786,53,149,33,94,9.7638,21,57,11.1663,33,82,3.8644,21,57,5.2527
787,53,149,33,94,1.1727,21,57,1.7617,33,82,4.6196,21,57,5.2567
788,23,31,22,29,0.4965,32,117,6.4756,22,28,0.8285,32,117,10.9472
789,18,23,13,16,0.2447,13,33,0.5494,13,16,0.3059,13,33,0.6477
790,6,7,6,7,0.1231,6,7,0.2005,6,7,0.1567,6,7,0.2419
791,15,18,14,16,0.2427,14,16,0.3884,14,16,0.2794,14,16,0.4503
792,11,18,11,18,0.3142,1,1,0.9706,8,8,0.2992,8,8,0.3611
793,12,18,12,18,0.2569,8,21,1.5844,12,17,0.4125,8,21,2.038
794,6,8,6,8,0.2068,6,8,0.3146,6,8,0.1618,6,8,0.2565
795,11,12,11,12,0.343,11,14,0.6603,11,12,0.2325,11,14,0.3963
796,28,55,23,47,1.3669,34,134,4.1072,23,46,1.226,34,134,3.4148
797,33,57,26,43,0.598,26,106,5.1154,21,29,1.0302,26,106,3.3742
798,9,17,6,11,0.2419,6,13,0.4468,6,9,0.1843,6,13,0.3438
799,288,465,192,347,10.6974,144,539,75.3596,191,343,50.643,144,539,94.4886
800,546,2608,544,2348,28.7776,-1,-1,-1,289,1075,436.2474,29,45,437.3408
801,5,8,4,6,0.2167,3,5,0.3359,4,6,0.2119,3,5,0.3406
802,25,32,21,28,0.6596,31,134,5.5456,21,28,0.7685,31,134,4.1183
803,46,72,13,20,1.0215,13,22,1.5154,13,20,2.535,13,22,3.2688
804,7,8,7,8,0.7993,7,10,1.2975,7,8,0.1657,7,10,0.3296
805,6,7,6,7,0.328,6,7,0.5672,6,7,0.21,6,7,0.3382
806,72,120,64,94,3.3687,52,95,13.7605,64,94,3.7204,52,95,4.8462
807,1501,1500,1501,1500,639.3092,1501,1500,671.381,1501,1500,1031.1054,1501,1500,1036.1142
808,38,50,34,46,0.7594,56,145,3.0931,34,43,1.3207,56,145,5.5934
809,11,10,11,10,0.3189,11,10,0.3801,11,10,0.2814,11,10,0.3406
810,22,28,20,26,0.5557,18,25,1.1585,20,26,0.7835,18,25,1.4285
811,15,22,12,18,0.6138,8,18,1.0389,11,14,0.2542,8,18,0.4721
812,9,11,9,11,0.4271,9,11,0.7405,9,11,0.3228,9,11,0.5238
813,42,47,33,38,1.1636,22,27,1.7968,33,38,1.3685,22,27,1.751
814,10,18,2,3,0.0801,2,3,0.1365,2,3,0.0631,2,3,0.1271
815,13,23,13,23,0.3173,13,18,4.4068,13,18,0.3963,13,18,0.6252
816,19,19,19,19,17.6546,19,19,17.85,19,19,0.3971,19,19,0.6031
817,6,8,6,8,0.2822,6,8,0.4752,6,8,0.1855,6,8,0.3035
818,10,11,10,11,0.1859,10,11,0.3063,10,11,0.1965,10,11,0.3169
819,9,8,9,8,0.2423,9,8,0.3213,9,8,0.2415,9,8,0.2905
820,9,8,9,8,0.2419,9,8,0.3197,9,8,0.2171,9,8,0.2684
821,18,17,18,17,0.4642,18,17,0.6169,18,17,0.3623,18,17,0.4555
822,10,19,3,4,16.2999,1,1,16.4092,2,2,0.1093,2,2,0.1314
823,2,2,2,2,0.1168,2,2,0.1567,2,2,0.0793,2,2,0.116
824,1,1,1,1,0.0793,1,1,0.1053,1,1,0.0639,1,1,0.0963
825,29,41,27,39,0.5478,80,175,2.246,27,39,0.8652,80,175,2.4213
826,8,11,7,9,0.2952,7,11,12.634,7,9,0.2005,7,11,0.328
827,8,8,8,8,0.1744,6,6,0.309,8,8,0.2269,6,6,0.354
828,3,5,2,3,0.0884,2,3,0.161,2,3,0.0781,2,3,0.15
829,4,7,4,7,0.174,3,5,0.4938,4,6,0.1105,3,5,0.1788
830,4,7,4,7,0.1503,3,5,0.2628,4,6,0.114,3,5,0.174
831,74,99,61,78,8.2697,53,188,11.8646,61,78,6.4547,53,188,9.7966
832,14,14,14,14,0.3003,21,24,0.7515,14,14,0.4977,21,24,0.9493
833,22,32,22,32,0.7085,35,193,31.7164,22,32,0.7559,35,193,10.8967
834,307,306,113,126,20.0961,65,74,31.0185,113,126,56.9367,65,74,57.8249
835,19,19,19,19,0.4136,18,18,0.6801,19,19,0.4468,18,18,0.6619
836,15,14,15,14,0.339,15,14,0.4594,15,14,1.2047,15,14,1.2801
837,41,42,19,20,0.615,17,18,0.8396,19,20,1.0831,17,18,1.2959
838,53,55,21,23,0.8672,18,18,1.2418,21,23,1.7585,18,18,2.0139
839,26,26,16,16,0.519,16,15,0.6722,16,16,0.534,16,15,0.673
840,32,32,20,20,15.4757,19,19,15.6683,20,20,0.6896,19,19,0.8775
841,17,16,17,16,0.2344,17,16,0.3098,17,16,0.3244,17,16,0.3967
842,134,141,47,54,17.5181,39,60,18.5456,47,54,10.785,39,60,11.6894
843,8,11,6,8,0.5356,6,9,0.9603,6,8,0.1752,6,9,0.3552
844,63,68,59,64,4.3906,55,165,11.5394,59,64,2.3163,55,165,3.8222
845,8,9,8,9,0.1555,8,18,0.5332,8,9,0.1551,8,18,0.3896
846,18,23,18,23,0.375,49,214,19.5829,18,23,0.3631,49,214,3.5822
847,74,116,55,92,19.461,34,232,38.9038,54,86,3.6687,34,232,12.0166
848,56,79,51,74,18.1441,35,127,24.9522,50,68,4.376,35,127,7.8008
849,38,41,11,17,0.6939,8,16,1.5197,11,16,1.1782,8,16,1.7155
850,2,3,2,3,0.1227,1,1,0.1953,2,2,0.0817,2,2,0.118
851,2,3,2,3,0.1046,1,1,0.1961,2,2,0.0797,2,2,0.1168
852,385,1323,298,765,122.8131,2849,37006,3834.4354,298,685,128.6474,2849,37006,1910.8039
853,3,5,2,3,0.1598,2,3,0.2431,2,3,0.1136,2,3,0.1918
854,577,1105,336,648,19.8206,338,707,78.9667,336,648,1608.5096,338,707,1688.4991
855,25,279,25,279,2.7773,25,48,3.4188,25,48,22.9805,25,48,23.8027
856,39,40,35,38,0.5194,94,332,2.4734,35,38,1.035,94,332,2.9822
857,55,78,53,72,1.2402,53,74,2.0277,53,71,2.2875,53,74,3.0331
858,19,35,17,31,0.3331,9,24,0.9303,11,14,0.3568,9,24,0.5901
859,13,13,13,13,0.2147,13,13,0.3477,13,13,0.2388,13,13,0.3856
860,35,60,32,57,0.7867,45,195,14.1904,32,55,1.2544,45,195,4.9535
861,12,20,11,18,0.4827,12,20,0.744,11,18,0.2763,12,20,0.5372
862,30,45,21,31,0.5218,21,31,0.7693,21,31,0.8936,21,31,1.4123
863,17,21,17,21,0.2964,31,87,2.4971,17,21,0.5628,31,87,13.2209
864,5,9,4,7,0.1034,2,3,0.1756,3,4,0.116,2,3,0.1665
865,81,96,65,80,1.618,46,64,2.5717,65,80,4.7463,46,64,5.5902
866,11,13,10,11,0.1863,10,13,0.341,10,11,0.1985,10,13,0.3592
867,13,19,13,19,0.2352,10,27,2.3826,13,19,0.2798,10,27,1.5252
868,9,26,7,16,0.4717,6,14,0.8778,7,16,0.4464,6,14,0.9797
869,46,59,41,54,1.1644,27,38,1.7498,41,54,1.5434,27,38,1.9598
870,178,267,93,179,3.2672,27,97,9.6253,93,179,15.7737,27,97,21.9455
871,28,55,19,32,0.5988,21,96,3.5222,18,27,0.7492,21,96,5.6866
872,21,38,19,34,0.5021,19,34,1.8442,19,34,1.0997,19,34,2.4856
873,46,65,38,57,0.973,325,2202,530.4118,38,57,3.028,325,2202,548.5531
874,37,45,24,32,0.5972,69,217,33.4264,24,32,1.0539,69,217,25.4448
875,28,30,16,18,0.6185,15,17,0.7807,16,18,0.988,15,17,1.2781
876,9,11,9,11,0.3189,9,23,1.0393,9,11,0.2786,9,23,0.8443
877,2,2,2,2,0.1334,2,2,0.1685,2,2,0.1093,2,2,0.1507
878,13,20,11,14,0.3931,10,21,0.5573,11,14,0.4582,10,21,0.8253
879,4,4,4,4,0.1578,4,4,0.2696,4,4,0.12,4,4,0.2107
880,842,4387,557,1551,108.4201,95,1173,3067.8611,555,670,603.4924,95,1173,800.3492
881,5,7,5,7,0.1989,5,7,0.2976,5,7,0.1997,5,7,0.3146
882,2,2,2,2,0.0801,2,4,0.2281,2,2,0.2036,2,4,0.3292
883,6,9,3,4,0.1657,3,5,0.2317,3,4,0.0793,3,5,0.1772
884,39,66,38,65,1.3026,38,63,1.9559,38,62,1.9034,38,63,2.5401
885,10,14,9,12,0.2261,9,13,0.4598,9,12,0.2265,9,13,0.4867
886,10,30,10,30,0.6675,10,24,1.74,10,30,1.0038,10,24,1.8035
887,45,51,44,50,0.7839,48,169,5.7876,44,49,2.2673,48,169,5.627
888,22,26,22,26,3.251,24,80,4.8683,22,26,8.1557,24,80,9.8818
889,19,30,19,30,0.5964,120,565,79.6448,19,26,1.3042,120,565,33.2843
890,8,11,7,9,0.1748,7,15,0.8427,7,9,0.2672,7,15,0.8459
891,34,50,31,46,0.6623,24,154,4.9555,30,44,0.9631,24,154,4.7518
892,5,8,4,6,0.1768,4,8,0.2711,4,6,0.105,4,8,0.2131
893,75,99,48,72,1.3571,41,155,9.8151,48,72,3.7476,41,155,13.0157
894,36,66,28,48,0.6718,10,24,8.3593,25,35,1.0069,10,24,1.3342
895,4,6,3,4,0.1136,3,5,0.2471,3,4,0.1215,3,5,0.2182
896,9,10,9,10,0.2431,9,10,0.3588,9,10,0.2088,9,10,0.3505
897,12,15,11,14,0.2123,9,12,0.3367,11,14,0.2167,9,12,0.3446
898,6,7,6,7,0.1878,6,14,0.3892,6,7,0.189,6,14,0.39
899,11,21,7,12,0.1835,7,22,0.6382,7,12,0.1764,7,22,0.7582
900,16,32,10,21,0.3982,8,18,1.3807,10,17,0.4417,8,18,0.9521
901,13,23,7,12,0.2956,7,12,0.5028,7,12,0.2403,7,12,0.48
902,12,22,11,19,0.2597,10,14,0.4452,11,19,0.2707,10,14,0.4764
903,64,140,44,106,1.8,48,142,3.8029,44,106,4.2138,48,142,6.0841
904,14,13,14,13,0.2139,14,13,0.2822,14,13,0.2739,14,13,0.3418
905,10,26,10,26,0.7377,3,6,1.0397,6,8,0.3323,3,6,0.4405
906,17,21,17,21,0.2865,17,24,0.5376,17,21,0.3548,17,24,0.6055
907,25,31,25,31,0.8186,25,30,1.3144,25,30,0.6086,25,30,0.8557
908,18,22,18,22,0.3836,18,22,0.6923,18,22,0.525,18,22,0.821
909,7,16,5,11,0.1361,1,1,0.3197,3,4,0.0856,1,1,0.1176
910,55,71,53,69,1.168,47,70,2.334,53,69,7.7676,47,70,9.152
911,17,19,17,19,0.3596,17,19,0.5838,17,19,0.405,17,19,0.6536
912,33,43,33,43,0.7006,33,46,1.3263,33,43,1.1861,33,46,1.8355
913,10,21,9,18,0.2668,9,18,0.4906,9,18,0.3015,9,18,0.5435
914,65,98,52,76,2.0021,48,210,6.5459,52,76,3.2937,48,210,9.3549
915,76,106,41,68,1.434,38,66,2.2914,41,68,4.6377,38,66,5.5192
916,2,2,2,2,0.1014,2,2,0.135,2,2,0.1618,2,2,0.195
917,3,4,3,4,0.0915,3,6,0.3027,3,4,0.2735,3,6,0.5952
918,201,4009,192,4000,42.4028,186,504,101.2754,192,338,110.8849,186,504,124.4482
919,72,132,30,56,1.0401,7,17,1.4064,30,54,2.7971,7,17,3.3379
920,22,36,18,27,0.6311,26,41,1.2225,18,27,3.9241,26,41,4.4641
921,52,79,47,70,1.0835,97,556,63.0946,46,66,5.0025,97,556,58.2828
922,30,40,30,40,6.9833,31,103,8.5003,30,40,1.8189,31,103,4.8343
923,2,3,2,3,0.0477,2,3,0.1353,2,3,0.1342,2,3,0.2905
924,11,14,10,12,0.2625,10,12,0.4338,10,12,0.3955,10,12,0.5735
925,27,41,27,41,0.5814,24,59,1.1076,27,40,0.9284,24,59,1.5631
926,15,16,15,16,0.2313,17,18,0.3955,15,16,0.2739,17,18,0.5032
927,17,17,14,14,0.2573,10,10,0.3659,14,14,0.2956,10,10,0.4188
928,5,7,5,7,0.1965,5,7,0.2869,5,7,0.1803,5,7,0.2822
929,1,1,1,1,0.084,1,1,0.0978,1,1,0.0714,1,1,0.1073
930,11,21,11,21,0.2632,11,21,0.4689,11,21,0.5976,11,21,0.791
931,8,15,8,15,0.1519,8,15,0.2609,8,15,0.2013,8,15,0.3205
932,11,33,10,26,0.8652,10,31,1.7388,10,24,1.2832,10,31,2.218
933,10,12,8,10,0.2439,6,6,0.3359,8,10,0.2214,6,6,0.3197
934,6,8,6,8,0.1563,6,11,0.3055,6,8,0.1626,6,11,0.3489
935,20,35,16,25,0.7456,38,113,2.7631,16,25,0.7444,38,113,2.8851
936,7,8,7,8,0.1594,7,9,0.268,7,8,0.1772,7,9,0.2992
937,12,44,10,37,0.4267,9,19,1.0579,10,30,0.4867,9,19,0.8518
938,10,26,8,23,0.2822,6,9,0.4357,8,16,0.3201,6,9,0.4811
939,9,11,9,11,0.1969,9,23,0.8542,9,11,0.1646,9,23,0.8332
940,26,51,25,49,0.5936,21,58,18.0522,21,38,0.9185,21,58,6.1725
941,48,56,30,38,0.6971,64,223,4.1416,30,38,1.4747,64,223,4.2544
942,11,14,10,12,0.4571,8,10,0.7022,10,12,0.339,8,10,0.5056
943,19,28,14,23,0.2972,9,27,1.0298,14,22,0.5021,9,27,1.119
944,30,50,26,37,1.783,36,55,3.6252,26,37,1.6563,36,55,2.5314
945,5,10,5,10,0.1961,4,10,0.446,5,10,0.2206,4,10,0.4507
946,20,54,18,41,4.1814,17,72,10.6472,18,41,2.2598,17,72,5.5579
947,36,166,35,165,14.8883,25,174,37.3857,35,164,15.017,25,174,26.1127
948,36,131,24,107,4.2679,24,176,17.867,24,107,4.9871,24,176,18.4212
949,20,71,13,31,0.8818,16,47,2.1994,13,30,0.9588,16,47,2.0842
950,10,9,10,9,0.2336,10,9,0.2877,10,9,0.2269,10,9,0.283
951,12,13,12,13,0.2317,12,13,0.3635,12,13,0.2494,12,13,0.3943
952,10,12,10,12,0.163,10,27,0.5178,10,12,0.2032,10,27,0.5818
953,6,7,6,7,0.1373,6,7,0.2467,6,7,0.1875,6,7,0.2936
954,20,29,15,20,0.4346,37,198,21.0987,15,20,0.5305,37,198,8.3195
955,52,75,34,56,1.2548,41,297,7.0828,34,56,2.445,41,297,7.7945
956,59,96,51,83,1.1419,75,389,7.766,51,83,2.4197,75,389,15.6079
957,28,61,25,55,0.7732,19,46,13.8877,24,38,1.0117,19,46,1.541
958,17,18,17,18,0.2865,17,18,0.4472,17,18,0.309,17,18,0.5028
959,21,33,17,28,0.4038,23,77,2.6021,17,26,0.7018,23,77,2.5038
960,28,35,16,23,0.4298,10,18,0.6264,16,23,0.6288,10,18,0.8711
961,37,66,37,66,1.0484,46,76,1.8509,37,64,1.7218,46,76,2.5922
962,19,22,19,22,0.2715,496,3183,43.0841,19,22,0.5028,496,3183,49.9096
963,6,7,6,7,0.2175,6,6,0.3414,6,7,0.1768,6,6,0.341
964,11,16,10,14,0.268,11,18,0.5475,10,14,0.27,11,18,0.5273
965,36,59,33,56,2.2121,38,72,3.5222,33,56,1.5481,38,72,2.5867
966,19,37,14,23,0.4065,22,75,2.023,14,22,0.5802,22,75,1.7104
967,5,6,5,6,0.1677,5,11,0.3252,5,6,0.1721,5,11,0.3067
968,13,21,12,19,0.3185,12,39,3.8277,12,19,0.3876,12,39,2.3214
969,4,5,4,5,0.264,4,5,0.3544,4,5,0.1361,4,5,0.2321
970,10,11,10,11,0.1863,15,37,0.6828,10,11,0.1969,15,37,0.7271
971,36,51,28,43,0.5905,71,226,5.7706,28,43,1.0705,71,226,8.6743
972,1,1,1,1,0.1061,1,1,0.131,1,1,0.0864,1,1,0.114
973,26,31,24,27,0.3967,24,27,0.6173,24,27,0.6244,24,27,0.8506
974,6,16,5,11,0.2155,5,6,0.3426,5,6,0.206,5,6,0.3
975,12,25,6,10,0.3185,6,10,0.4267,6,10,0.3375,6,10,0.444
976,24,36,24,36,2.3605,24,36,2.6625,24,36,0.8411,24,36,1.2738
977,13,33,8,18,0.2936,2,3,0.5964,6,10,0.2348,2,3,0.2893
978,71,125,61,115,2.4406,36,72,3.9079,61,115,5.8606,36,72,7.2134
979,28,39,25,31,0.4342,24,55,1.8805,25,31,0.7101,24,55,2.3514
980,13,17,13,17,0.2171,13,39,5.2646,13,17,0.2617,13,39,7.4289
981,14,28,12,21,0.555,15,27,1.2371,12,20,0.5186,15,27,1.5221
982,14,26,10,22,0.2688,7,8,0.5348,10,22,0.3426,7,8,0.5664
983,10,11,10,11,0.1997,10,11,0.3418,10,11,0.255,10,11,0.386
984,13,15,13,15,0.2052,13,42,1.2529,13,15,1.6598,13,42,2.7817
985,70,129,37,73,1.048,30,113,3.2869,37,72,2.9198,30,113,5.6791
986,11,22,9,19,0.3043,9,25,0.5621,9,19,0.2826,9,25,0.5364
987,37,42,34,39,0.5206,30,77,1.4589,34,39,1.0109,30,77,1.933
988,34,34,32,32,0.9469,30,30,1.2193,32,32,0.7559,30,30,0.9825
989,15,34,10,16,0.3469,19,59,4.6997,9,14,0.3975,19,59,2.3392
990,35,58,34,57,0.7322,11,23,1.3196,14,15,1.2718,11,23,1.4893
991,547,1106,287,589,30.9542,-1,-1,-1,275,540,291.8384,-1,-1,-1
992,47,46,25,46,21.0237,25,46,29.2256,25,46,15.141,25,46,23.1171
993,23,47,15,29,1.7384,14,25,2.6861,15,28,2.3423,14,25,18.0786
994,4,6,2,3,0.1772,2,3,0.2585,2,3,0.1492,2,3,0.2486
995,21,28,18,26,0.4038,41,110,1.4976,18,26,0.956,41,110,2.9427
996,17,19,14,17,0.2775,16,23,0.4752,14,17,0.6907,16,23,1.0969
997,208,554,56,144,29.9492,46,290,171.0419,46,67,120.6026,46,290,140.1323
998,7,11,6,9,0.2226,6,15,0.5561,6,9,0.2103,6,15,0.5171
999,9,13,9,13,0.3864,9,13,0.6568,9,13,0.3256,9,13,9.5317
1000,8,31,6,18,0.9576,6,17,1.588,6,17,0.686,6,17,1.3279
1001,28,44,12,24,0.7661,6,12,0.975,12,24,0.6734,6,12,0.7989
1002,19,23,19,23,0.6592,19,23,1.2738,19,23,0.9584,19,23,1.449
1003,21,42,21,42,1.3393,27,55,9.7113,21,38,1.631,27,55,3.356
1004,14,19,13,16,0.5123,13,16,0.8096,13,16,0.3509,13,16,0.5301
1005,18,22,18,22,0.3686,18,51,1.4285,18,22,11.1379,18,51,12.8412
1006,11,14,8,12,4.3121,8,13,19.1029,8,12,0.3248,8,13,0.6556
1007,306,586,71,130,16.4989,168,1268,656.3339,68,113,268.8484,168,1268,781.881
1008,6,11,5,9,0.2028,5,9,0.5435,5,9,0.2625,5,9,0.4425
1009,13,24,11,19,0.5092,12,38,10.71,11,19,0.7642,12,38,1.9713
1010,150,185,148,185,16.3552,322,1072,51.9464,148,183,77.7059,322,1072,109.0383
1011,10,10,10,10,0.2853,10,10,0.4851,10,10,0.2992,10,10,0.5269
1012,127,250,127,250,15.6885,125,308,30.4367,127,250,57.4451,125,308,59.9944
1013,6,8,6,8,0.2577,8,14,0.7598,6,8,0.1555,8,14,0.4725
1014,21,46,11,16,0.7638,9,24,1.6938,11,16,0.7472,9,24,1.4348
1015,23,62,19,41,1.8584,19,41,3.6746,19,41,7.995,19,41,9.1468
1016,15,15,15,15,0.463,15,15,0.7488,15,15,0.4081,15,15,0.6027
1017,23,25,15,17,5.0968,15,15,5.5717,15,17,0.5696,15,15,0.8131
1018,11,11,11,11,0.3848,11,11,0.5921,11,11,0.4346,11,11,0.6809
1019,38,47,35,44,1.1482,89,464,27.5239,35,43,5.25,89,464,24.6265
1020,15,15,15,15,0.4815,15,17,1.0957,15,15,0.551,15,17,1.1585
1021,22,25,22,25,0.643,39,113,2.1548,22,25,0.4851,39,113,1.2548
1022,14,14,14,14,11.524,14,14,12.0103,14,14,0.2968,14,14,0.5182
1023,13,13,13,13,0.4117,13,13,0.6825,13,13,0.3426,13,13,0.5234
1024,12,12,12,12,0.2013,12,12,0.3307,12,12,0.208,12,12,0.3663
1025,13,15,13,15,1.0823,21,23,2.2646,13,15,0.506,21,23,1.0543
1026,15,16,15,16,0.5257,15,16,0.8486,15,16,0.3655,15,16,0.5498
1027,14,15,14,15,0.5798,14,15,1.0989,14,15,0.3303,14,15,2.604
1028,15,19,13,15,0.9082,13,15,1.7025,13,15,0.5115,13,15,1.1526
1029,15,18,14,16,0.6375,14,16,1.1901,14,16,0.4227,14,16,0.8435
1030,17,21,17,21,0.3355,21,64,1.74,17,21,0.6852,21,64,2.61
1031,6,5,6,5,0.3473,6,5,0.4721,6,5,0.163,6,5,0.2025
1032,8,8,8,8,0.1914,8,8,0.2972,8,8,0.3497,8,8,0.5439
1033,35,52,23,40,0.9923,14,41,14.3025,23,40,1.6247,14,41,23.4392
1034,60,86,32,53,1.0796,24,55,18.8274,32,53,6.8664,24,55,7.3559
1035,28,41,27,37,0.7946,59,237,38.6603,27,37,1.4498,59,237,24.7651
1036,35,68,30,55,1.9492,88,638,52.73,30,55,3.9347,88,638,58.3574
1037,8,11,7,10,0.2585,7,8,0.4397,7,10,0.4255,7,8,0.6564
1038,87,137,59,102,14.7659,109,1087,100.5988,59,100,16.9789,109,1087,95.0156
1039,22,36,21,34,0.6844,45,147,3.9643,21,24,1.0831,45,147,21.4118
1040,89,94,65,69,3.7148,61,182,16.4621,65,69,9.5775,61,182,24.5409
1041,15,18,13,17,0.7531,9,12,1.061,13,16,0.5155,9,12,0.72
1042,47,114,18,43,12.6304,15,41,20.9985,18,43,1.4893,15,41,3.5992
1043,5,7,5,7,0.1946,2,3,0.6442,5,6,0.1132,2,3,4.7518
1044,5,8,2,3,0.0955,2,3,0.1511,2,3,0.0951,2,3,0.1496
1045,5,8,2,3,0.0742,2,3,0.1235,2,3,0.0722,2,3,0.1314
1046,5,8,2,3,0.1014,2,3,0.1661,2,3,4.0271,2,3,4.0981
1047,8,14,7,13,0.2159,7,11,0.3414,7,13,0.399,7,11,0.6532
1048,42,55,38,51,0.7338,43,137,2.1221,38,51,6.8917,43,137,8.1947
1049,17,25,14,19,1.0736,15,24,1.8217,14,19,0.6418,15,24,1.1581
1050,8,12,8,12,0.4089,4,6,0.6497,8,12,0.2877,4,6,0.4661
1051,15,28,14,27,0.3528,9,27,1.663,14,23,0.686,9,27,1.7096
1052,12,11,12,11,0.1871,12,11,0.2455,12,11,0.2088,12,11,0.2707
1053,51,90,32,61,0.7369,22,232,15.8602,32,61,14.2271,22,232,29.4396
1054,11,11,11,11,0.3209,11,11,0.4318,11,11,0.2352,11,11,0.3043
1055,30,50,25,40,0.5482,30,148,11.3594,25,40,2.5515,30,148,16.5837
1056,12,14,11,13,0.2119,9,11,0.3343,11,13,0.2325,9,11,0.369
1057,4,5,4,5,0.1452,4,5,0.2309,4,5,0.176,4,5,0.476
1058,4,5,4,5,0.1748,4,5,0.2968,4,5,0.1294,4,5,0.2198
1059,8,12,8,12,0.4231,8,12,0.9394,8,12,0.5147,8,12,1.3705
1060,61,65,31,35,1.7435,30,33,2.2527,31,35,5.7189,30,33,6.0221
1061,45,48,23,26,1.3275,21,26,4.9626,23,26,8.2946,21,26,8.7336
1062,3,5,2,3,0.0817,2,3,0.1721,2,3,0.1223,2,3,0.2092
1063,25,40,20,27,0.8494,16,36,2.9814,20,26,1.4972,16,36,11.0151
1064,10,19,9,17,0.3817,8,24,1.4419,9,16,0.6367,8,24,3.7516
1065,46,106,28,55,3.7476,31,67,6.1192,28,53,13.7736,31,67,15.6399
1066,36,51,28,43,1.1064,24,52,4.0196,28,43,16.3544,24,52,17.0657
1067,17,17,13,16,0.4231,10,16,0.735,13,16,0.5151,10,16,0.7326
1068,14,29,12,22,1.2722,11,19,6.476,12,22,1.4601,11,19,2.3948
1069,3,4,3,4,0.131,3,4,0.221,3,4,0.1511,3,4,0.2411
1070,65,70,60,65,2.0068,54,160,9.6004,60,65,5.0017,54,160,16.9173
1071,52,57,49,54,0.7661,43,127,11.0696,49,54,2.9435,43,127,5.0491
1072,50,55,48,53,1.7119,42,124,17.7991,48,53,11.1916,42,124,13.9019
1073,1,1,1,1,0.069,1,1,0.0896,1,1,0.0414,1,1,0.0639
1074,56,61,51,56,1.6894,45,133,10.7475,51,56,7.2213,45,133,16.0066
1075,56,61,51,56,18.3494,45,133,20.7107,51,56,7.9117,45,133,11.0724
1076,56,61,51,56,18.3411,45,133,20.5023,51,56,7.8359,45,133,10.8801
1077,56,61,51,56,0.8577,45,133,2.0925,51,56,6.7539,45,133,16.3714
1078,56,61,51,56,7.6038,45,133,8.7478,51,56,8.1438,45,133,10.3137
1079,12,15,12,15,13.7977,12,15,13.9721,12,15,0.2336,12,15,0.3852
1080,28,35,28,35,0.5443,65,293,29.1443,28,35,14.7356,65,293,38.9153
1081,64,116,55,104,8.82,161,988,1143.5314,48,73,4.8106,161,988,220.8801
1082,13,31,13,31,1.7542,4,8,22.0426,11,18,0.6244,4,8,0.9742
1083,2,3,2,3,0.5356,2,3,1.3219,2,3,0.1018,2,3,0.219
1084,8,9,8,9,0.1709,8,21,0.6955,8,9,0.2909,8,21,1.0247
1085,44,57,38,51,0.7401,32,109,3.1275,38,51,15.3454,32,109,33.1004
1086,6,11,5,9,0.5814,6,14,1.0523,5,9,0.6055,6,14,3.9256
1087,4,7,3,5,0.0982,3,6,0.4709,3,5,0.146,3,6,0.5455
1088,52,72,48,68,1.0673,1936,9094,168.814,48,68,15.287,1936,9094,567.0197
1089,48,62,44,58,0.78,1638,6156,131.1449,44,58,2.2267,1638,6156,471.033
1090,2,2,2,2,0.1626,2,2,0.1942,2,2,0.1393,2,2,0.176
1091,28,33,28,33,0.4275,30,104,5.741,28,33,0.8364,30,104,17.1249
1092,10,17,6,10,0.2001,6,10,0.3288,6,10,0.193,6,10,0.3686
1093,19,21,19,21,0.2731,19,53,2.4098,19,21,1.1021,19,53,5.0388
1094,5,4,5,4,0.1342,5,4,0.1661,5,4,0.0951,5,4,0.146
1095,11,10,11,10,0.1744,11,10,0.2285,11,10,0.2403,11,10,0.294
1096,6,5,6,5,0.3655,6,5,0.4377,6,5,0.1819,6,5,0.219
1097,6,5,6,5,0.1882,6,5,0.2538,6,5,0.1567,6,5,0.2025
1098,7,7,7,7,0.146,7,7,0.2301,7,7,0.1539,7,7,0.2431
1099,5,4,5,4,0.2546,5,4,0.324,5,4,0.1373,5,4,0.1819
1100,6,5,6,5,0.2005,6,5,0.2471,6,5,0.1582,6,5,0.2139
1101,6,5,6,5,0.1334,6,5,0.1693,6,5,0.1373,6,5,0.1989
1102,5,4,5,4,0.1721,5,4,0.2388,5,4,0.1373,5,4,0.1965
1103,9,8,9,8,0.1693,9,8,0.2167,9,8,0.176,9,8,0.2348
1104,9,8,9,8,0.1551,9,8,0.2021,9,8,0.2072,9,8,0.2577
1105,7,6,7,6,0.1875,7,6,0.2253,7,6,0.1796,7,6,0.2214
1106,7,7,7,7,0.2407,6,6,0.324,7,7,0.163,6,6,0.2656
1107,7,6,7,6,0.2202,7,6,0.2786,7,6,0.1918,7,6,0.2498
1108,5,4,5,4,0.1732,5,4,0.2368,5,4,0.1302,5,4,0.1953
1109,5,5,5,5,0.1788,7,8,0.2952,5,5,0.161,7,8,0.2743
1110,8,8,8,8,0.1602,12,12,0.2846,8,8,0.1965,12,12,0.326
1111,13,15,13,15,0.1871,13,33,0.4981,13,15,438.2535,13,33,438.559
1112,6,5,6,5,0.2518,6,5,0.2944,6,5,0.1519,6,5,0.1985
1113,4,5,4,5,0.2419,4,5,0.345,4,5,0.2028,4,5,0.3303
1114,6,5,5,5,0.1263,5,6,0.2261,5,5,0.1188,5,6,0.2293
1115,26,27,16,17,0.3769,14,15,0.5368,16,17,0.5467,14,15,0.6947
1116,8,9,8,9,0.3872,15,22,1.1917,8,9,0.2147,15,22,0.5447
1117,5,4,5,4,0.1405,5,4,0.1788,5,4,0.1377,5,4,0.1855
1118,5,4,5,4,0.1823,5,4,0.27,5,4,0.1488,5,4,0.2107
1119,2,2,2,2,0.2076,2,2,0.2332,2,2,0.1353,2,2,0.1847
1120,2,3,2,3,0.084,2,3,0.1697,2,3,0.0686,2,3,0.1515
1121,3,4,2,2,0.1231,2,2,0.146,2,2,0.1468,2,2,0.1855
1122,14,25,14,25,0.4653,27,48,0.9493,14,25,0.5905,27,48,0.9998
1123,14,25,14,25,5.43,27,48,5.8109,14,25,0.3682,27,48,1.5923
1124,35,49,35,49,0.6086,35,49,0.9564,35,49,1.091,35,49,1.4368
1125,39,51,39,51,0.5988,39,51,0.9986,39,51,2.8006,39,51,3.1567
1126,36,51,28,43,0.5403,24,55,0.9422,28,43,1.1332,24,55,1.603
1127,21,191,21,191,1.6286,21,20,11.9755,21,20,6.0963,21,20,6.4808
1128,4,6,4,6,0.1661,2,2,0.3982,4,5,0.2846,2,2,0.3398
1129,18,17,18,17,0.2597,18,17,0.3367,18,17,0.3493,18,17,0.4346
1130,64,561,63,559,4.5963,3,6,4.9196,3,4,3.7247,3,6,4.8004
1131,44,58,37,51,0.6256,48,216,4.2221,37,51,1.3511,48,216,4.6539
1132,32,45,27,40,0.7535,95,504,14.6377,27,39,2.353,95,504,16.0011
1133,31,39,26,34,0.6043,44,181,10.3745,26,34,1.0661,44,181,6.8633
1134,11,10,11,10,0.3039,11,10,0.375,11,10,0.2526,11,10,0.3268
1135,31,30,19,24,0.4472,10,18,0.8084,19,24,0.7448,10,18,1.1889
1136,31,30,19,24,0.4105,10,18,0.6611,19,24,0.7535,10,18,4.063
1137,34,40,25,31,0.5368,14,20,0.7669,25,31,0.9643,14,20,1.2797
1138,34,41,22,29,0.5332,16,29,1.1261,22,29,0.9797,16,29,1.5939
1139,13,12,10,12,0.2494,8,12,0.3943,10,12,0.2388,8,12,0.3832
1140,40,47,40,47,0.5502,48,62,1.0172,40,47,1.2015,48,62,1.6555
1141,8,8,8,8,0.1472,8,8,0.2407,8,8,0.1689,8,8,0.2696
1142,17,21,17,21,0.2644,21,43,0.6019,17,21,0.6331,21,43,1.0732
1143,3,3,3,3,0.101,3,3,0.1243,3,3,0.1231,3,3,0.1618
1144,38,40,37,39,0.5139,36,38,0.8313,37,39,1.0448,36,38,1.4194
1145,4,4,4,4,0.1172,4,4,0.1823,4,4,0.1223,4,4,0.2151
1146,28,39,24,35,0.5246,21,32,0.8257,24,35,0.9106,21,32,1.1873
1147,28,39,24,35,0.4634,21,32,0.7196,24,35,0.7428,21,32,1.0302
1148,22,28,13,21,0.3521,14,23,0.5925,13,21,1.1936,14,23,1.4656
1149,60,65,42,48,0.9671,56,124,4.5075,42,46,1.9839,56,124,3.0655
1150,155,413,88,217,5.5725,91,260,10.1929,88,217,27.7619,91,260,31.5692
1151,151,150,151,150,2.8215,151,150,3.8017,151,150,20.8686,151,150,21.6167
1152,14,21,14,21,0.3323,12,32,1.3129,14,19,0.6509,12,32,1.3018
1153,11,18,11,18,0.1981,9,23,0.6264,11,16,0.9722,9,23,1.3417
1154,8,8,8,8,0.1563,8,8,0.2463,8,8,0.1669,8,8,0.2617
1155,26,44,26,44,1.6026,12,39,9.1579,26,44,2.3633,12,39,7.078
1156,95,115,95,115,1.9334,456,2171,94.1393,95,115,5.3771,456,2171,67.0993
1157,30,29,30,29,0.4831,30,29,0.6086,30,29,0.7519,30,29,0.8688
1158,28,45,22,33,3.7543,22,33,14.4821,22,33,3.9608,22,33,6.7259
1159,24,39,17,32,0.6978,18,34,1.2197,17,32,0.9442,18,34,1.5118
1160,3,4,3,4,0.1326,3,5,0.2443,3,4,0.0643,3,5,0.1638
1161,9,12,8,9,0.2419,8,21,0.4417,8,9,0.2119,8,21,0.4835
1162,42,61,42,61,0.701,32,64,1.3511,42,61,1.6701,32,64,2.2559
1163,23,51,14,31,0.9059,16,73,6.3213,12,26,1.1376,16,73,4.6156
1164,126,220,79,173,18.1295,46,853,229.7814,79,160,25.1152,46,853,190.2452
1165,68,88,63,84,2.5184,51,80,4.1988,63,81,3.431,51,80,4.3346
1166,53,92,46,76,2.5377,41,81,7.5564,46,76,3.3718,41,81,8.8003
1167,12,26,6,14,0.4373,4,8,0.7973,6,14,0.3323,4,8,0.6173
1168,15,19,15,19,0.3082,15,19,0.4819,15,19,0.401,15,19,0.6075
1169,4,6,4,6,0.2032,4,7,0.4223,4,6,0.2261,4,7,0.4255
1170,13,12,13,12,0.2561,13,12,0.315,13,12,0.2731,13,12,0.3359
1171,3,5,3,5,0.1567,3,6,0.2921,3,5,0.2064,3,6,0.3236
1172,107,152,48,78,2.366,75,636,26.254,48,77,6.6667,75,636,21.8918
1173,11,23,8,14,0.3548,8,13,0.5581,8,13,0.3071,8,13,0.4807
1174,6,8,6,8,0.1957,6,8,0.3671,6,8,0.1488,6,8,0.2577
1175,67,94,31,47,1.0851,49,292,6.0699,31,47,2.4915,49,292,8.6779
1176,14,25,13,23,0.3442,14,24,0.6122,13,23,0.3675,14,24,0.6311
1177,2,3,2,3,0.073,2,3,0.1464,2,3,0.0615,2,3,0.1393
1178,8,9,8,9,0.1661,8,16,5.0052,8,9,0.1575,8,16,0.4026
1179,10,12,9,12,0.1855,9,12,0.3122,9,12,0.1942,9,12,0.3343
1180,14,23,11,19,0.2597,14,27,0.489,11,19,0.3706,14,27,0.6442
1181,40,52,40,52,0.6311,30,48,1.1021,40,52,1.5079,30,48,1.9527
1182,9,22,5,12,0.221,6,13,0.4022,5,12,0.2143,6,13,0.3963
1183,8,8,8,8,0.1942,8,8,0.2881,8,8,0.1764,8,8,0.2771
1184,25,34,24,33,0.3797,20,40,0.7026,24,33,1.5339,20,40,1.901
1185,34,46,33,45,0.534,25,52,1.0942,33,45,0.9663,25,52,1.4609
1186,1,1,1,1,0.0769,1,1,0.0907,1,1,0.075,1,1,0.0927
1187,39,82,35,78,1.0776,53,180,3.4271,35,78,3.0142,53,180,5.46
1188,11,29,6,14,0.3568,7,17,0.7128,6,14,0.4902,7,17,0.9023
1189,43,58,41,56,9.7725,1,1,12.6146,40,49,2.1047,1,1,2.145
1190,33,45,32,44,0.5925,1,1,2.3277,31,37,1.0168,1,1,1.0729
1191,23,32,22,31,0.405,1,1,2.0415,21,24,0.504,1,1,0.5475
1192,27,33,24,30,0.3564,28,99,2.1497,24,30,0.8032,28,99,3.4733
1193,257,508,6,7,1.6669,6,11,1.7897,6,7,4.6764,6,11,4.8181
1194,11,29,8,19,0.3651,3,6,0.7176,8,19,0.4298,3,6,0.9465
1195,42,66,40,64,0.9189,1193,7326,231.9975,39,60,2.066,1193,7326,262.625
1196,57,76,45,62,0.8613,36,55,1.3294,45,60,2.3854,36,55,2.9589
1197,2,2,2,2,0.1014,2,2,0.135,2,2,0.0911,2,2,0.1496
1198,3,5,3,5,0.1815,4,6,0.2778,3,5,0.1223,4,6,0.2376
1199,13,18,12,16,0.2265,11,26,0.5013,12,16,0.253,11,26,0.5759
1200,9,10,9,10,0.1677,9,11,0.2972,9,10,0.1993,9,11,0.3272
1201,13,12,13,12,0.2506,13,12,0.3102,13,12,0.2921,13,12,0.3552
1202,518,6026,130,1507,41.9682,134,646,61.7399,130,403,2506.9851,134,646,2516.0041
1203,36,40,34,38,0.6272,33,37,0.9497,34,38,1.8588,33,37,2.5768
1204,13,22,12,20,0.3035,13,21,0.5313,12,20,0.6651,13,21,1.0938
1205,53,88,48,82,1.0535,29,147,14.5473,47,74,2.0526,29,147,10.412
1206,14,26,12,21,0.5601,13,22,0.9939,12,21,0.3714,13,22,0.656
1207,13,14,9,13,0.2332,9,13,0.3896,9,13,0.3923,9,13,0.5692
1208,3,4,3,4,0.0978,3,5,0.1843,3,4,0.1128,3,5,0.2384
1209,13,28,8,20,0.4018,2,3,0.613,7,12,0.2021,2,3,0.255
1210,22,26,22,26,0.4136,22,26,0.7417,22,26,0.5557,22,26,1.9306
1211,32,40,23,30,0.793,31,42,1.6598,23,30,1.1096,31,42,1.9583
1212,9,9,7,8,0.264,7,8,0.4314,7,8,0.3055,7,8,0.4681
1213,10,10,10,10,0.2088,7,6,0.2968,10,10,0.189,7,6,0.2806
1214,5,5,5,5,0.1732,5,6,0.2565,5,5,0.1428,5,6,0.2407
1215,33,44,29,40,0.474,26,44,1.3886,29,40,1.9188,26,44,2.3171
1216,21,40,20,38,0.705,22,49,2.0364,20,38,0.8052,22,49,1.5896
1217,4,4,4,4,0.116,4,4,0.1859,4,4,0.1042,4,4,0.189
1218,18,33,14,21,0.624,20,40,1.0918,13,16,0.765,20,40,1.2659
1219,29,40,29,40,3.0623,40,86,4.9575,29,39,1.1854,40,86,3.1531
1220,366,1301,286,752,27.3447,2793,36774,1656.2005,286,672,104.2284,2793,36774,1165.5318
1221,15,19,12,16,0.3667,11,33,1.1096,12,16,0.6122,11,33,1.8272
1222,21,31,21,31,0.416,40,129,14.8244,21,31,0.7042,40,129,4.3476
1223,57,76,29,44,0.7634,168,567,53.5731,29,44,2.6001,168,567,74.3526
1224,10,13,10,13,0.221,10,16,0.4203,10,13,0.2198,10,16,0.4219
1225,54,89,42,75,1.3192,58,171,3.2897,42,75,2.814,58,171,6.0924
1226,27,32,18,22,0.4026,18,22,0.5786,18,22,0.7196,18,22,0.9379
1227,9,8,9,8,0.2459,9,8,0.2932,9,8,0.2103,9,8,0.2585
1228,95,136,68,109,1.695,47,508,35.6275,68,109,5.5342,47,508,44.5234
1229,10,14,8,10,0.2017,7,16,0.5052,7,8,0.1357,7,16,0.3663
1230,14,18,13,18,0.3007,12,20,0.5636,13,18,0.386,12,20,0.6647
1231,4,5,4,5,0.0939,5,8,0.2771,4,5,0.1101,5,8,0.27
1232,16,28,9,15,0.3027,2,3,0.4614,9,13,0.2897,2,3,0.3876
1233,256,255,256,255,14.792,256,255,16.384,256,255,63.1021,256,255,64.297
1234,6,9,3,4,0.2068,3,4,0.3126,3,4,0.1646,3,4,0.2656
1235,8,8,8,8,0.2518,8,8,0.3477,8,8,0.2115,8,8,0.315
1236,17,26,17,26,0.6272,17,26,1.0507,17,26,1.2386,17,26,1.8536
1237,28,43,28,43,0.8538,43,116,2.6285,28,43,1.0776,43,116,2.8697
1238,57,81,48,70,1.2544,44,78,2.1063,48,70,2.3684,44,78,3.8301
1239,5,8,4,6,0.2068,5,11,0.5218,4,6,0.2135,5,11,0.5451
1240,41,50,36,45,0.6343,41,105,2.4639,35,41,1.3263,41,105,2.3127
1241,13,19,12,17,0.2475,10,15,0.4618,12,17,0.266,10,15,0.5084
1242,20,26,16,20,0.7918,16,19,1.1301,16,20,0.5652,16,19,0.9063
1243,3,6,3,6,0.1294,2,3,0.2407,2,3,0.0734,2,3,0.1488
1244,15,14,15,14,0.2321,15,14,0.2944,15,14,0.2794,15,14,0.3442
1245,17,16,17,16,0.2467,17,16,0.3161,17,16,0.3209,17,16,0.3935
1246,16,15,16,15,0.2392,16,15,0.3055,16,15,0.2778,16,15,0.3615
1247,17,16,17,16,0.2794,17,16,0.3501,17,16,0.3311,17,16,0.405
1248,17,16,17,16,0.2885,17,16,0.3651,17,16,0.3319,17,16,0.418
1249,11,10,11,10,0.2928,11,10,0.3635,11,10,0.2321,11,10,0.3071
1250,19,24,17,21,1.0792,1,1,2.445,16,18,0.5072,1,1,0.5427
1251,18,23,16,20,0.3481,1,1,0.96,15,17,0.4046,1,1,0.4472
1252,28,35,25,29,0.5443,1,1,2.5456,24,26,1.1313,1,1,1.2232
1253,15,17,14,15,0.2396,14,38,2.0609,14,15,1.706,14,38,2.2673
1254,9,15,9,15,0.2621,9,15,0.4598,9,15,0.2905,9,15,0.4792
1255,13,50,11,37,0.8613,11,26,1.8236,11,34,1.5173,11,26,2.5748
1256,5,11,3,6,0.1965,2,3,0.2996,3,5,0.1855,2,3,0.2309
1257,14,19,14,19,0.2814,15,21,0.4934,14,19,0.2786,15,21,0.5064
1258,11,20,7,11,0.2601,7,18,0.4646,7,11,0.3082,7,18,0.5273
1259,18,31,15,24,0.5688,6,13,2.2598,13,14,0.6035,6,13,1.1826
1260,61,72,43,61,2.5586,34,73,3.2289,43,61,2.3629,34,73,3.0197
1261,26,36,22,32,1.1696,22,32,1.7005,22,32,2.9447,22,32,3.6027
1262,37,69,21,39,0.564,63,275,13.6188,21,39,1.2852,63,275,15.2329
1263,27,36,23,32,0.3892,19,27,0.624,23,32,1.4526,19,27,1.7996
1264,15,20,14,19,0.3568,15,23,0.8103,14,19,0.4728,15,23,0.8972
1265,11,11,11,11,2.2784,11,11,2.4943,11,11,0.1922,11,11,0.3094
1266,15,19,15,19,0.2368,26,33,0.5068,15,19,0.2932,26,33,0.5696
1267,5,8,4,6,0.1946,4,10,0.4022,4,6,0.1728,4,10,0.3828
1268,14,15,14,15,0.2171,63,277,3.3963,14,15,0.2826,63,277,4.5154
1269,16,19,16,19,0.2913,26,32,0.5557,16,19,0.2889,26,32,0.538
1270,11,11,11,11,0.2301,11,11,0.3469,11,11,0.2044,11,11,0.3228
1271,11,11,11,11,0.2028,11,11,0.3272,11,11,0.195,11,11,0.3138
1272,235,427,128,237,9.0734,410,2833,123.0523,126,224,40.396,410,2833,69.6331
1273,3,4,3,4,0.0907,3,6,0.2431,3,4,0.1582,3,6,0.3457
1274,30,45,18,34,0.8032,20,45,1.8754,18,32,1.3661,20,45,2.2523
1275,30,47,24,36,0.6718,32,62,1.4696,24,36,0.915,32,62,2.1386
1276,13,15,13,15,0.2368,13,16,0.3903,13,15,0.2589,13,16,0.4259
1277,16,20,16,20,0.4188,16,20,0.6982,16,20,0.5494,16,20,0.8546
1278,3,3,3,3,0.1598,3,3,0.204,3,3,0.1346,3,3,0.1823
1279,5,4,5,4,0.1764,5,4,0.2435,5,4,0.1452,5,4,0.2096
1280,40,72,39,70,0.8739,42,126,11.4849,39,70,3.0335,42,126,11.9207
1281,23,26,19,25,0.6532,19,25,1.1771,19,25,1.2256,19,25,1.8631
1282,33,32,33,32,0.5226,33,32,0.7211,33,32,1.1364,33,32,1.4005
1283,4,6,3,4,0.1235,3,4,0.2139,3,4,0.1626,3,4,0.2822
1284,8,8,8,8,0.176,8,8,0.2747,8,8,0.1693,8,8,0.2936
1285,22,30,19,26,0.4432,12,35,4.6958,19,26,0.6971,12,35,5.01
1286,2,2,2,2,0.1038,2,2,0.1393,2,2,0.0761,2,2,0.1136
1287,24,25,13,14,0.341,13,14,0.4653,13,14,0.5013,13,14,0.6584
1288,19,27,17,25,0.2786,22,87,4.0397,17,25,0.4381,22,87,1.5864
1289,22,25,22,25,0.3876,22,25,0.7152,22,25,0.4827,22,25,0.7886
1290,1,1,1,1,0.0828,1,1,0.1077,1,1,0.0643,1,1,0.0927
1291,48,60,48,60,0.7898,48,63,1.3251,48,60,1.8382,48,63,2.3597
1292,31,33,31,33,0.4405,31,91,1.6282,31,33,0.8625,31,91,2.7177
1293,20,25,15,20,0.2865,32,85,5.4363,15,20,0.4018,32,85,6.7922
1294,34,36,34,36,1.9977,46,98,2.6672,34,36,0.8025,46,98,1.5323
1295,3,5,3,5,0.2475,2,2,0.4298,3,3,0.2025,3,3,0.2463
1296,3,3,3,3,0.1271,3,3,0.1764,3,3,0.0943,3,3,0.1239
1297,65,122,37,92,1.736,30,76,4.1818,37,82,6.047,30,76,7.1692
1298,18,18,17,18,0.2557,13,14,0.3892,17,18,0.3418,13,14,0.4997
1299,27,29,27,29,0.3627,39,83,0.969,27,29,1.1009,39,83,1.7064
1300,6,8,6,8,0.144,6,18,0.675,6,8,0.1772,6,18,0.7456
1301,10,13,10,13,0.2486,11,40,2.0246,10,13,0.3998,11,40,1.3492
1302,9,14,7,10,0.4034,7,10,0.6477,7,10,0.3757,7,10,0.6446
1303,13,12,13,12,0.2147,13,12,0.2759,13,12,0.2794,13,12,0.3402
1304,6,8,6,8,0.191,5,6,0.2731,6,8,0.1673,5,6,0.2506
1305,23,50,11,17,0.8028,11,17,1.573,11,16,0.9035,11,17,1.3065
1306,6,10,6,10,0.2218,5,7,0.7128,6,9,0.2163,5,7,0.4484
1307,16,26,13,19,0.5542,13,31,0.9789,13,19,0.6982,13,31,1.1238
1308,20,30,18,28,0.5644,18,31,1.1471,18,28,0.6513,18,31,1.3334
1309,37,69,21,39,0.6821,28,115,2.6794,21,39,1.1822,28,115,3.2692
1310,18,19,18,19,0.2309,18,40,0.583,18,19,0.3414,18,40,0.6975
1311,57,83,45,69,1.0148,36,66,1.7561,45,66,2.415,36,66,4.3654
1312,6,12,5,9,0.2246,6,12,0.4559,5,9,0.21,6,12,0.4582
1313,16,32,15,31,0.6003,30,160,7.9283,15,31,1.2505,30,160,6.1871
1314,13,14,13,14,0.2092,13,14,0.3505,13,14,0.221,13,14,0.3915
1315,18,22,13,19,0.3765,10,16,0.6911,13,19,0.4827,10,16,0.8194
1316,37,36,35,35,1.9969,34,34,2.274,35,35,0.9434,34,34,1.254
1317,16,19,16,19,0.5253,16,19,0.868,16,19,0.4484,16,19,0.746
1318,104,148,84,128,1.6484,101,660,29.785,84,128,6.8712,101,660,34.9454
1319,18,111,3,4,1.9432,3,4,2.0443,3,4,1.8627,3,4,1.9579
1320,4,3,4,3,0.1626,4,3,0.2273,4,3,0.1168,4,3,0.1586
1321,11,10,11,10,0.2202,11,10,0.2897,11,10,0.2119,11,10,0.2869
1322,50,63,49,62,0.7444,44,61,1.2892,49,62,1.8063,44,61,2.2938
1323,1,1,1,1,0.084,1,1,0.1089,1,1,0.0631,1,1,0.0907
1324,11,21,11,21,0.18,66,186,1.1538,11,21,0.1989,66,186,1.1775
1325,3,4,1,1,0.0596,1,1,0.0785,1,1,0.0489,1,1,0.0742
1326,8,16,2,3,0.1018,2,3,0.1464,2,3,0.0777,2,3,0.1227
1327,21,22,13,14,0.36,13,13,0.5171,13,14,0.4389,13,13,0.5992
1328,40,60,40,60,0.763,40,60,1.1905,40,60,1.2217,40,60,1.6523
1329,16,17,16,17,0.255,16,17,0.4018,16,17,0.2755,16,17,0.4298
1330,15,22,15,22,0.313,17,30,1.0282,15,20,0.33,17,30,1.0117
1331,6,16,3,5,0.2984,3,6,0.4914,3,5,0.2368,3,6,0.9371
1332,2,2,2,2,0.101,2,2,0.1353,2,2,0.0781,2,2,0.1156
1333,6,10,5,8,2.8365,5,7,2.9696,5,7,0.1638,5,7,0.2573
1334,2,2,2,2,0.0998,2,2,0.1188,2,2,0.0884,2,2,0.1121
1335,10,17,8,12,0.238,6,8,0.3663,6,8,0.1788,6,8,0.2625
1336,39,40,39,40,0.5178,39,114,1.5043,39,40,1.0409,39,114,2.0731
1337,110,163,88,109,2.5101,87,271,8.297,88,105,8.1703,87,271,11.1948
1338,22,28,13,21,0.384,14,23,0.6094,13,21,0.5873,14,23,0.9003
1339,16,56,14,41,1.0673,15,43,1.7407,14,40,1.2394,15,43,1.9827
1340,21,36,20,34,1.198,20,46,1.5738,20,34,0.6793,20,46,1.0823
1341,9,9,9,9,0.2171,9,9,0.3611,9,9,0.2226,9,9,0.3615
1342,7,12,6,11,0.1713,3,4,0.27,4,6,1.0081,3,4,1.0689
1343,15,32,14,30,0.4839,15,29,0.8802,14,30,0.7223,15,29,1.2075
1344,14,17,12,16,0.2447,9,12,0.3805,12,16,0.3015,9,12,0.45
1345,8,11,8,11,0.4835,1,1,1.1301,7,7,0.4038,7,7,0.4736
1346,44,59,34,45,0.6777,30,40,1.02,34,45,2.0522,30,40,2.385
1347,12,15,8,11,0.4125,9,10,0.688,8,11,0.3453,9,10,0.6481
1348,30,45,21,32,0.553,25,48,0.9927,21,32,0.853,25,48,1.479
1349,3,4,3,4,0.1263,3,6,0.2178,3,4,0.1042,3,6,0.2028
1350,39,42,38,41,0.5194,1,1,0.9789,37,38,1.8923,1,1,1.9346
1351,21,38,16,22,0.433,16,49,0.8186,16,22,0.6035,16,49,1.044
1352,194,282,103,183,5.0427,138,2124,189.6684,103,181,21.6482,138,2124,203.9652
1353,31,60,16,34,0.495,6,19,1.018,14,26,0.7878,6,19,1.1119
1354,26,30,22,26,0.4263,22,26,5.9021,22,26,0.5936,22,26,0.8143
1355,96,110,55,64,1.5426,33,41,1.9113,55,64,11.2682,33,41,11.6187
1356,5,5,5,5,0.1855,5,13,0.6852,5,5,0.1444,5,13,0.3165
1357,66,121,66,121,2.4339,122,343,5.0885,66,121,5.0712,122,343,7.5312
1358,3,5,3,5,0.1835,2,2,0.3864,3,3,0.1977,3,3,0.2376
1359,35,48,34,47,1.0243,31,50,1.8469,34,47,0.9923,31,50,1.464
1360,18,22,18,22,0.6572,23,82,4.3287,18,22,0.4831,23,82,2.5354
1361,12,11,12,11,0.3082,12,11,0.4239,12,11,0.2447,12,11,0.3023
1362,12,11,12,11,0.4906,12,11,0.628,12,11,0.2368,12,11,0.2936
1363,19,27,18,25,0.3967,26,35,0.7432,18,25,0.4468,26,35,0.7563
1364,19,29,18,27,0.6789,26,38,1.2935,18,27,0.8344,26,38,1.4048
1365,21,22,14,15,0.551,10,10,0.7022,14,15,0.4251,10,10,0.5739
1366,9,11,9,11,0.1965,9,11,0.328,9,11,0.2017,9,11,0.3228
1367,19,27,19,27,0.4626,33,44,0.8538,19,27,0.4531,33,44,0.866
1368,11,11,11,11,0.2763,11,11,0.5317,11,11,0.2182,11,11,0.3367
1369,19,25,18,24,0.45,18,55,2.5946,18,24,2.0443,18,55,4.5067
1370,13,13,11,11,2.8693,11,11,3.0158,11,11,4.7637,11,11,4.901
1371,7,8,7,8,0.2301,7,18,0.6406,7,8,0.1985,7,18,0.5431
1372,19,31,19,31,0.6509,22,44,1.6219,19,31,0.9631,22,44,1.9136
1373,65,90,62,86,3.6442,63,129,10.6429,62,86,4.978,63,129,11.8184
1374,32,44,29,37,0.6667,35,88,2.1426,29,37,1.0586,35,88,2.6846
1375,5,9,4,7,0.2064,4,7,0.2818,4,6,0.1038,4,7,0.1875
1376,10,15,8,13,0.2332,5,10,0.5222,8,13,0.219,5,10,0.5139
1377,6,8,3,4,0.2573,3,4,0.3477,3,4,3.6394,3,4,3.7618
1378,26,27,26,27,0.3256,26,75,1.5434,26,27,0.6923,26,75,1.9215
1379,19,21,18,20,0.3801,22,24,0.585,18,20,0.3619,22,24,0.5771
1380,5,9,4,6,0.2593,4,6,0.3592,4,6,0.2277,4,6,0.3343
1381,15,20,15,20,0.4109,23,32,0.9122,15,20,0.4594,23,32,0.9647
1382,25,55,9,18,0.5834,6,14,1.121,8,14,0.6592,6,14,1.1376
1383,5,9,4,7,0.1436,4,7,0.2451,4,6,0.1701,4,7,0.2522
1384,4,6,4,6,0.1061,5,14,0.2676,4,6,0.1563,5,14,0.3011
1385,18,28,15,21,0.5759,14,18,0.8597,14,18,0.4144,14,18,0.5664
1386,6,11,6,11,0.1973,4,11,0.7243,6,11,0.176,4,11,0.5759
1387,5,9,4,6,0.1669,4,6,0.2625,4,6,0.131,4,6,0.2253
1388,12,13,12,13,0.2032,12,14,0.373,12,13,0.2175,12,14,0.4286
1389,5,8,4,6,0.3457,4,10,0.718,4,6,0.2771,4,10,0.6832
1390,5,8,4,6,0.2396,4,10,0.6256,4,6,0.2546,4,10,0.7247
1391,4,5,4,5,0.1263,4,5,0.2068,4,5,0.1085,4,5,0.2159
1392,10,12,10,12,0.1957,9,11,0.4314,10,11,0.1985,9,11,0.3288
1393,7,8,7,8,0.2182,8,12,0.3698,7,8,0.1626,8,12,0.3126
1394,19,31,16,28,0.3,15,52,1.1719,16,28,0.4409,15,52,1.3736
1395,16,22,12,21,0.5415,11,17,0.8873,12,21,0.7385,11,17,1.2939
1396,4,5,4,5,0.2163,4,5,0.2932,4,5,0.0951,4,5,0.2009
1397,19,27,17,25,0.3394,27,36,0.6264,17,24,0.4318,27,36,0.7689
1398,13,17,13,17,0.2652,10,13,0.6035,13,17,0.3019,10,13,0.6935
1399,5,6,5,6,0.131,5,6,0.2325,5,6,0.1685,5,6,0.27
1400,5,7,5,7,0.191,5,7,0.2806,5,7,0.1685,5,7,0.2798
1401,7,11,6,9,0.1397,6,15,0.2956,6,9,0.15,6,15,0.311
1402,21,34,18,31,0.3671,16,61,6.3474,18,29,0.6043,16,61,4.6441
1403,14,15,13,15,0.2305,9,10,0.3434,13,15,0.6138,9,10,0.8028
1404,104,148,84,128,2.5373,101,660,22.1113,84,128,9.4591,101,660,29.7589
1405,68,88,61,80,1.1242,33,45,1.5039,61,80,2.8251,33,45,3.2017
1406,7,8,7,8,0.1965,7,15,0.3465,7,8,0.1831,7,15,0.3375
1407,9,14,8,12,0.1689,7,18,0.399,8,12,0.1634,7,18,0.4002
1408,5,5,5,5,0.1764,5,5,0.255,5,5,0.3588,5,5,0.4452
1409,12,12,12,12,0.2072,12,12,0.2632,12,12,0.2234,12,12,0.2861
1410,13,30,8,10,0.8178,8,18,1.1048,8,10,0.2897,8,18,0.6153
1411,8,8,8,8,0.2135,8,8,0.3075,8,8,0.1721,8,8,0.2688
1412,33,32,33,32,0.3935,33,32,0.5151,33,32,0.7464,33,32,0.883
1413,67,132,46,111,2.9017,16,182,15.0545,46,111,7.0078,16,182,20.6626
1414,67,132,46,111,0.8778,16,182,7.393,46,111,2.6771,16,182,13.0603
1415,23,33,20,29,0.4192,23,76,1.5532,20,29,1.1569,23,76,3.3244
1416,39,50,36,47,0.6264,31,54,1.2363,36,47,1.1814,31,54,1.7179
1417,6,5,6,5,0.146,6,5,0.1823,6,5,0.1575,6,5,0.2096
1418,7,8,7,8,0.1452,7,10,0.2625,7,8,0.1567,7,10,0.2759
1419,16,24,14,22,0.2802,13,48,1.5232,13,20,0.3126,13,48,2.4679
1420,19,20,18,19,0.2928,18,19,0.4713,18,19,0.3548,18,19,0.5293
1421,41,75,38,67,1.4561,83,247,14.539,38,66,2.364,83,247,17.3756
1422,41,57,38,54,0.9726,32,51,2.4454,38,54,1.6819,32,51,2.968
1423,59,104,43,85,1.2635,465,2006,744.6698,43,75,3.2234,465,2006,606.5004
1424,59,104,43,85,1.0819,465,2006,764.4498,43,75,3.4835,465,2006,617.8681
1425,22,26,21,25,0.4393,15,38,1.1222,21,23,0.5857,15,38,0.9596
1426,2,3,2,3,0.0769,2,3,0.3907,2,3,0.3094,2,3,0.6311
1427,2,3,2,3,0.0525,2,3,0.3418,2,3,0.27,2,3,0.6382
1428,2,3,2,3,0.0797,2,3,0.1827,2,3,0.101,2,3,0.2151
1429,2,3,2,3,0.0785,2,3,0.178,2,3,0.101,2,3,0.1835
1430,2,3,2,3,0.0781,2,3,0.161,2,3,0.1022,2,3,0.2285
1431,2,3,2,3,0.0789,2,3,0.1665,2,3,0.075,2,3,0.18
1432,2,3,2,3,0.12,2,3,0.1953,2,3,0.084,2,3,0.2159
1433,2,3,2,3,0.0797,2,3,0.1807,2,3,0.1002,2,3,0.2656
1434,2,3,2,3,0.0671,2,3,0.1314,2,3,0.0982,2,3,0.2206
1435,39,43,39,43,0.6264,39,43,1.0065,39,43,1.3531,39,43,1.875
1436,44,77,27,48,0.5905,5,9,1.2118,17,22,0.9351,5,9,1.0764
1437,2,2,2,2,0.1081,2,2,0.1452,2,2,0.0959,2,2,0.144
1438,14,23,13,21,0.2889,14,22,0.5009,13,21,0.3915,14,22,0.6161
1439,58,95,45,76,1.8165,39,75,3.0304,45,73,4.3902,39,75,5.5859
1440,58,91,45,74,1.0393,36,70,2.4252,45,71,2.3921,36,70,3.1231
1441,22,35,18,31,0.4559,10,17,0.7006,18,26,0.7456,10,17,1.1127
1442,20,33,20,33,0.3876,21,32,0.7507,20,31,0.5277,21,32,0.9817
1443,15,21,15,21,0.281,15,20,0.4665,15,20,0.3181,15,20,0.5427
1444,13,18,13,18,0.3331,13,17,0.4946,13,17,0.3039,13,17,0.5585
1445,20,32,20,32,0.4503,20,30,0.7357,20,30,0.5372,20,30,1.0061
1446,13,18,13,18,0.2494,18,22,0.4507,13,18,0.3023,18,22,1.9894
1447,12,18,12,18,0.5526,48,302,12.5759,12,18,0.7957,48,302,12.7145
1448,15,21,11,16,0.3505,12,26,1.0042,11,16,0.3513,12,26,1.1798
1449,11,24,4,8,0.3603,4,8,0.5317,4,8,0.4061,4,8,0.6015
1450,2,3,2,3,0.0801,2,3,0.189,2,3,0.0896,2,3,0.1831
1451,89,107,67,85,1.3089,52,122,2.786,67,85,5.8002,52,122,7.2722
1452,7,7,7,7,0.2206,7,7,0.2727,7,7,0.1725,7,7,0.2281
1453,19,32,14,19,0.341,14,30,0.9801,14,18,0.6825,14,30,1.1155
1454,28,57,23,44,0.6528,38,216,10.159,23,44,1.5801,38,216,9.5878
1455,7,7,7,7,0.1957,7,19,0.5877,7,7,0.1334,7,19,0.4906
1456,223,1964,204,1910,15.0115,11,25,29.5963,28,66,33.3747,11,25,33.8997
1457,19,25,16,20,0.5344,16,20,0.7926,16,20,0.6197,16,20,0.883
1458,14,13,14,13,0.1961,14,13,0.2593,14,13,0.3378,14,13,0.4113
1459,20,20,20,20,0.27,20,20,0.4334,20,20,0.6102,20,20,0.8648
1460,10,9,10,9,0.5715,10,9,0.6264,10,9,0.2747,10,9,0.3351
1461,19,18,19,18,0.2885,19,18,0.3682,19,18,0.3868,19,18,0.4965
1462,5,8,4,7,0.1038,3,6,0.1946,4,7,0.0927,3,6,0.2123
1463,7,12,7,12,0.2396,7,12,0.3718,7,12,0.1863,7,12,0.3611
1464,2,3,2,3,0.0773,2,3,0.1511,2,3,0.0659,2,3,0.1401
1465,7,18,2,3,0.0651,2,3,0.1267,2,3,0.0722,2,3,0.1428
1466,63,66,62,65,1.2994,1,1,2.3044,61,62,3.5688,1,1,3.6225
1467,10,13,9,12,0.178,1,1,0.3813,8,9,0.1669,1,1,0.2017
1468,10,13,9,12,0.1669,1,1,0.3682,8,9,0.1661,1,1,0.1981
1469,10,13,9,12,0.3469,1,1,0.9781,8,9,0.1807,1,1,0.2139
1470,10,13,9,12,0.1835,1,1,0.5668,8,9,0.1677,1,1,0.2021
1471,41,44,40,43,1.4932,1,1,1.9452,39,40,1.4388,1,1,1.4782
1472,70,100,70,100,1.2418,41,145,5.3866,70,100,4.0737,41,145,7.9816
1473,71,129,33,85,1.468,35,84,2.3463,33,83,4.5769,35,84,6.1741
1474,5,6,5,6,0.1918,5,6,0.2782,5,6,0.1353,5,6,0.2202
1475,10,11,10,11,0.1819,10,20,0.3757,10,11,0.2131,10,20,0.4085
1476,33,54,29,50,1.4463,19,63,5.5275,29,48,1.3689,19,63,2.0988
1477,27,32,17,24,0.4353,16,27,0.7934,17,24,1.6259,16,27,2.0108
1478,23,24,15,19,1.5623,15,23,1.8154,15,19,0.5325,15,23,0.7563
1479,7,12,6,10,0.1555,7,19,0.3098,6,10,0.1578,7,19,0.3134
1480,33,50,23,34,0.8119,17,80,7.016,23,33,1.1459,17,80,5.4268
1481,257,415,225,383,8.1426,169,320,11.8465,225,320,41.174,169,320,43.9052
1482,264,7965,136,3987,69.4503,264,523,160.9843,136,327,994.9769,-1,-1,-1
1483,20,24,18,21,0.5928,18,21,0.8305,18,21,0.5992,18,21,0.8952
1484,13,23,12,21,0.5625,13,22,0.9576,12,21,0.613,13,22,0.9675
1485,11,12,10,10,0.2135,10,10,0.3335,10,10,0.3386,10,10,0.5546
1486,2,2,2,2,0.1207,2,2,0.1551,2,2,0.1073,2,2,0.1468
1487,264,7965,136,3987,69.6777,264,523,161.4944,136,327,963.3843,-1,-1,-1
1488,21,38,16,22,0.4172,16,49,0.7934,16,22,0.6122,16,49,0.9635
1489,26,63,18,40,0.8289,18,40,5.4181,18,40,1.3255,18,40,2.7876
1490,22,36,20,34,0.433,20,67,1.5959,20,34,31.0596,20,67,50.2139
1491,11,14,11,14,0.2163,11,14,0.3836,11,14,0.2814,11,14,0.5972
1492,5,7,4,5,0.1934,4,8,0.5546,4,5,0.1563,4,8,0.4275
1493,73,100,57,80,1.3618,40,58,2.2997,57,80,19.8881,40,58,29.3208
1494,24,31,23,29,0.4606,23,29,0.7002,23,29,6.3959,23,29,6.6426
1495,26,52,22,48,0.8313,31,97,2.2969,22,42,1.8244,31,97,12.9545
1496,32,40,22,33,0.5786,17,26,0.8889,22,32,4.7001,17,26,5.2622
1497,52,70,39,56,1.0129,32,45,1.4005,39,56,3.8455,32,45,4.3022
1498,17,26,17,26,0.4689,17,26,1.3243,17,26,4.9145,17,26,5.5295
1499,22,30,22,30,0.645,18,22,1.284,22,30,1.136,18,22,5.8192
1500,14,13,14,13,0.2569,14,13,0.3169,14,13,0.2897,14,13,0.3521
1501,2,2,2,2,0.1057,2,2,0.1425,2,2,0.0852,2,2,0.1267
1502,1,1,1,1,0.0678,1,1,0.0813,1,1,0.0832,1,1,0.099
1503,10,16,10,16,0.2597,11,18,0.4397,10,16,4.0247,11,18,4.2323
1504,65,122,63,117,2.9001,106,623,9.6983,63,116,26.0097,106,623,49.6013
1505,34,56,28,48,0.6422,24,49,1.1996,28,48,3.6043,24,49,5.0033
1506,61,93,47,79,0.9189,83,468,17.8678,47,73,4.0512,83,468,62.617
1507,26,28,20,24,0.7547,16,18,1.0997,20,24,0.6,16,18,0.8175
1508,11,19,10,17,0.3832,11,20,0.8478,10,17,0.4752,11,20,1.1356
1509,8,13,8,13,0.5901,8,13,0.9777,8,13,0.8084,8,13,1.4127
1510,7,14,5,11,0.1602,4,6,0.5147,5,9,10.723,4,6,10.8845
1511,5,6,5,6,0.159,5,14,0.4942,5,6,0.7598,5,14,15.9975
1512,8,8,8,8,0.2218,8,8,0.3189,8,8,0.251,8,8,0.3971
1513,8,21,7,16,1.035,7,26,2.6569,7,16,2.1679,7,26,8.9893
1514,2,3,2,3,0.0884,1,1,0.146,2,2,0.1278,2,2,0.1792
1515,17,26,14,19,0.8273,14,19,1.2023,14,19,0.8581,14,19,1.1715
1516,294,377,185,268,6.5349,50,172,16.9378,185,268,209.7236,50,172,238.9884
1517,385,498,233,346,10.9942,40,129,19.3201,233,346,312.3167,40,129,347.6593
1518,329,424,209,304,7.4392,42,139,17.134,209,304,250.4252,42,139,318.3949
1519,265,342,161,238,10.0224,30,95,14.61,161,238,173.8537,30,95,189.8402
1520,423,545,259,381,17.1391,45,151,26.7273,259,381,85.0749,45,151,95.8375
1521,4,6,3,4,0.1164,3,4,0.2443,3,4,0.1121,3,4,0.2305
1522,13,24,2,3,0.0785,2,3,0.1235,2,3,0.071,2,3,0.1203
1523,2,3,2,3,0.0765,2,3,0.1413,2,3,0.1496,2,3,0.2372
1524,2,3,2,3,0.0793,2,3,0.1614,2,3,0.0738,2,3,0.1551
1525,20,25,19,24,0.3446,41,199,5.9455,19,24,0.6331,41,199,7.8253
1526,5,5,5,5,0.2032,5,5,0.2952,5,5,0.1038,5,5,0.1914
1527,10,12,9,12,0.2648,8,11,0.536,9,12,0.3694,8,11,0.654
1528,19,26,16,20,0.3414,16,48,0.6825,16,20,0.4278,16,48,0.7693
1529,6,8,6,8,0.1851,6,8,0.268,6,8,0.1413,6,8,0.2328
1530,14,17,12,15,0.2253,10,13,0.3564,12,15,0.2889,10,13,0.4353
1531,28,60,11,23,1.0223,13,42,2.3672,11,23,1.3204,13,42,2.5934
1532,2,2,2,2,0.1338,2,2,0.1669,2,2,0.1097,2,2,0.1456
1533,53,54,45,46,0.7101,37,38,0.9998,45,46,1.7182,37,38,6.7883
1534,10,9,10,9,0.1969,10,9,0.2486,10,9,0.2328,10,9,0.2889
1535,8,8,8,8,0.1369,8,8,2.9455,8,8,0.1523,8,8,0.2506
1536,23,22,23,22,0.4002,23,22,0.5388,23,22,0.6485,23,22,0.7902
1537,88,105,65,82,3.6769,58,188,8.3988,65,82,8.3645,58,188,13.2052
1538,5,9,2,3,0.251,2,3,0.3225,2,3,0.1871,2,3,0.2735
1539,5,9,3,4,0.2893,4,8,0.5865,3,4,0.2411,4,8,0.5411
1540,9,10,9,10,0.2238,9,10,0.3327,9,10,0.2123,9,10,0.3651
1541,8,7,8,7,0.3915,8,7,0.4701,8,7,0.1713,8,7,0.2182
1542,8,7,8,7,0.1843,8,7,0.2289,8,7,0.1827,8,7,0.2277
1543,18,17,18,17,0.2814,18,17,0.3615,18,17,0.6497,18,17,0.7543
1544,194,245,91,127,9.0403,78,141,15.2388,91,127,26.0042,78,141,31.9478
1545,19,32,14,19,0.3923,14,30,1.3484,14,18,0.5163,14,30,0.7981
1546,55,96,45,77,1.2643,45,77,2.0088,45,77,5.9925,45,77,6.7504
1547,9,9,9,9,0.18,9,9,0.238,9,9,0.1807,9,9,0.234
1548,2,2,2,2,0.1409,2,2,0.1882,2,2,0.0971,2,2,0.1223
1549,20,35,17,26,0.6323,19,31,1.269,17,26,0.999,19,31,1.7573
1550,12,13,12,13,0.2273,12,13,0.3702,12,13,0.4492,12,13,0.8494
1551,8,7,8,7,0.1926,8,7,0.2565,8,7,0.2368,8,7,0.3023
1552,97,132,69,102,2.3546,48,124,4.138,69,102,7.7187,48,124,9.3711
1553,65,107,54,95,1.8315,94,383,5.177,54,95,6.6801,94,383,13.5103
1554,3,3,3,3,0.1385,3,3,0.2396,3,3,0.1085,3,3,0.2096
1555,30,45,30,45,0.6007,172,730,9.1141,30,45,2.16,172,730,23.3748
1556,8,12,7,10,0.2009,6,15,0.8103,7,9,0.4298,6,15,1.2963
1557,12,16,11,14,0.2068,10,28,1.0614,11,13,0.4476,10,28,1.4107
1558,13,22,11,19,1.7822,7,19,2.6842,11,17,0.4523,7,19,1.8754
1559,6,10,5,8,0.1642,4,9,0.5171,5,7,0.1942,4,9,0.4831
1560,8,12,7,10,0.191,6,15,0.7918,7,9,0.1981,6,15,0.6422
1561,16,20,15,18,0.2865,15,44,1.8967,15,17,0.3903,15,44,2.2784
1562,41,54,35,48,0.5996,27,38,4.9081,35,46,1.4084,27,38,1.8438
1563,15,22,15,22,0.3465,9,19,0.8889,15,19,0.3509,9,19,0.564
1564,14,20,13,18,0.2131,11,36,0.7286,13,18,0.2546,11,36,0.8218
1565,106,161,86,141,3.4938,82,1041,83.4545,85,138,11.0755,82,1041,81.3592
1566,404,515,97,164,23.4356,86,122,27.5559,96,136,95.9251,86,122,98.9847
1567,15,15,11,11,0.2609,11,10,0.4914,11,11,0.4042,11,10,0.5696
1568,19,29,19,29,0.896,27,41,2.0873,19,29,0.7298,27,41,1.3018
1569,6,7,6,7,0.193,6,15,0.4342,6,7,0.1871,6,15,0.444
1570,15,19,15,19,0.2703,15,19,0.4732,15,19,0.4089,15,19,0.6177
1571,6,13,2,3,0.0686,2,3,0.1207,2,3,0.084,2,3,0.1401
1572,17,16,17,16,0.4251,17,16,0.5747,17,16,0.3153,17,16,0.4002
1573,21,38,20,36,0.431,20,36,0.9667,20,36,0.7515,20,36,1.4088
1574,22,212,22,212,1.2532,22,41,2.9175,22,41,0.9481,22,41,1.4246
1575,2,3,2,3,0.0817,2,3,0.2135,2,3,0.0769,2,3,0.1669
1576,4,8,3,5,0.1472,3,5,0.2328,3,5,0.1271,3,5,0.2163
1577,4,7,4,7,0.1803,4,9,0.3481,4,7,0.195,4,9,0.4113
1578,5,7,5,7,0.3584,5,7,0.5873,5,7,0.2692,5,7,0.4618
1579,19,36,15,26,1.3148,15,27,2.6727,15,24,1.1344,15,27,1.8738
1580,11,11,11,11,0.2336,11,11,0.3509,11,11,0.2143,11,11,0.3418
1581,27,51,24,42,0.5913,34,65,1.3736,24,42,3.8309,34,65,4.6322
1582,7,8,7,8,0.2127,7,20,0.3844,7,8,0.1409,7,20,0.3221
1583,41,50,36,45,0.6213,41,105,2.9384,35,41,1.6105,41,105,3.1831
1584,4,7,4,7,0.1353,5,8,0.2364,4,7,0.1243,5,8,0.2506
1585,11,10,11,10,0.2502,11,10,0.326,11,10,0.2396,11,10,0.3406
1586,5,7,5,7,0.1614,5,11,0.3311,5,7,0.0959,5,11,0.3015
1587,9,8,9,8,0.1823,9,8,0.2411,9,8,0.1788,9,8,0.2478
1588,3,4,3,4,0.1192,3,4,0.1831,3,4,0.12,3,4,0.2072
1589,8,11,5,6,0.1697,5,9,0.2739,5,6,0.114,5,9,0.2234
1590,5,12,4,8,0.3828,4,8,0.6667,4,8,0.3213,4,8,0.538
1591,3,5,3,5,0.0939,3,5,0.206,3,5,0.0552,3,5,0.1152
1592,56,109,42,82,0.8865,38,141,2.2602,42,79,3.2459,38,141,4.8035
1593,29,87,15,28,0.8972,10,28,2.7355,14,21,1.7052,10,28,2.366
1594,42,130,28,72,1.6168,9,33,6.7066,23,41,2.3336,9,33,4.0038
1595,38,127,25,70,0.9481,12,43,6.1591,21,40,1.4893,12,43,2.6297
1596,32,126,19,66,2.1051,8,28,3.7709,15,31,2.0976,8,28,2.5855
1597,14,21,12,17,0.2972,12,19,0.8932,12,17,0.3797,12,19,0.7263
1598,13,16,8,13,0.2478,8,13,0.3986,8,13,0.2743,8,13,0.4507
1599,5,12,4,8,0.2131,5,9,0.3221,4,8,0.1575,5,9,0.2652
1600,31,48,27,43,0.6011,19,104,11.1647,26,39,1.0567,19,104,5.1643
1601,2,1,2,1,0.0963,2,1,0.1144,2,1,0.0789,2,1,0.0994
1602,3,3,3,3,0.1946,3,3,0.3047,3,3,0.2443,3,3,0.3505
1603,3,3,3,3,0.1121,3,3,0.1377,3,3,0.1152,3,3,0.1689
1604,21,23,16,18,0.3319,16,17,0.5202,16,18,0.463,16,17,0.6643
1605,83,98,67,82,1.2371,29,45,1.6646,67,82,4.9468,29,45,5.4845
1606,10,13,9,11,0.4977,5,6,0.8372,9,11,0.1871,5,6,0.2818
1607,2,2,2,2,0.086,2,2,0.1038,2,2,0.1128,2,2,0.1413
1608,9,12,9,12,0.2285,9,12,0.3706,9,12,0.2064,9,12,0.3852
1609,57,76,45,62,0.8581,36,55,1.3314,45,60,2.2054,36,55,2.7461
1610,3,4,3,4,0.1385,3,4,0.204,3,4,0.1318,3,4,0.2344
1611,15,19,15,19,0.2415,25,65,1.0243,15,19,0.3165,25,65,2.1094
1612,45,55,40,50,0.7215,40,50,1.2402,40,50,1.9243,40,50,2.5571
1613,2,3,2,3,0.0753,2,3,0.1586,2,3,0.0911,2,3,0.2159
1614,32,91,20,53,1.6661,23,68,2.6234,20,53,1.3085,23,68,2.1825
1615,61,86,56,80,1.9835,40,60,2.5468,56,80,3.2909,40,60,3.8956
1616,4,4,4,4,0.1725,4,3,0.2403,4,3,0.1259,4,3,0.1776
1617,29,71,27,57,1.3807,28,67,2.7386,27,55,1.6496,28,67,3.2712
1618,15,14,15,14,2.5527,15,14,2.634,15,14,0.2936,15,14,0.3647
1619,61,118,24,44,1.5801,20,36,9.3639,24,44,3.9663,20,36,12.7378
1620,2,2,2,2,0.129,2,2,0.1685,2,2,0.0738,2,2,0.0994
1621,134,258,71,133,2.9115,132,333,5.0566,71,133,20.2931,132,333,22.4938
1622,66,141,46,107,1.5584,50,142,2.7158,46,107,3.6627,50,142,4.7625
1623,3,4,2,2,0.1709,2,2,0.2202,2,2,0.1065,2,2,0.1326
1624,11,12,11,12,0.176,11,26,0.414,11,12,0.2178,11,26,0.4527
1625,13,28,13,28,0.3702,37,176,5.0877,13,28,0.5636,37,176,4.5094
1626,44,61,33,53,0.9564,31,169,3.6083,33,53,3.3856,31,169,6.3399
1627,3,4,3,4,0.3228,3,3,0.8565,3,3,0.1527,3,3,0.178
1628,42,46,41,44,0.5648,41,44,0.8747,41,44,1.2627,41,44,1.571
1629,7,7,7,7,0.1792,7,7,0.2703,7,7,0.1646,7,7,0.2684
1630,20,34,18,33,0.4425,12,19,0.6426,18,33,0.5778,12,19,0.7673
1631,17,26,14,21,0.3193,12,30,0.6627,14,21,0.3106,12,30,0.6706
1632,12,16,12,16,0.2246,21,53,0.75,12,16,0.2944,21,53,0.8565
1633,66,127,58,119,1.5979,62,151,3.984,58,119,3.5487,62,151,6.9331
1634,10,9,10,9,0.2656,10,9,0.3157,10,9,0.221,10,9,0.285
1635,104,148,84,128,1.6365,120,742,27.0798,84,128,7.6512,120,742,33.655
1636,8,7,8,7,0.1689,8,7,0.2206,8,7,0.1614,8,7,0.2309
1637,3,6,3,6,0.1476,3,6,0.2652,3,6,0.1555,3,6,0.2798
1638,22,26,21,26,0.4318,27,39,0.9015,21,26,0.536,27,39,1.2663
1639,5,8,5,8,0.1855,4,7,0.2853,5,8,0.1792,4,7,0.2838
1640,8,8,8,8,0.2577,8,8,0.3694,8,8,0.161,8,8,0.2648
1641,9,12,8,10,0.1906,8,13,0.3007,8,10,0.1914,8,13,0.3043
1642,4,5,4,5,0.1231,4,5,0.2261,4,5,0.0888,4,5,0.1851
1643,14,16,14,16,0.2798,20,23,0.5198,14,16,0.373,20,23,0.6268
1644,38,66,34,62,0.8403,51,123,2.276,34,62,1.9018,51,123,3.2593
1645,7,9,7,9,0.1523,9,17,0.3509,7,9,0.1578,9,17,0.3761
1646,15,21,15,21,0.2198,15,21,0.3852,15,21,0.2561,15,21,0.4053
1647,11,15,9,12,0.3023,9,28,1.7996,9,12,0.1938,9,28,0.7934
1648,16,21,15,18,0.4251,16,48,1.1802,15,18,0.4211,16,48,1.1731
1649,17,121,17,121,0.7342,17,16,0.9903,17,16,0.7582,17,16,0.8293
1650,22,52,15,37,1.8185,15,33,2.8172,15,37,1.5982,15,33,2.7379
1651,8,19,6,12,0.3351,5,11,0.5459,6,11,0.4673,5,11,0.7594
1652,43,110,33,84,1.9298,69,449,34.6513,29,56,2.5038,69,449,16.4246
1653,21,20,21,20,0.3813,21,20,0.5996,21,20,0.594,21,20,0.7586
1654,14,29,10,21,0.5857,7,18,1.3792,10,21,0.6556,7,18,1.3969
1655,11,18,11,18,0.2151,8,27,1.5323,11,16,0.219,8,27,0.9011
1656,32,46,29,43,0.5427,24,75,1.6618,24,35,0.8443,24,75,1.7029
1657,50,161,27,92,1.4613,21,51,2.4197,26,90,6.5976,21,51,7.5099
1658,48,62,33,40,0.8372,33,40,1.1948,33,40,4.3934,33,40,4.7175
1659,3,5,2,3,0.09,2,3,0.1586,2,3,0.0501,2,3,0.0978
1660,32,38,28,34,0.4878,28,34,0.7634,28,34,0.821,28,34,1.1419
1661,2,2,2,2,0.1002,2,2,0.1215,2,2,0.0911,2,2,0.161
1662,6,9,5,7,0.1788,9,17,0.3517,5,7,0.165,9,17,0.3406
1663,11,20,7,11,0.2301,7,18,0.3718,7,11,0.2467,7,18,0.3868
1664,7,9,7,9,0.2025,7,11,0.3288,7,9,0.2028,7,11,0.3323
1665,14,13,14,13,0.1985,14,13,0.2613,14,13,0.5289,14,13,0.5984
1666,3,4,2,2,0.1413,2,2,0.165,2,2,0.1022,2,2,0.1381
1667,5,12,3,5,0.3153,3,5,0.4851,3,5,0.3276,3,5,0.4464
1668,76,125,65,112,2.0585,58,154,3.8952,65,112,5.3123,58,154,7.4964
1669,9,8,9,8,0.1689,9,8,0.2246,9,8,0.2636,9,8,0.369
1670,27,38,23,34,0.4121,20,38,0.7523,23,34,0.7014,20,38,1.0567
1671,34,44,30,39,0.534,27,34,0.8719,30,39,0.9323,27,34,1.3954
1672,19,24,19,24,0.2917,37,114,1.6373,19,24,0.4353,37,114,2.3514
1673,9,11,9,11,0.1634,9,25,0.4594,9,11,0.2419,9,25,0.7184
1674,12,23,12,23,0.2171,12,15,0.8565,12,15,0.236,12,15,0.3734
1675,106,167,65,106,1.9886,43,86,2.9088,65,101,8.6222,43,86,9.6201
1676,31,41,30,40,0.4519,22,34,0.748,30,40,0.8597,22,34,1.3744
1677,256,255,256,255,6.7085,256,255,7.9543,256,255,56.6186,256,255,57.9074
1678,44,62,37,54,0.881,37,65,1.5517,37,54,1.5884,37,65,3.1219
1679,27,40,25,38,0.4219,82,331,5.1027,25,38,0.6686,82,331,5.3404
1680,10,19,8,17,0.2025,6,18,0.6434,8,17,0.2853,6,18,0.7938
1681,9,10,9,10,0.238,9,10,0.4188,9,10,0.2025,9,10,0.5885
1682,6,5,6,5,0.2202,6,5,0.2688,6,5,0.1338,6,5,0.1922
1683,51,50,51,50,0.7875,51,50,1.0519,51,50,4.4712,51,50,4.7802
1684,14,15,14,15,0.2028,14,15,0.3347,14,15,0.2522,14,15,0.3864
1685,8,9,8,9,0.1867,8,9,0.2818,8,9,0.1946,8,9,0.2984
1686,7,10,7,10,0.2025,8,19,0.5115,7,10,0.298,8,19,0.8771
1687,5,6,5,6,0.2017,5,6,0.3418,5,6,0.1673,5,6,0.7496
1688,15,14,15,14,0.264,15,14,0.3284,15,14,0.2822,15,14,0.3477
1689,16,22,15,21,0.294,15,26,0.5632,15,21,0.3102,15,26,0.5739
1690,11,18,7,11,0.3722,6,8,0.9438,7,9,0.5881,6,8,0.7563
1691,94,134,76,112,2.306,97,385,13.4049,76,112,8.6171,97,385,19.6161
1692,33,40,30,37,0.5838,9,19,8.441,30,33,1.0417,9,19,1.3634
1693,35,63,27,49,0.7164,252,869,80.006,27,41,1.2454,252,869,56.6028
1694,8,15,8,15,0.268,8,15,0.4677,8,15,0.3209,8,15,0.5498
1695,85,184,84,181,3.1914,79,235,5.2958,84,181,8.6743,79,235,10.5876
1696,34,42,33,41,0.5676,16,47,5.1122,32,37,1.4573,16,47,2.019
1697,15,19,15,19,0.2546,15,19,0.4484,15,19,0.4357,15,19,0.6935
1698,5,9,4,8,0.1507,3,5,0.238,4,8,0.1622,3,5,0.2518
1699,3,5,3,5,0.1397,3,6,0.3189,3,5,0.0919,3,6,0.3284
1700,119,154,89,122,2.9127,31,60,3.5179,89,122,9.1168,31,60,9.7713
1701,10,25,9,22,0.2648,9,22,0.5159,9,22,0.3477,9,22,0.5956
1702,23,38,20,33,0.4575,16,26,0.6935,20,33,0.594,16,26,0.8163
1703,209,4446,201,4433,38.5987,11,28,52.441,201,463,2169.4062,11,28,2186.1759
1704,14,13,8,8,0.4184,8,8,0.538,8,8,0.4507,8,8,0.7275
1705,4,6,2,3,0.2048,2,3,0.2553,2,3,0.1405,2,3,0.206
1706,7,8,7,8,0.193,7,11,0.3205,7,8,0.1409,7,11,0.2869
1707,10,12,10,12,0.2005,10,28,0.446,10,12,0.1993,10,28,0.4827
1708,5,8,4,6,0.2751,4,6,0.3986,4,6,0.1796,4,6,0.2893
1709,18,21,18,21,0.281,18,49,2.8014,18,21,0.3438,18,49,2.1967
1710,17,48,16,44,1.7281,61,314,33.1126,15,34,1.3547,61,314,17.0618
1711,7,7,7,7,0.2214,7,7,0.3505,7,7,0.1819,7,7,0.2948
1712,7,8,7,8,0.1531,7,10,0.285,7,8,0.1393,7,10,0.2609
1713,16,20,16,20,0.4788,16,21,0.9501,16,20,0.7839,16,21,1.3267
1714,9,10,9,10,0.2056,15,41,0.9706,9,10,0.195,15,41,1.0744
1715,20,30,14,18,0.4192,10,30,1.4435,13,15,0.5561,10,30,1.5469
1716,3,4,2,2,0.1215,2,2,0.146,2,2,0.0986,2,2,0.1294
1717,3,5,2,3,0.1196,2,3,0.2068,2,3,0.0998,2,3,0.1646
1718,34,39,33,38,0.4764,23,25,0.7164,33,38,2.889,23,25,3.1504
1719,10,20,6,11,0.1989,7,14,0.3418,6,11,0.2044,7,14,0.3607
1720,9,22,5,12,0.21,6,13,0.418,5,12,0.2036,6,13,0.3821
1721,15,20,14,19,0.2609,15,23,0.48,14,19,0.2846,15,23,0.51
1722,30,64,18,30,0.7448,16,28,1.2213,18,30,1.0985,16,28,1.6176
1723,12,17,12,17,0.193,14,50,1.7956,12,17,0.2238,14,50,2.0202
1724,2,2,2,2,0.1322,2,2,0.174,2,2,0.1267,2,2,0.1669
1725,36,57,29,47,1.9535,30,56,3.0481,29,47,1.6602,30,56,2.6933
1726,27,43,26,40,0.5471,57,118,1.3452,26,40,2.831,57,118,3.626
1727,15,20,14,19,0.2794,14,21,0.5163,14,19,0.4578,14,21,0.9461
1728,16,21,9,13,0.2593,9,11,0.4267,9,13,0.2703,9,11,0.4563
1729,4,5,4,5,0.1192,4,5,0.225,4,5,0.1673,4,5,0.3114
1730,28,38,27,38,0.6773,27,46,1.8773,27,37,0.8202,27,46,2.2014
1731,2,3,2,3,0.0793,2,3,0.1961,2,3,0.0919,2,3,0.178
1732,15,16,15,16,0.2478,15,42,0.8159,15,16,0.285,15,42,0.6548
1733,8,11,8,11,0.1796,8,12,0.3264,8,11,0.1969,8,12,0.354
1734,7,8,7,8,0.174,7,9,0.2968,7,8,0.1642,7,9,0.2767
1735,35,75,33,69,0.9011,9,26,3.405,27,39,1.1309,9,26,1.5067
1736,41,60,22,38,2.4067,19,36,2.9498,22,38,1.5536,19,36,2.5369
1737,37,48,31,37,0.7113,33,97,1.6492,31,35,1.6081,33,97,2.4702
1738,28,39,26,35,0.5656,26,35,1.6168,26,35,0.8135,26,35,1.2868
1739,3,5,2,3,0.1184,2,3,0.21,2,3,0.1713,2,3,0.2542
1740,24,27,24,27,0.3513,24,27,0.5676,24,27,0.7677,24,27,1.1186
1741,19,26,18,24,0.3746,22,69,1.029,18,24,0.4843,22,69,1.2797
1742,10,9,10,9,0.2538,10,9,0.3047,10,9,0.2143,10,9,0.266
1743,37,42,34,39,1.3476,33,121,2.3565,34,39,0.9825,33,121,2.0419
1744,104,148,84,128,2.4229,107,655,24.188,84,128,6.9904,107,655,32.4282
1745,24,60,11,24,0.459,8,25,1.9318,11,21,0.686,8,25,1.4234
1746,25,34,25,34,0.45,25,34,0.7523,25,34,0.6568,25,34,0.9359
1747,9,9,9,9,0.1709,9,9,0.2719,9,9,0.1661,9,9,0.2688
1748,15,27,12,20,0.2632,34,144,9.48,12,20,0.4843,34,144,9.1279
1749,3189,8540,3186,8531,355.9739,-1,-1,-1,3186,8529,25103.9119,98,363,25120.0729
1750,7,10,7,10,0.1875,7,17,1.4325,7,10,0.2763,7,17,1.4056
1751,6,10,4,8,0.3343,2,2,1.0042,4,4,0.2759,4,4,0.3781
1752,13,41,13,41,1.065,7,18,3.5277,13,30,0.8317,7,18,1.0089
1753,12,13,12,13,0.2396,12,13,0.3726,12,13,0.3694,12,13,0.5309
1754,11,11,11,11,0.3063,11,11,0.4275,11,11,0.1878,11,11,0.2984
1755,16,15,16,15,0.3153,16,15,0.4002,16,15,0.3884,16,15,0.5159
1756,39,39,39,39,2.8136,39,39,3.1405,39,39,1.1064,39,39,1.4609
1757,29,43,27,38,0.8861,62,238,5.3996,27,38,0.823,62,238,4.466
1758,6,9,6,9,0.2506,5,7,0.3876,6,9,0.1748,5,7,0.2834
1759,7,9,7,9,0.1575,8,21,1.8876,7,9,0.2096,8,21,0.9754
1760,8,9,7,7,0.2293,7,7,0.3217,7,7,0.2092,7,7,0.3007
1761,8,8,8,8,0.1811,8,8,0.2727,8,8,0.1705,8,8,0.266
1762,8,9,7,7,0.2328,7,7,0.3738,7,7,0.2522,7,7,0.3975
1763,9,11,9,11,0.2605,9,11,0.5032,9,11,0.2617,9,11,0.4764
1764,7,7,7,7,0.1385,7,7,0.2325,7,7,0.2328,7,7,0.3935
1765,5,4,5,4,0.1034,5,4,0.1507,5,4,0.1353,5,4,0.1946
1766,16,21,13,18,0.2672,9,12,0.448,13,18,0.3276,9,12,0.551
1767,56,108,34,64,2.7998,22,40,10.0512,34,64,8.9424,22,40,15.0127
1768,5,8,4,5,0.1618,4,9,0.3011,4,5,0.15,4,9,0.2932
1769,35,44,34,43,3.159,31,41,3.5068,34,43,3.7973,31,41,4.138
1770,23,33,14,26,0.4026,15,27,0.686,14,26,0.7543,15,27,1.1025
1771,13,22,12,20,0.2625,13,21,0.4646,12,20,0.3639,13,21,0.5865
1772,48,59,32,46,0.6919,24,51,1.1167,32,46,1.5884,24,51,2.04
1773,12,15,10,12,0.1902,10,22,0.3927,10,12,0.2186,10,22,0.4886
1774,15,21,12,15,0.313,12,29,0.5178,12,15,0.3055,12,29,0.4977
1775,11,14,11,14,0.2246,18,57,1.5935,11,14,0.2107,18,57,2.0411
1776,29,33,17,21,0.4578,20,43,0.8881,17,21,0.5747,20,43,0.9181
1777,15,15,11,11,0.2711,11,10,0.4207,11,11,0.2996,11,10,0.459
1778,256,255,256,255,8.5018,256,255,9.8988,256,255,60.0717,256,255,61.4367
1779,11,27,9,22,0.3734,8,15,0.611,9,18,0.4527,8,15,0.6489
1780,4,6,3,4,0.1421,3,6,0.2826,3,4,0.0848,3,6,0.1914
1781,9,14,9,14,0.1788,9,30,0.613,9,14,0.1981,9,30,0.6671
1782,6,8,6,8,0.1152,6,13,0.3868,6,8,0.1681,6,13,0.4097
1783,7,9,7,9,0.1906,12,37,0.6228,7,9,0.1571,12,37,0.6292
1784,31,65,13,22,0.5198,14,35,1.076,13,22,0.915,14,35,1.5256
1785,10,11,10,11,0.1736,10,23,0.3375,10,11,0.2775,10,23,0.5802
1786,62,95,55,86,1.4676,46,88,2.563,55,86,2.5906,46,88,3.9931
1787,12,23,11,21,0.3118,11,38,0.9584,11,18,0.2589,11,38,0.9007
1788,12,23,11,21,0.3331,11,38,0.7215,11,18,0.3039,11,38,0.6592
1789,24,32,22,31,0.3888,2,4,0.6698,22,31,0.5609,2,4,0.8763
1790,4,4,4,4,0.195,4,4,0.2664,4,4,0.1452,4,4,0.1977
1791,41,78,38,72,1.2686,53,136,2.6258,38,72,2.1126,53,136,3.6004
1792,9,12,7,10,1.1096,6,9,1.2461,7,10,0.1827,6,9,0.3007
1793,1,1,1,1,0.0828,1,1,0.1081,1,1,0.0675,1,1,0.0986
1794,11,13,9,10,0.1953,9,21,0.354,9,10,0.1957,9,21,0.3596
1795,34,39,33,38,0.478,23,25,0.69,33,38,0.9446,23,25,1.1929
1796,12,12,9,11,0.2076,9,13,0.3793,9,11,0.219,9,13,0.3975
1797,18,17,18,17,0.2435,18,17,0.3193,18,17,0.3126,18,17,0.3923
1798,23,37,19,25,1.4992,23,61,2.5843,19,25,0.714,23,61,3.0335
1799,6,7,6,7,0.3078,6,7,0.5321,6,7,0.1602,6,7,0.2628
1800,14,24,10,18,0.2115,7,23,0.645,10,18,0.3548,7,23,1.4198
1801,83,122,56,95,2.9581,39,94,4.7522,56,95,5.9214,39,94,7.7585
1802,16,16,16,16,0.2589,16,16,0.4432,16,16,0.3556,16,16,0.5364
1803,22,32,18,22,0.3911,20,40,0.823,18,22,0.5688,20,40,1.2947
1804,2,2,2,2,0.206,2,2,0.2423,2,2,0.1148,2,2,0.1519
1805,30,58,22,32,0.5123,20,30,0.9067,22,32,0.8723,20,30,2.9455
1806,5,9,3,4,0.1657,3,4,0.2246,3,4,0.1385,3,4,0.206
1807,11,11,11,11,0.2411,11,11,0.294,11,11,0.2696,11,11,0.339
1808,33,44,26,35,0.5632,26,87,1.6361,26,35,0.9943,26,87,2.01
1809,8,15,7,12,0.1867,7,12,0.345,7,12,0.2147,7,12,0.3386
1810,25,36,24,33,0.6769,24,77,2.8914,24,33,1.7842,24,77,4.0804
1811,17,24,14,19,0.8467,14,19,1.3709,14,19,0.5482,14,19,0.8723
1812,11,10,11,10,0.3769,11,10,0.5265,11,10,0.2707,11,10,0.3402
1813,18,19,16,17,0.2885,16,17,0.4535,16,17,0.3493,16,17,0.5534
1814,37,36,37,36,1.0638,37,36,1.3938,37,36,2.0155,37,36,2.1615
1815,9,17,7,15,0.1784,3,6,0.5976,6,12,0.1713,3,6,0.3264
1816,9,14,9,14,0.1831,9,30,0.7235,9,14,0.1732,9,30,0.7085
1817,6,7,6,7,0.1515,6,7,0.2459,6,7,0.135,6,7,0.2332
1818,16,22,15,21,0.2976,13,21,0.51,15,21,0.3971,13,21,0.6359
1819,9,13,8,12,0.1803,9,14,0.3311,8,12,0.18,9,14,0.3386
1820,26,41,10,16,0.3667,10,36,1.753,10,16,0.5131,10,36,2.2729
1821,13,20,12,18,0.2739,13,20,0.4685,12,18,0.2822,13,20,0.4661
1822,10,9,10,9,0.283,10,9,0.3457,10,9,0.3023,10,9,0.3765
1823,6,10,5,9,0.2589,5,13,0.7618,5,9,0.3292,5,13,0.5925
1824,9,12,9,12,0.1898,21,89,1.7518,9,12,0.3177,21,89,1.991
1825,21,22,16,17,0.3201,16,16,0.4934,16,17,0.3872,16,16,0.5625
1826,8,8,8,8,0.1661,8,8,2.1742,8,8,0.174,8,8,0.2751
1827,5,7,5,7,0.1346,5,7,0.2297,5,7,0.1772,5,7,0.2755
1828,23,40,23,40,0.6418,29,48,1.2604,23,33,2.5934,29,48,3.2242
1829,95,133,72,110,1.5446,99,534,26.5639,72,110,6.1938,99,534,30.5559
1830,26,38,21,33,2.3155,22,49,2.8215,21,33,0.8609,22,49,1.4901
1831,8,8,8,8,0.163,8,8,0.2605,8,8,0.225,8,8,0.3213
1832,32,51,30,49,0.7531,40,84,1.8481,30,48,1.3077,40,84,2.2772
1833,17,20,17,20,0.2763,17,20,0.4492,17,20,0.3986,17,20,0.5739
1834,73,118,38,59,1.5904,31,52,2.4829,38,55,4.1558,31,52,4.9804
1835,22,26,20,25,0.3935,15,20,0.6781,20,25,0.5277,15,20,0.8775
1836,23,34,21,32,0.4677,18,29,0.8028,21,32,0.6327,18,29,0.9473
1837,15,19,14,17,0.2573,14,17,0.4113,14,17,0.326,14,17,0.5005
1838,8,8,8,8,0.2392,8,8,0.345,8,8,0.1827,8,8,0.3252
1839,9,13,8,11,0.2605,8,11,0.4788,8,11,0.2593,8,11,0.465
1840,9,12,9,12,0.2021,6,6,0.3106,9,12,0.2636,6,6,0.4121
1841,11,17,11,17,0.3378,5,14,3.0043,11,16,0.3382,5,14,0.6181
1842,46,54,38,46,0.7894,40,50,1.2446,38,46,1.59,40,50,2.0873
1843,28,40,25,32,1.104,25,88,3.6315,25,32,0.9517,25,88,2.3865
1844,15,20,15,20,0.294,32,42,0.6063,15,20,0.2806,32,42,0.6003
1845,25,43,20,33,0.549,21,95,6.1081,19,29,0.6682,21,95,2.6088
1846,23,38,21,36,0.5376,18,30,0.87,21,36,1.329,18,30,1.7309
1847,24,29,24,29,0.3394,36,119,1.9215,24,29,0.6228,36,119,2.3021
1848,10,9,10,9,0.2325,10,9,0.2865,10,9,0.2178,10,9,0.2739
1849,9,15,9,15,0.2475,13,26,0.4847,9,14,0.2664,13,26,0.5557
1850,14,16,14,16,0.2088,14,24,0.3903,14,16,0.2968,14,24,0.5159
1851,62,80,60,77,1.2071,61,86,1.9136,60,77,2.5677,61,86,3.6698
1852,27,38,25,36,0.4764,26,44,0.7942,25,36,0.7002,26,44,1.0354
1853,21,22,16,17,0.611,16,16,0.7989,16,17,0.3836,16,16,0.5585
1854,32,56,28,41,0.6931,48,229,14.9171,26,34,2.1296,48,229,14.8591
1855,41,69,25,51,0.7326,21,94,6.7697,24,43,1.3425,21,94,4.7467
1856,10,12,9,10,0.5719,9,10,0.915,9,10,0.2336,9,10,0.3789
1857,7,16,5,10,0.2893,5,6,0.7819,5,7,0.3047,5,6,0.5036
1858,14,18,13,17,0.2577,14,23,0.5103,13,17,1.8868,14,23,2.1422
1859,11,10,11,10,0.2013,11,10,0.2526,11,10,0.6292,11,10,0.7022
1860,8,8,8,8,0.2111,8,8,0.3051,8,8,0.1946,8,8,0.2893
1861,37,41,32,36,0.5589,49,73,1.2935,32,36,1.1111,49,73,1.7715
1862,11,10,11,10,0.3047,11,10,0.3765,11,10,0.2755,11,10,0.3509
1863,6,17,3,4,0.435,3,4,0.626,3,4,0.39,3,4,0.5775
1864,15,22,13,20,0.2332,8,19,0.461,11,14,0.2451,8,19,0.4626
1865,16,22,15,21,0.3213,13,21,0.5901,15,21,0.3434,13,21,0.6146
1866,13,16,12,15,2.2322,12,15,2.409,12,15,0.268,12,15,0.4511
1867,37,37,25,25,1.123,20,20,1.4755,25,25,1.6282,20,20,1.8098
1868,106,122,51,64,4.1431,194,736,4082.888,51,62,9.0904,194,736,3823.914
1869,58,64,35,45,2.8496,164,625,8.012,35,45,4.5012,164,625,9.6675
1870,7,9,7,9,0.2317,8,20,0.6939,7,9,0.1275,8,20,0.3765
1871,2,2,2,2,0.1263,2,2,0.1622,2,2,0.088,2,2,0.1275
1872,3,5,3,5,0.2143,2,2,0.3781,3,3,0.2632,3,3,0.3375
1873,20,30,19,28,0.6307,25,86,1.8509,19,28,0.6623,25,86,2.055
1874,15,18,14,17,0.2893,15,22,0.5577,14,17,0.3355,15,22,0.6943
1875,7,7,7,7,0.1989,7,7,0.2932,7,7,0.1823,7,7,0.2794
1876,26,42,25,39,1.5079,35,57,2.4169,25,36,1.5931,35,57,2.396
1877,37,36,37,36,0.9675,37,36,1.2856,37,36,1.8232,37,36,2.1434
1878,5,12,3,5,0.2518,3,5,0.4736,3,5,0.1752,3,5,0.2522
1879,3,5,2,3,0.2498,2,3,0.3864,2,3,0.1235,2,3,0.2167
1880,3,4,2,2,0.1436,2,2,0.1867,2,2,0.1136,2,2,0.1626
1881,1,1,1,1,0.086,1,1,0.1128,1,1,0.0675,1,1,0.0998
1882,9,8,9,8,0.3493,9,8,0.4792,9,8,0.2423,9,8,0.3031
1883,42,49,40,47,1.3843,1635,6137,147.6635,40,47,1.4143,1635,6137,132.0398
1884,37,39,37,39,0.5802,37,76,8.8472,37,39,1.0531,37,76,1.7218
1885,2,2,2,2,0.1042,2,2,0.1385,2,2,0.0836,2,2,0.1235
1886,147,283,80,150,3.4294,152,296,5.7675,80,150,26.5955,152,296,29.5335
1887,15,19,15,19,0.2443,15,18,0.3947,15,18,0.2897,15,18,0.4606
1888,26,35,26,35,1.0567,24,31,1.7822,26,35,1.1589,24,31,1.6997
1889,27,37,14,24,0.5475,15,103,2.2176,14,24,1.5536,15,103,3.24
1890,6,6,6,6,0.2115,6,6,0.2932,6,6,0.1721,6,6,0.2613
1891,8,9,8,9,0.2163,8,17,0.3821,8,9,0.219,8,17,0.4302
1892,9,12,9,12,0.1867,10,15,0.3375,9,12,0.1926,10,15,0.3382
1893,25,38,23,35,0.459,19,104,6.2806,23,35,0.5913,19,104,3.2068
1894,8,8,8,8,0.1634,8,8,0.2601,8,8,0.1464,8,8,0.2478
1895,12,19,10,14,0.3019,10,13,0.474,10,13,0.2328,10,13,0.369
1896,18,25,16,21,0.2901,18,58,1.1206,16,21,0.4211,18,58,1.3239
1897,36,51,28,43,0.566,32,65,1.8284,28,43,1.5829,32,65,2.9538
1898,20,24,20,24,0.2909,41,105,1.2757,20,24,0.4468,41,105,1.6219
1899,8,14,6,10,0.1863,6,14,0.3825,6,9,0.15,6,14,0.3067
1900,19,23,18,22,0.2786,9,19,0.7203,18,20,0.3584,9,19,0.5609
1901,27,43,25,40,0.4934,31,62,0.9375,25,40,0.7677,31,62,1.2086
1902,24,33,24,33,0.868,24,77,1.8493,24,33,0.6161,24,77,1.4052
1903,25,30,20,25,0.3761,13,38,0.909,20,24,0.5005,13,38,0.8944
1904,13,12,13,12,0.225,13,12,0.2877,13,12,0.3039,13,12,0.3836
1905,10,13,9,11,0.2005,9,15,0.3307,9,11,0.1918,9,15,0.3177
1906,2,1,2,1,0.0939,2,1,0.1235,2,1,0.0734,2,1,0.1089
1907,2,1,2,1,0.0777,2,1,0.0955,2,1,0.0742,2,1,0.1089
1908,4,5,4,5,0.1539,4,9,0.315,4,5,0.129,4,9,0.3126
1909,11,12,11,12,0.2222,11,12,0.3493,11,12,0.2261,11,12,0.3528
1910,16,15,16,15,0.255,16,15,0.3544,16,15,0.3971,16,15,0.5009
1911,3,4,3,4,0.1215,3,4,0.1878,3,4,0.133,3,4,0.2392
1912,2,2,2,2,0.1642,2,2,0.2084,2,2,0.1369,2,2,0.163
1913,2,2,2,2,0.0986,2,2,0.1318,2,2,0.0801,2,2,0.1172
1914,2,2,2,2,0.0864,2,2,0.1069,2,2,0.0828,2,2,0.1231
1915,2,1,2,1,0.075,2,1,0.0923,2,1,0.071,2,1,0.1069
1916,12,11,12,11,0.1926,12,11,0.2475,12,11,0.2313,12,11,0.2921
1917,15,15,11,11,0.2388,11,10,0.3607,11,11,0.2853,11,10,0.4128
1918,11,10,11,10,0.2088,11,10,1.3961,11,10,0.3106,11,10,0.386
1919,6,5,6,5,0.1934,6,5,0.2636,6,5,0.1784,6,5,0.2498
1920,2,1,2,1,0.1002,2,1,0.2352,2,1,0.1184,2,1,0.1464


==> data/onlythisisused/simvsbisimnew/onlyoneWS1S.csv <==
id,states,transitions,statesBisim,transitionsBisim,timeBisim,stateMinAfterBisim,transitionsMinAfterBisim,timeBisimAndMin,statesSim,transitionsSim,timeSim,stateMinAfterSim,transitionsMinAfterSim,timeSimAndMin
ex11.mona.aut,2217,6513,1100,3899,501.9069,172,712,13345.2505,1100,3856,3203.2412,172,712,24926.8761
ex12.mona.aut,377,1089,287,971,21.4268,202,1603,1594.2233,287,907,124.4927,202,1603,1790.4635
ex13.mona.aut,933,4591,641,3899,97.6063,-1,-1,-1,641,3420,993.5815,-1,-1,-1
ex15.mona.aut,10,27,10,27,0.3209,9,31,0.7563,10,27,0.4721,9,31,1.0918
ex16.mona.aut,543,1426,275,1047,22.6844,-1,-1,-1,275,999,298.732,-1,-1,-1
ex17.mona.aut,1,0,1,0,0.0497,1,0,0.0513,1,0,0.045,1,0,0.0469
ex19.mona.aut,814,2885,414,2049,35.4128,-1,-1,-1,414,1907,487.1425,-1,-1,-1
ex7.mona.aut,148,373,74,224,4.7041,180,826,84.7243,74,220,18.231,180,826,143.4354
horn_trans05.mona.aut,11,25,11,25,0.2692,2,3,5.8693,11,25,0.2885,2,3,4.3792
horn_trans10.mona.aut,21,50,21,50,1.2832,2,3,5703.8155,21,50,0.7002,2,3,5700.8984
parametric_uabe1_11.mona.aut,2507,7493,1262,4561,450.1132,208,772,43149.3013,1262,4483,4074.1284,208,772,81335.9978
parametric_uabe3_10.mona.aut,2257,6733,1140,4119,499.9948,192,782,30712.2163,1140,4046,3496.3573,192,782,59846.7122
set_closed05.mona.aut,24,53,20,49,0.8542,3,5,19.7519,20,49,2.9021,3,5,24.0246
set_closed10.mona.aut,44,98,35,89,1.3606,3,5,4049.0415,35,89,2.634,3,5,4137.394
set_obvious05.mona.aut,1,0,1,0,0.0627,1,0,0.0655,1,0,0.0402,1,0,0.043
set_obvious10.mona.aut,1,0,1,0,0.041,1,0,0.0434,1,0,0.0438,1,0,0.0473
set_singletons05.mona.aut,21,55,17,51,0.795,313,6289,71.0155,17,51,0.973,313,6289,76.9105
set_singletons10.mona.aut,41,110,32,101,1.7084,-1,-1,-1,32,101,2.7272,-1,-1,-1
strand-new-sorted-list-insert-after-loop.mona.aut,674,5429,387,3526,185.6725,232,3935,2762.0557,387,3524,1544.3789,232,3935,3268.5969
strand-new-sorted-list-insert-before-head.mona.aut,219,1699,170,1363,19.5691,55,494,1026.4182,170,1304,67.7304,55,494,2363.29
strand-new-sorted-list-insert-before-loop.mona.aut,387,3430,262,2562,34.4847,424,9277,4491.8004,262,2560,192.087,424,9277,4960.4593
strand-new-sorted-list-insert-error-error.mona.aut,387,3430,262,2562,34.4954,424,9277,4445.3819,262,2560,193.3932,424,9277,4895.1348
strand-new-sorted-list-reverse-after-loop.mona.aut,956,20383,683,15975,339.2248,303,7254,3976.8067,683,15781,1700.8542,303,7254,5755.3029
strand-new-sorted-list-reverse-before-loop.mona.aut,956,20383,683,15975,314.824,303,7254,3928.4737,683,15781,1714.9408,303,7254,5750.4002
strand-new-sorted-list-search-after-loop.mona.aut,431,5629,291,3963,73.089,153,2628,610.2253,291,3895,287.8617,153,2628,849.0143
strand-new-sorted-list-search-before-loop.mona.aut,300,2849,194,2061,26.1707,156,2680,925.9217,194,2059,134.525,156,2680,1068.632
toss05.mona.aut,65,288,63,285,12.8219,347,3986,83.3262,63,285,5.5496,347,3986,78.9987
toss10.mona.aut,1413,16619,1411,16616,256.9324,-1,-1,-1,1411,16616,2543.9628,-1,-1,-1
veanes05.mona.aut,6,11,6,11,0.206,6,11,0.3272,6,11,0.2044,6,11,0.3477
veanes05_1alts.mona.aut,19,45,10,21,0.3469,9,28,0.6394,10,21,0.508,9,28,0.7831
veanes05_2alts.mona.aut,31,172,31,172,1.2236,30,207,5.8346,31,172,1.8355,30,207,5.2725
veanes05_3alts.mona.aut,19,50,16,42,0.4302,11,45,1.0271,16,42,0.6596,11,45,1.2209
veanes05_4alts.mona.aut,25,91,25,91,1.1309,36,277,7.6389,25,91,1.1861,36,277,6.5806
veanes10.mona.aut,11,21,11,21,0.3828,11,21,1.198,11,21,0.4882,11,21,0.6931
veanes10_1alts.mona.aut,39,95,15,31,0.6742,14,48,1.245,15,31,3.1962,14,48,3.8921
veanes10_2alts.mona.aut,780,33596,780,33596,617.8252,779,34871,28472.744,780,33596,2380.67,779,34871,29544.3643
veanes10_3alts.mona.aut,39,100,21,52,0.7772,16,75,1.7364,21,52,1.9898,16,75,2.9159
veanes10_4alts.mona.aut,588,15179,588,15179,217.537,971,49833,20699.6648,588,15179,1054.7952,971,49833,21243.2495

